Heartbeat binary catalog identified via convolutional neural networks

We present a catalog of 688 heartbeat binary candidates identified by a convolutional neural network (CNN) in Transiting Exoplanet Survey Satellite (TESS) data. We modeled the phase-folded light curves using parallel-tempered Markov Chain Monte Carlo (MCMC) to estimate stellar masses, orbital eccentricity, argument of periastron, and other stellar and orbital parameters. Systems with a median posterior eccentricity of at least 0.2 were retained for population analysis. We construct the period-eccentricity distribution of the final population and find that the upper eccentricity envelope increases toward longer orbital periods. Using stellar properties derived from the median posterior parameters of the MCMC fits, we also examine the temperature, spectral-type, and radius distributions of the primary and secondary stars. The inferred primary-star temperatures span a broad range, while a large fraction of the secondary components have inferred temperatures corresponding to M-type stars and radii typically less than one solar radius. This catalog substantially expands the population of heartbeat binary candidates identified in TESS data and provides a large sample for studying the stellar properties and evolution of eccentric binary systems.

==> ancillary_file/heartbeat_full_catalog.csv <==
tic_id,sector,P_days,M1_Msun,M1_Msun_minus_68.27,M1_Msun_plus_68.27,M2_Msun,M2_Msun_minus_68.27,M2_Msun_plus_68.27,e,e_minus_68.27,e_plus_68.27,i_deg,i_deg_minus_68.27,i_deg_plus_68.27,omega_deg,omega_deg_minus_68.27,omega_deg_plus_68.27,logM1,logM1_minus_68.27,logM1_plus_68.27,logM2,logM2_minus_68.27,logM2_plus_68.27,logPdays,logPdays_minus_68.27,logPdays_plus_68.27,cos_inc,cos_inc_minus_68.27,cos_inc_plus_68.27,omega0,omega0_minus_68.27,omega0_plus_68.27,T0,T0_minus_68.27,T0_plus_68.27,log_rr1,log_rr1_minus_68.27,log_rr1_plus_68.27,log_rr2,log_rr2_minus_68.27,log_rr2_plus_68.27,mu_1,mu_1_minus_68.27,mu_1_plus_68.27,tau_1,tau_1_minus_68.27,tau_1_plus_68.27,mu_2,mu_2_minus_68.27,mu_2_plus_68.27,tau_2,tau_2_minus_68.27,tau_2_plus_68.27,alpha_ref_1,alpha_ref_1_minus_68.27,alpha_ref_1_plus_68.27,alpha_ref_2,alpha_ref_2_minus_68.27,alpha_ref_2_plus_68.27,log_beam_1,log_beam_1_minus_68.27,log_beam_1_plus_68.27,log_beam_2,log_beam_2_minus_68.27,log_beam_2_plus_68.27,log_Teff_1,log_Teff_1_minus_68.27,log_Teff_1_plus_68.27,log_Teff_2,log_Teff_2_minus_68.27,log_Teff_2_plus_68.27,blending,blending_minus_68.27,blending_plus_68.27,flux_tune,flux_tune_minus_68.27,flux_tune_plus_68.27,noise_resc,noise_resc_minus_68.27,noise_resc_plus_68.27
1676859,34,8.201418999768336,1.7518950053978752,0.15834353600142204,0.16541520991925363,0.31857017061691406,0.06657110291011509,0.07785013325001827,0.5082263260747,0.0165142477436701,0.0162810208806892,53.276028851207265,2.185937885470146,2.400036079661376,87.03881894568943,3.5445843236578547,4.1974864696029295,0.2435080744675,0.0411419793506384,0.0391843117025809,-0.4967948918838,0.1018061740431546,0.0949507819744078,0.913889,0.0,0.0,0.5979605379257036,0.0340894391066874,0.0301371038059884,1.5191139676495,0.0618646670624059,0.073259959202484,4.7901630262875,0.0220787278841516,0.0242099496416567,0.43193798876085,0.1648353220137624,0.1643180519929842,-0.1442307334381,0.5008898522986688,0.545471641452711,0.2169696537310499,0.088517553282471,0.090862646648939,0.38170322008495,0.0826449629405045,0.0799360994891248,0.2270282249244,0.0916072668363957,0.0939422559602546,0.38096948815145,0.0809979159638241,0.078535865830595,0.96301319598285,0.1085067609500857,0.1065379681497293,1.016858830092,0.1067846171824178,0.1158458766437444,0.003254584720479,0.053228974320049,0.0589278052436245,0.0041915881685529,0.054576367166777,0.0540305457685198,0.02900745198184,0.4281224078617034,0.438151960973662,0.0591009534862349,0.5667529860155874,0.5756896964244566,0.2636492396969,0.0950708714421936,0.08954822285834,0.99995707718455,2.1177414740058964e-05,2.0730741795205176e-05,0.0,0.0,0.0
2020964,35,2.937392624051151,2.093076378782505,0.15589642387570413,0.12589270259630325,0.9288323616681725,0.0739167332728724,0.08782455767159625,0.59847998732555,0.0377207247108836,0.0283744895665841,88.75466848504072,0.7154322706461045,0.6831298722901096,-107.25456453419838,4.008303286732433,3.20772658401624,0.32078507653675,0.0336151100288628,0.0253661743747891,-0.032062661649035,0.0360140820209165,0.0392370824428028,0.467962,0.0,0.0,0.0217334239173326,0.0119213116471405,0.0124816806906944,-1.8719452889145,0.0699580897719913,0.0559853903948339,0.43607061891015,0.2394587056248915,5.822202698509217,-0.0696550741827849,0.1351710676326123,0.15615459564146,0.68088392680965,0.3576836037627188,0.3672911328354749,0.20590801293435,0.0937601600158886,0.0995547740852372,0.3623835085008999,0.0804417046665129,0.0829568504689036,0.21774943778325,0.0878572386601013,0.0975409286186623,0.38040077101355,0.1004809998371585,0.0902548995300904,0.8945124651865499,0.0899948289055921,0.0810277000026803,0.9959548321527,0.1040551023870645,0.1128557321292921,-0.0131703776453,0.0565197822716037,0.06842969633797,0.0002370008752185,0.0557836199931099,0.0552762636641312,-0.061103581663895,0.4438413689582947,0.5172089357312215,-0.088199342902155,0.5793273124554371,0.5345309486624559,0.1487596833227,0.0764009684826539,0.0645724621883462,1.0001825718825,0.0013064177233198,0.0011527835757771,0.0,0.0,0.0
3550123,44,3.819082147154704,1.1943807046930148,0.06498295810951538,0.3126756443828238,0.18197023934482942,0.13788295265933953,0.17076034396075512,0.5340439151376,0.3711405426828176,0.0578043568359262,65.25603139256579,12.317532264931295,9.035975825958928,96.73150039010433,178.24839292456434,7.939781669754701,0.07714277871476,0.0242958618335808,0.100986712242993,-0.7399996336917001,0.6156869949435284,0.2874427502489713,0.581959,0.0,0.0,0.4185641371122404,0.1478293979312141,0.1841077887169645,1.6882831722015,3.111021342922212,0.1385753320267126,4.071128191031001,2.7135051036528366,0.1613729257079299,0.08045135063017,0.7069168785532973,0.3153814821049115,-0.2639114560648999,0.8233230533376467,0.8385698968708013,0.1994740740453,0.135037476311212,0.140506867979591,0.4266555440171999,0.132921291106516,0.0812430771564651,0.1740856424507,0.1182428014860298,0.1836480348507636,0.3830202327801,0.1407717152676387,0.125420450444889,1.0060924497545,0.1359681875318419,0.1503421705709993,1.0033631720195002,0.1832055349662347,0.1672330286365293,0.011542213061585,0.0887918248477347,0.0587731432900629,0.0014995202921435,0.0838187158107461,0.0687163654001448,0.06110285142663,0.5212132280597387,0.5897563035627167,-0.05302928287984,0.7029127915107921,0.7265129702821983,0.4701275447321,0.3340662553490778,0.1334791922901998,0.99999677560895,0.0001532446542273,0.0001513501237009,0.0,0.0,0.0
3644236,44,1.7714789659191437,0.9408943189036533,0.029950030789843485,0.0337991997441589,0.04800752910002127,0.009023984158894834,0.011851707035477672,0.2460989269514999,0.0748154959170627,0.0628823580482339,86.73628920778766,1.549574951128264,1.5653806478405414,89.2732875692421,3.2318381652168036,2.970857184986845,-0.026459153718805,0.0140490292473938,0.0153272318950239,-1.3186906461625,0.0904280249982039,0.0958218166644273,0.248336,0.0,0.0,0.0569316995342681,0.0272945871128502,0.0269772082755627,1.558112802163,0.0564062168746457,0.0518512394845507,1.204794938383,0.0376087871099173,0.0402279244620953,0.2702798805598499,0.1774291977410064,0.1871566982253642,0.03771541919526,0.5223291025353771,0.5202976337596275,0.2447169779025,0.0819800487450352,0.0907616712127784,0.37583396343205,0.0750449311931088,0.0720107925954831,0.21715774979825,0.0820602724137268,0.0888822029490841,0.3798669383921,0.0777754263666567,0.0713732637634296,0.9645288407369,0.1152165619261695,0.1131154862265186,1.00825286306,0.1123725756365504,0.1083315405601172,-0.0053566271906585,0.0558785971171691,0.0526269972873753,-0.0028058447052765,0.0523248802332544,0.0538531675632067,-0.103764038835,0.3958146232061528,0.3522020405245333,0.06426593509972,0.5078891671371584,0.521331435914786,0.1111706871842,0.0500052922883565,0.0566902841897572,1.000158512696,6.34801525609685e-05,6.352100186357568e-05,0.0,0.0,0.0
4559468,44,21.20054375855273,3.632215173136563,0.3921606161568927,0.737531018517966,0.35578630178902704,0.06481542364464549,0.06010924008368568,0.68125169281165,0.0307564908920182,0.0316075972119653,51.02810020010603,3.679796380515448,7.511472975383107,28.442705518208598,5.654687109013242,5.220546083869179,0.5601715683010999,0.0496192452562972,0.0802846442379682,-0.44881077680285,0.0873396984520953,0.067795041840884,1.326347,0.0,0.0,0.6289391711270939,0.1070296343823121,0.0486006802049513,0.4964188594679,0.0986929082223606,0.0911157179156132,1.673598279059,0.0186021040999322,0.0181984949073521,0.4367975320088499,0.5503777261882701,0.3769837431732704,-0.1514269728093999,0.5290306808378038,0.5820159698766694,0.21319589587705,0.1142297314042611,0.1088401511240575,0.38792048145245,0.0855962648985692,0.0768079975320853,0.2484904286482,0.1106008870996148,0.1146280417815309,0.3905895350821,0.0955648743287068,0.083099537339955,0.97479526414965,0.1174472582388291,0.1059635169493158,0.99896561723525,0.127190794389724,0.1288014358823799,0.009690252677607,0.0715582395940498,0.0666443626918687,-0.01003057239274,0.0556585102334633,0.0606863406865039,-0.06793358789509,0.5735204451358341,0.4690840280595699,-0.02094477338949,0.584165883137089,0.5934934190132017,0.06083557833111,0.0360987400051238,0.0707758770857444,0.9999957470674,9.89282714836115e-06,1.0264494989198347e-05,0.0,0.0,0.0
5162698,35,2.954792581625683,1.2176119649812442,0.09042514623170583,0.04757835095920693,0.037974312609343475,0.003952806611932709,0.006372052509893755,0.3102507797989,0.0363257999790795,0.03298005224324,81.21219972488636,1.7971784417183017,3.827023996164087,79.8064162645184,6.476122811399664,7.435334761349632,0.08550890708402,0.0335130055648803,0.0166469519818908,-1.42051007876,0.0477363870401981,0.0673681071362737,0.470527,0.0,0.0,0.1527754139267497,0.0663016695806894,0.0309182333719547,1.392884728033,0.1130296658224359,0.1297710725735379,0.7918660897065,0.0637467952835156,0.0692496119392063,0.6446074235184001,0.2097731421096529,0.3100856275491505,-0.2002222188423,0.5502807717369502,0.6215207747528775,0.1934210292924,0.0896218028672774,0.1037773967155499,0.36122677630695,0.0863558897166456,0.082016642222387,0.21619929864765,0.098491743484838,0.1003819944099463,0.3982302758925999,0.0929824549013853,0.0744336228921533,1.0483247119194998,0.0966639419690474,0.1010251319842838,0.99363753762195,0.1047060470983177,0.1111729184386325,-0.007093172542264,0.05249926581291,0.0582826522587215,-0.0047656222928775,0.0574833146761779,0.0592052724085876,-0.50335734056715,0.5132923168842008,0.5127198745414704,-0.2178529978052,0.5556323190496808,0.5207050269523867,0.48116326398655,0.0518833380625198,0.0515170991461914,1.000005898927,1.8205625923917168e-05,2.085791655681568e-05,0.0,0.0,0.0
5809203,43,12.60985230917359,1.6779659353662817,0.06176593562413757,0.05276451677858862,0.6905014975054408,0.03316314506119333,0.0417049662430935,0.4569911714732,0.0059371739563454,0.0055238486213306,78.71551936537807,0.35468841249748095,0.2873286629458107,61.0420294238248,1.837686189571869,1.183276015103109,0.2247831399059,0.0162880375453519,0.0134462952361274,-0.16083537522055,0.021375652823151,0.0254689336337627,1.10071,0.0,0.0,0.195680523825663,0.0049203228900143,0.0060670161701592,1.065384395545,0.0320736746264578,0.0206520624234274,6.1662894936595,0.0108881672093925,0.0079357813390021,1.3943425129245002,0.0324069636955703,0.0319350419690798,0.8320105466646,0.2163305226909289,0.2351507731895454,0.2808209735423,0.0804328368321161,0.078685442235457,0.4059120703769,0.0673414186975352,0.0630232824251461,0.2206380579443499,0.0830111825721965,0.0934954657026435,0.37950419428945,0.0823146936490042,0.0673113315213003,1.127751853926,0.0759895668887942,0.0787399455460935,0.94480446665655,0.0902242066785355,0.0908411473705865,-0.010266253361595,0.0499539953088077,0.0508809472133763,-0.0005811127989951,0.0515061043654692,0.0496812256530854,0.1401991742543999,0.3492859856353791,0.2989451776036169,-0.1164736515708,0.4789435564110208,0.4417601392628811,0.14158366546645,0.0326335232140971,0.0425564510697408,0.99992277940485,2.2065297193729627e-05,2.090743461169442e-05,0.0,0.0,0.0
6082223,43,4.062702300211515,1.0099861320379935,0.02963792257196385,0.041137247520042886,0.9368300059035541,0.07548253622122925,0.04244429311089892,0.35893507842565,0.0009666553209314,0.0011467042137404,83.50303917622855,0.5816015456591259,1.1198823393819737,-7.944372676843812,1.8176355484330284,181.1655419578594,0.0043154105938075,0.0129350506261993,0.0173382853738783,-0.0283392076137,0.0364824101265902,0.0192435642410226,0.608815,0.0,0.0,0.1131505109490592,0.0194404856053218,0.0100796689720596,-0.1386554602164,0.0317237249214492,3.161935198324581,0.24750461591825,0.0205017595172362,0.0222696787369325,1.500554840301,0.1960199479000743,0.1827702594176912,-0.2909661846878,0.1707451417698587,0.2673635552427287,0.21263026251075,0.0891315157038237,0.0911830866716327,0.4323996714217,0.0888554531295149,0.0657321233503629,0.1896872284937,0.0946598379473967,0.1155643066293407,0.3684151364639,0.097232445191184,0.090746529922197,0.8493841720649,0.2079261715127143,0.1167695047216789,0.7778601532970499,0.0950850942523463,0.1657601441876693,0.0009784731682866,0.070470675693175,0.0658380763821681,-0.005684097065623,0.0708940087483335,0.067698753745689,-0.9769090232444,0.6234655898879604,0.893937013024505,0.5716763175032,0.6512865170681451,0.5674304212776999,0.1984151808153499,0.0368044498672092,0.0445766316179886,0.999945946065,0.0002510809850034,0.0002365484313904,0.0,0.0,0.0
6101463,34,5.527350437520027,2.1303735256426988,0.0679765461948918,0.06617183095640122,1.5907895522632494,0.07384229697574929,0.08810573504861452,0.36335269867735,0.0137438167138613,0.0136469387851843,85.0345631842614,0.3498474331736645,0.35595426251593665,79.55714057613304,0.5820992462473155,0.4835729065659882,0.328455756445,0.0140834924956559,0.0132844190221857,0.2016127300325,0.0206422495330607,0.0234108800062119,0.742517,0.0,0.0,0.0865547810762962,0.006190889172651,0.0060814230662203,1.3885340465255,0.0101595484203929,0.0084399393930154,5.8910456973085,0.0076386487193698,0.0066376167096606,0.4256418649094999,0.1004651014762486,0.082725959517302,-0.2674998971273999,0.1032987718350109,0.1339257275548485,0.26073391416795,0.0875221746322902,0.0982063744682562,0.4120842042356,0.0816705914829202,0.0682134313232634,0.22757115329895,0.0887404191207661,0.0929296101497019,0.3947173948587,0.0724902775534629,0.0684009271460393,1.0189892078945,0.0983717354210601,0.1067914626114272,0.9419177170196,0.0926471749017967,0.0924980443213985,-0.0052474127486329,0.0496868116374741,0.0529327873386357,-0.006445152776934,0.053815011503108,0.0453665793355437,0.1434804919659499,0.4249502405411065,0.4063717161562611,-0.002032324511938,0.4333802422615503,0.402338527490618,0.1025793827525499,0.0504797313457901,0.0613185039175693,0.9991263823016,0.0003331382085216,0.0003282541789986,0.0,0.0,0.0
6276559,34,5.437446539021387,1.4060301621942919,0.12384914754228094,0.06084334976146466,0.739465238191603,0.09679389595571009,0.09479975818580122,0.44084369419505,0.0268999037611422,0.0402816884331703,76.93143148990143,0.9057490107191626,0.6376745050013,66.93664441531949,3.9227099110408505,2.8440196853566095,0.14799463727985,0.0400452953146609,0.0183980291005807,-0.1310822371051,0.0609288284525301,0.0523862591870024,0.735395,0.0,0.0,0.2261169667130915,0.0108550470361272,0.0153699755327347,1.168264835284,0.0684642035482767,0.049637507501006,5.482128706066501,0.026965832091756,0.0229963203030862,-0.4982164152741,0.1473239576813215,0.4064978347519985,-0.23352054575265,0.3543985173674577,0.4170538921810844,0.2103735300625,0.1102759432968691,0.1055669733201944,0.3858473973157,0.0937592616452252,0.077693161387256,0.15796408727275,0.0695799110801155,0.1256500614020597,0.3659209129549999,0.0865807185695416,0.1049768371302334,0.9950790247011,0.0814974496780298,0.0784632567978883,1.0100596626795,0.0921048855250746,0.1008834315604527,-0.0068871424014305,0.0583082465465028,0.0528869972330274,0.003389452706909,0.0569875637540996,0.0517516223696294,-0.1895349108521,0.3696409533654491,0.4671649386771017,-0.06033458170233,0.5111368393278924,0.5236598083330578,0.3087074561696999,0.0276851141851269,0.0281226732331242,0.9999254221528,6.715053477934774e-05,6.721841088630498e-05,0.0,0.0,0.0
6997783,34,14.495059419662663,1.5395925790857938,0.10308924271067843,0.1851824733472116,0.6900418207858713,0.1072472609601981,0.12872157375554716,0.68262229111805,0.0413825244430184,0.0198618981050344,82.39852069045861,0.7719032868700566,0.5700229493752857,13.83932997424401,5.50019142866098,12.517456501257088,0.1874058091062,0.0300991700990694,0.0493266527045731,-0.1611245875437,0.0733599233197714,0.0742830054325073,1.16122,0.0,0.0,0.1322819822307873,0.0098677324542137,0.0133414529128624,0.2415418743205,0.0959964499201049,0.2184708299221059,1.397341415573,0.0151540610734235,0.0184263983529422,-0.36567405294635,0.186329714976988,0.2544014672500856,-0.12699674671985,0.3607206788274576,0.5029330566353853,0.1848062146084,0.0839351483346654,0.0993679883792216,0.3633455336596,0.0921908063831412,0.0867205611019098,0.22409697845245,0.1060456354929487,0.098932592387946,0.3935531589192,0.0971977455147211,0.0944303469182043,0.9971620922311,0.1111269409558003,0.1113930489500403,1.024821539059,0.1129224832427342,0.1142229826240985,0.0002379121025245,0.0568665145771076,0.0591941037153233,0.003502969599559,0.0550011989949781,0.06034748569624,-0.1095444488516,0.5150577805190262,0.4854537750073446,0.0049112933477095,0.6027717792718752,0.5457926897743872,0.4820585644241,0.1187884979736367,0.1019712862137781,0.9999314406434,3.456591192274594e-05,3.271447574915154e-05,0.0,0.0,0.0
7020254,34,20.272438892855515,0.6479489559758661,0.020731235624876776,0.027323632592491154,0.16831167764802424,0.022128239515010167,0.014569034617101684,0.83822579601255,0.157037396268461,0.0469319504721097,86.65351863069247,5.44880727345091,1.6875382145015152,88.08198148044875,23.459746235530385,8.58041411817526,-0.1884592055664,0.0141224747605052,0.0179383262696663,-0.77388575115335,0.0612160768737618,0.0360536556536568,1.306906,0.0,0.0,0.0583739156574987,0.029423940862587,0.0945306593781612,1.5373205885145,0.4094498134923503,0.1497564775467641,5.0074531567775,0.0112860701004073,0.0133376412248011,1.8953160958075,0.470965851832817,0.4367672662544697,-0.2481004834425,0.732492635697849,0.7986978919462006,0.1693727442258,0.1235612955858734,0.1492268945834631,0.3765428737131,0.0893300558601464,0.0990680968309885,0.1965345898387,0.1324915128192094,0.1682838909159578,0.3624431641430999,0.1191044686176869,0.1087198110815847,1.0698088349805,0.1484977479181997,0.10632629376158,1.0139089603095,0.1632055637789758,0.1271852762096412,-0.0044405536526634,0.069580196326412,0.0769770882283631,0.0148441415935499,0.079269750053922,0.0722532017494337,-0.2280088625446,0.3995984332440264,0.2186398425486989,-0.010991860145855,0.790156364868955,0.6452161670687453,0.49686453978305,0.0260130671369828,0.0220803401103308,1.000023320196,0.0001160381102098,9.199254979064264e-05,0.0,0.0,0.0
7696907,31,28.29462875068247,0.9476633690823754,0.04196020717981064,0.047444647874433366,0.750127712192293,0.06666329338962063,0.0316019870450599,0.69581452356285,0.0668760058186354,0.0327601232387679,85.84923893966669,0.565515025941977,0.9437228593551197,-50.757016478993165,12.598163015057944,9.088739581762562,-0.0233459062411299,0.0196682098469157,0.0212161313307205,-0.1248647899702,0.0404192999334009,0.0179214018248278,1.451704,0.0,0.0,0.0723810964601112,0.0164369436441172,0.0098405249330084,-0.88587705604745,0.2198794243157371,0.1586284305580891,0.82311141362465,0.0125274903703885,0.0117041016801906,0.10670447666755,0.3213996312955638,0.40582167838975,0.8614134183854,0.2565552676624385,0.3006940644382169,0.18736061365625,0.0882638854546236,0.0938355210958212,0.37659062773795,0.0868644800189805,0.0994300001034877,0.19986266674585,0.1131217357430491,0.1247878029855094,0.36702938636225,0.147021180556439,0.1267952294359508,1.0165216734975,0.1414900769610482,0.1064792474345364,1.0817549866574998,0.1392692778033913,0.0875962935694236,0.012546180359385,0.0581184500019711,0.0564084384595482,-0.018465669507275,0.0608303450280493,0.0577899872643389,0.0151873115092749,0.7435805931915166,0.4499480025106664,-0.20408027402465,0.5618956683166775,0.6880753044248156,0.4005834843067,0.0347589027961629,0.0313986554584904,0.99985537292045,6.933410157317077e-05,6.43962312981694e-05,0.0,0.0,0.0
7827348,54,3.497147902346335,1.1690607697131636,0.04689264323156128,0.05217825108197571,0.3511297710424669,0.09071195261958631,0.14567393446309357,0.43934257884625,0.0210545635564282,0.0211449860267374,67.10807473301591,3.8288412889568093,3.8149083037580027,86.1496738764558,4.431499967509631,4.203682458103605,0.067837087094375,0.0177791580412699,0.0189635852479958,-0.4545323466915,0.1297969569070244,0.1507171731406518,0.543714,0.0,0.0,0.3889941229931833,0.0621552973688661,0.0606486438952084,1.5035954586635,0.0773442652350648,0.0733680996022365,4.151172353092,0.0339323454414381,0.0324410918043325,0.025850541095595,0.17702939588779,0.1995927205867315,-0.1102800583143,0.5064151233800516,0.508128528924774,0.22699611056665,0.0802566788750502,0.0893539183326749,0.40123590307765,0.0867286873338097,0.0695936355539962,0.210732187184,0.093215301630447,0.0917467600940585,0.3859415005972,0.0910048705290547,0.0865922150311492,0.99016523149905,0.0990892524807667,0.1067258173770205,0.9934970314332,0.095628684751177,0.0997470859634205,-0.0060987521286889,0.0646019489465096,0.0540567663114631,-0.0038777239303175,0.0513486856195947,0.0596422602328563,-0.0478663794602099,0.5517151515063492,0.5498659267698349,-0.07696387517442,0.51034137007131,0.5145857818405323,0.26538813797105,0.1547929177449834,0.0846761823660322,0.9998840804389,8.062834718147727e-05,7.144447715834445e-05,0.0,0.0,0.0
9727392,29,4.535456437974344,1.0749391049196675,0.06907254061260093,0.06006481742649861,0.1412912486493156,0.012880608537809646,0.012560385675137203,0.6271002541569,0.0144623613535231,0.0149957913699845,86.53418386490969,0.9235135739447031,1.4454663946827253,89.7911472061944,1.2665858738835725,1.2195992733576873,0.031383862254935,0.0288434901122979,0.0236135001115216,-0.8498847368139499,0.0415142523016356,0.0369868508151821,0.656621,0.0,0.0,0.0604530205295588,0.0251985724236435,0.0160803234294451,1.567151157891,0.022106093758518,0.021286022875022,2.265503119999,0.0077992466576501,0.0074442334909248,1.046690283013,0.2622096051968798,0.3402749868743651,-0.04146140973163,0.5490239834339701,0.5791959209445042,0.2322146553341,0.0911093107784757,0.091797066717527,0.4016888023083,0.0776251725001184,0.0723530344108561,0.2179558983643,0.0942152715270383,0.0974464186178191,0.37523675870055,0.0824358534763587,0.0757275093229317,1.03568637513,0.1115871489762004,0.1192656955691353,1.003693118621,0.1170963940827186,0.1093711422840837,-0.008881595490959,0.0543018968620724,0.055992843556711,0.0018122004036065,0.0583544712070194,0.0578817376540793,-0.28641936674885,0.4734018204572449,0.4662153898219385,0.089220389937145,0.4742257796360773,0.4988019755484153,0.079471572848115,0.0425886494169994,0.0902196274355251,0.99985813829275,5.596251156803067e-05,5.706737649058269e-05,0.0,0.0,0.0
10675309,54,1.7685771107643125,1.4938961934315536,0.05703732322474675,0.07659113853758748,0.03775118614976988,0.0038199274452021606,0.005498593503736576,0.3391769581927,0.0288036701697517,0.0274326763540121,84.44252694906245,2.8647619967021,2.665961603517289,88.92326441335221,9.140440514737072,8.200520914006539,0.17432042064795,0.0169063072808743,0.0217140169486636,-1.4230693982015,0.0463306313868387,0.0590532973893844,0.247624,0.0,0.0,0.0968441800572746,0.0463992039951866,0.0496227491488096,1.5520037456345,0.1595307820648472,0.1431260903280689,1.4059524731095,0.0728143368004983,0.0677200725581361,-0.1508865758593,0.096521601440203,0.0908019370107265,0.0149411306143099,0.5075873786908164,0.505660856064701,0.2642460381203,0.0916270904694056,0.1028400043754116,0.34276953742965,0.0789430208029574,0.080337250834141,0.2145102780796,0.0865624611402061,0.0968478849682786,0.3893740062938,0.0777209266237207,0.0685164270268969,1.0260483799435,0.1067607816854433,0.1203837216228005,0.99398301296175,0.1197330907790591,0.0914886753444366,-0.0067225844732235,0.0529208942464391,0.0565842730457951,0.0025426273059135,0.0596173544815849,0.0550465501796886,-0.29479842924465,0.3709387499407439,0.3802987235167545,-0.0925891638562149,0.5394265820433839,0.5292822997678398,0.2372871608934,0.0638050715696708,0.0599782459967038,1.00003583516,4.4425362948019576e-05,4.492930614397039e-05,0.0,0.0,0.0
12339915,41,6.2727214147540264,1.3184750208675098,0.0514496022426838,0.040614378698673015,0.27454129012996403,0.028307306683477196,0.03443094699191296,0.33750072061355,0.0065410557906486,0.0064215468450004,66.97548447675817,2.779931222694188,3.3002465008932376,-168.84301814094468,1.9412439464479438,1.8462024206417693,0.12007190629315,0.017286578656933,0.0131761188435314,-0.5613923298038,0.0472596792581526,0.0513117872012542,0.797456,0.0,0.0,0.3911249551955683,0.0536309442539144,0.044176016927698,-2.946866585564,0.0338810984499251,0.0322223108984882,3.808695576406,0.0185753971313129,0.0186451662952822,1.502154902241,0.1985610775659525,0.2365089971856808,-0.2403145348603,0.5691611301215669,0.5363591791699531,0.24407162527645,0.0794706856533902,0.0860665163171677,0.43743018682785,0.0695614607188232,0.0560103557083784,0.2135084125262999,0.0855828589975586,0.0925716516549786,0.37163541721955,0.0856485295404492,0.0832402812819147,0.8885675332148499,0.1076212620822113,0.0994702102137579,1.00773681638,0.1074550633844447,0.1002968368355698,0.0057125625615805,0.0525608405439277,0.056019988291342,-0.01049429591941,0.0533873846372811,0.0562436023270726,-0.41502118009525,0.3586007834951569,0.3890363214248288,0.045091471385185,0.5889770748716264,0.598985463547926,0.06198060770364,0.0331852218401225,0.0422229351274206,1.0002260333395,3.381979307937044e-05,3.564813256318189e-05,0.0,0.0,0.0
12854388,41,3.123014495380351,1.466596502950671,0.33135903623563023,0.2961159249933638,0.12360544654759881,0.05709734823399275,0.0905931893217643,0.3106239872027,0.1347282060633599,0.0888591269970544,62.67089288288133,12.544777173708283,8.356808061051026,46.38181241946148,63.42823501134961,33.98537746936724,0.16631064510045,0.1112239292127966,0.0798708213996841,-0.90796239208335,0.269163077819901,0.2387790927701547,0.494574,0.0,0.0,0.4591009261905752,0.1339899421631075,0.1819989609598391,0.8095153397620001,1.1070315396767936,0.5931567343735566,3.231960444833,0.7811440617902967,0.3404832408846685,-0.63586744694175,0.4637545157502998,0.8538837085415363,0.04627336721144,0.6189028002999214,0.6300959531857706,0.2361331334269999,0.1029741511334486,0.1127132372536389,0.3472826307269,0.0768470189383742,0.0847900042974527,0.23497780055695,0.1098367124466441,0.1071796250266581,0.373828857794,0.0990159823475647,0.0810552703131441,0.99166767167895,0.1126886186055454,0.1400179401222071,0.98253604718315,0.1081987624837287,0.1137117903140951,-0.00831545710038,0.059014683014087,0.0726222906064228,-0.0070515772538315,0.0512322320134723,0.0630605409348558,-0.008456728657507,0.4273169106999326,0.6181290295904867,0.013059330551655,0.6098832163120627,0.631248078544397,0.3897496520301999,0.1650930326386923,0.2273680849400285,1.0000184997115,6.522785648055418e-05,6.038494576632303e-05,0.0,0.0,0.0
13023378,29,6.066804496807942,0.8377071760549668,0.029858171551138346,0.049244696425993495,0.06617617161822364,0.02678285696924604,0.027819512694810436,0.3038390789471999,0.2817278965921901,0.3863286277107348,86.99491148014725,11.276874641638855,1.4661147731662965,37.49752248185698,7.446482630572019,101.6030813213563,-0.07690776424278,0.0157620416148967,0.024807819155665,-1.1792983609775,0.2252791140855137,0.1524062749807968,0.78296,0.0,0.0,0.0524246457489398,0.0255677164424929,0.1942693064378601,0.654455228649,0.1299656395960503,1.7733082992292182,3.827780129955,0.4452074252591029,0.9105745119594846,0.6563908004104,0.2468868895395912,0.3936648585317868,-0.149450067472,0.62461961837261,0.9360331500941574,0.20741301080655,0.1253984160305654,0.1679500809937972,0.36580016971075,0.1084665318067681,0.1277975175031066,0.1513166019668,0.0971498182012898,0.1530155929689841,0.3561805583133,0.1358107859834385,0.1271544810709647,0.9796325973402,0.1641096902108418,0.1639061885183828,1.007028559464,0.1705918813341409,0.1637288590384229,-0.0014046610135439,0.0805331209008039,0.0787792016460971,0.0015652214407085,0.0701052827781569,0.0737084739555332,0.06572051852005,0.3903783111336134,0.6033798438174838,-0.1261796202586,0.7956312759006194,0.8042662050820167,0.4701848366015,0.2082041652344516,0.0964519414762078,1.0000201428584998,0.0001001141690371,0.000103586542401,0.0,0.0,0.0
13974582,41,4.860287949985577,1.982880443780335,0.0993285611379724,0.12495018463313734,0.9324653113951511,0.08882944159404893,0.0913623466236344,0.3392291183732,0.0145223317732973,0.0174271076956883,81.5644927254286,0.7214254317058817,0.9121921047129291,49.71155451217801,2.6440897143369044,2.5720163957569104,0.29729652954985,0.0223189421568583,0.026539181307249,-0.030367315390465,0.0434776477697934,0.0405941729378554,0.686662,0.0,0.0,0.146696071183676,0.0157664446143719,0.0124430745692087,0.8676303025221499,0.0461480712332953,0.0448901545212356,4.650710010243,0.0365247652968667,0.0354992109750336,0.8229796686177999,0.1088976800395324,0.0937319548539491,0.1907917374491,0.3174515437271278,0.3582630416903902,0.2526736349385999,0.0893561648112152,0.1030990351152917,0.40963460430945,0.064969021198127,0.0673909643433555,0.2062941346764999,0.0816238871753051,0.0860722733836805,0.37451902113,0.0745886579562135,0.0723108853471473,0.9476188015282,0.0959341322724707,0.0832822534628386,0.97382854349895,0.0990529651000109,0.098040359942211,0.009764622373894,0.0435702056391017,0.0429935853687345,-0.005863775431137,0.0506543883869406,0.0488075269233368,0.1205266857591,0.3759978504740854,0.4195648410745445,-0.1478289997073,0.4577825586074738,0.4740055081202349,0.08072135282873,0.0447372847924644,0.0578403047669425,1.0003473857505,0.0003267742886068,0.0003403930313823,0.0,0.0,0.0
16146561,47,15.104105136601309,1.8320125683153359,0.05194152229396942,0.044537004171772754,1.2416934347014565,0.13446731329057982,0.076784652999075,0.45574788808125,0.0161106189555862,0.0144130699700315,88.38829669228717,2.094057436859245,1.2151395379801784,89.71397252543082,1.362858917751347,3.0884890148801007,0.2629284487702999,0.0124911125966342,0.0104315928129277,0.094014384848805,0.0497780618448785,0.0260585316319391,1.179095,0.0,0.0,0.0281258197542391,0.021204531539306,0.0365068225605242,1.5658042056125,0.0237863753549276,0.0539043022213339,2.4777254228595,0.007260109466352,0.0160676956711465,0.6988834177778,0.0735707143809536,0.0510894220723719,-1.886082929623,0.3500422381180881,0.5183647303839394,0.16702349011055,0.0976423578074609,0.1437399669139195,0.2741508848349,0.0813075215436424,0.1244177512039357,0.1805453637164,0.1111558245700964,0.1218779059960604,0.3649748940046999,0.1287660603483186,0.1495275753357153,0.96462652802825,0.1555562154628487,0.1359039586809565,1.019784882459,0.1071228797066752,0.1342140311458661,0.17375336574775,0.0515107655890912,0.0461775771096434,-0.023475203449895,0.0741282859996076,0.0793138755551672,-0.28122526933415,0.3898191111899449,0.3863822300899617,-0.0459654017682649,0.6038097277502649,0.4072421320723637,0.049287664760255,0.043889618281643,0.041376633439066,0.99993301669545,2.5104152100441368e-05,2.417866952608705e-05,0.0,0.0,0.0
16788147,55,6.159621128337052,1.4524346730352826,0.07760557551655078,0.08397654133549803,0.3922388154212408,0.07747488054521395,0.10169467395359949,0.4899463394766,0.0150188641285935,0.0155441288816112,48.97818908305044,1.406680030462958,1.6278191962641984,97.1064696047681,3.5127045479769503,3.7256595667072716,0.1620966079964,0.0238478928247133,0.0244108604535034,-0.4064494313486499,0.0955656028474551,0.1001179042759892,0.789554,0.0,0.0,0.656346278490386,0.0216968009094762,0.0183232306338996,1.694827619591,0.0613082600119769,0.0650250262474672,3.5888724723195,0.0223749976559544,0.0236953265526698,0.74413218973515,0.141497615339651,0.1510261966280319,-0.066484298191595,0.5722085317970705,0.5766046044257767,0.23148081598755,0.1028674743503769,0.1048124584532977,0.39372765611215,0.0823444596482682,0.0745725816649514,0.22197972415575,0.1011922493351519,0.1081699033714564,0.38100214283105,0.0856346840437539,0.081840570660802,0.9797233939972,0.1121027861953278,0.1061298735923573,0.9997060589461,0.1165326002424711,0.1181723984161471,-0.0063546865486285,0.0630639515146644,0.0604807570311672,-0.0003623237962361,0.0593417256564155,0.0578117815504171,-0.06006062713609,0.4495397745906611,0.4773582785131329,-0.01472148456455,0.5643395995550771,0.5462656660053633,0.1148230499362999,0.0684931546727252,0.1088373834570477,0.999805807009,5.918443668295748e-05,6.578045799343624e-05,0.0,0.0,0.0
16791467,39,8.474049567431532,1.2590844805954047,0.061175369416866854,0.0550368712170497,0.17202056109992225,0.02176299618024291,0.024725033266144836,0.26521893171485,0.0122581184678751,0.0119524919776951,47.722746112613855,1.691228658654289,1.75411504193832,-31.91902106937585,3.327200339306974,3.121190760343922,0.10005487087475,0.0216310027471975,0.0185806008855834,-0.7644196400776,0.0587440135559931,0.0583246562602727,0.928091,0.0,0.0,0.6727188309635277,0.0229637463844157,0.0215437375740649,-0.55709201167405,0.0580706007943792,0.0544750553508267,5.168391313479001,0.0400148477038762,0.0382015990424982,1.8945419640335,0.2448399189267431,0.2538010169250904,-0.090245472504835,0.5495441521850468,0.5076742533782208,0.30018888403415,0.0965853092210027,0.1031192407212247,0.44647810828495,0.0714854582648032,0.0555832925119458,0.2090106483423,0.0863977432315655,0.0897780614045663,0.37186131953475,0.0834183717971496,0.0862812194716152,0.93380039572025,0.1039624429233122,0.1186577814777303,1.012175998926,0.1115795485086009,0.1082873371316235,-0.02653111938562,0.0526290143835172,0.0544341596743761,0.002671860671274,0.0497825516475996,0.051586937891114,-0.54929878931655,0.4392518125021823,0.4695333537598743,-0.026800373570775,0.5450051295597571,0.5792196665258579,0.04935061794633,0.0296846677288425,0.0400360185479869,1.0000409199795,1.872763318444548e-05,1.7962853605446583e-05,0.0,0.0,0.0
17491889,51,10.7623720172809,1.1920655515731287,0.058726379208202006,0.18927846859981834,0.0970600231588696,0.025055918039779537,0.14174847361462967,0.553802857874,0.0321988018785339,0.0337896471505932,73.9143898207639,4.790162737966128,3.636554632979383,83.50451553826562,27.124182740943485,19.27058614073757,0.07630013787379,0.0219402380341372,0.0640017140984922,-1.0129596093965,0.1296831333424291,0.3910093842667179,1.031908,0.0,0.0,0.277073345113507,0.0615018887028111,0.0792696010988632,1.4574287364255,0.473406295742084,0.336335176945058,4.812007226507999,0.1149642393209324,0.0859533489895989,0.7643817797761501,1.2447301680427505,0.2516952447336109,-0.1105478463925,0.6238542807832435,0.5967181516841793,0.22379565110795,0.1270587681731946,0.117098898757265,0.4201124349439999,0.0889550156655957,0.0744637261760711,0.1993353584343,0.0958401024561006,0.1029596426388043,0.3872721974652,0.0995192084404731,0.0745641167321123,1.0293877287655,0.1484194294031603,0.1218593536296794,1.0147206518949998,0.1266612489078397,0.1292107031645317,-0.024909607514685,0.0502929503325707,0.0689912532216548,0.00981586785901,0.0565999524050309,0.0536241041144142,-0.23276792664195,0.3236744122088402,0.4407066263430721,0.026844466256045,0.5762984197778088,0.5013408067271719,0.11829775263905,0.0577789668190397,0.1855064020003707,1.0000065978215,1.8998961816230064e-05,1.7076565269613653e-05,0.0,0.0,0.0
18891071,35,4.715274714000844,1.7651696653720825,0.0851156511695712,0.10063466008713418,1.1905120809377638,0.0872362272827496,0.09611061775080443,0.3696667274446,0.0169636136950534,0.0300346229219516,84.43183437275248,0.6810850532306034,0.8485574012504316,126.38376694090765,3.5731615255794447,2.233588024071458,0.24678645544255,0.0214632108041876,0.0240796401151577,0.0757338068454649,0.0330496935513862,0.0337174021404094,0.673507,0.0,0.0,0.0970299218318158,0.0147503406833647,0.0118239526497932,2.205812854192,0.0623634333269449,0.0389834651531613,0.097406408383655,0.0457442625601572,0.0403434345578514,0.41814254780175,0.1858129346115386,0.1089390995684651,-0.1317572357173499,0.401899594072295,0.3943787933754095,0.26617064520415,0.0938132315254834,0.1103209251412492,0.40602752014025,0.0791385839601332,0.0775074260609996,0.22886879601595,0.1092433647251193,0.1155996939979063,0.3773104060069,0.084002851950626,0.0778910902597722,0.7527922927991,0.1135432762624086,0.1164678969282322,0.95154034110955,0.1100269033473989,0.1047107510344727,-0.013733948643525,0.0539901714231277,0.0577041981452242,0.006579129942706,0.0608986625250412,0.0548665039113279,0.11104878128025,0.4735112199825425,0.4246560075450735,-0.04495931453276,0.5074553811461797,0.565599779267501,0.4128658698106,0.0617496160465739,0.0883881517623704,1.000069215577,0.0004290884707949,0.0004167716284784,0.0,0.0,0.0
18915304,34,22.247540190374732,1.4900857918450048,0.48365073622963894,0.11699878613273151,0.11815000123549313,0.03451616764382172,0.06117698689664977,0.85608346221465,0.5094537074381553,0.0394986505693971,79.335157616153,26.657084996970944,5.597253610370274,105.06812895395498,145.08821072171617,30.379905894365347,0.1732112736822499,0.1704255182011229,0.0328274598218796,-0.9275662694902,0.1500517261613327,0.1812119238870247,1.347282,0.0,0.0,0.185063633379353,0.0967327938227673,0.4212291541732722,1.8337847891565,2.5322669829212856,0.5302293843027079,0.22534726262095,0.0165051936556281,3.5219020050614684,-0.96516674112105,0.3017683943337441,1.1203380278259445,0.0746027562858299,0.7280817892649255,0.8015841247090632,0.1837100397745,0.1219983794644794,0.1534124319788552,0.3902576918178,0.1217117516247008,0.0976294441301587,0.2207510394119,0.1073154827678485,0.1197997539405664,0.35240250936895,0.0912862905927189,0.1203757238577333,0.9679937929234,0.1365179227962653,0.1562985435326749,0.964811348587,0.1456481040679633,0.1443356041800689,-0.0079070227870574,0.0710697321243443,0.0681855432874657,-0.0059384651767715,0.0676109403769579,0.0825343272474994,0.18595226513235,0.5399005280606936,0.7267050978576673,0.01071173210371,0.8160855368164912,0.6121075836340695,0.1098892367502,0.1001336047247057,0.5488987852334846,0.9999887213403,5.216863074253286e-05,4.517944907322935e-05,0.0,0.0,0.0
19971063,34,13.973010969603525,1.6372977561421234,0.3365136340458188,0.047888421800695635,1.5858782875596014,0.49216003078564463,0.06537057687631198,0.6030324315123,0.0012119194004496,0.0011813577859712,87.2979348538736,0.6982874045980765,0.9517934226582696,-0.2690522280359257,178.52528845780105,0.9099915150558939,0.2141276666388,0.0999224395327529,0.0125202217060053,0.2002698531773,0.1613643915884958,0.0175426787810073,1.14529,0.0,0.0,0.0471424542655742,0.0165992007988521,0.0121700616495475,-0.0046958472390535,3.1158540816612583,0.0158823481029369,2.7959766355925,0.0067786478817546,0.0097565449505716,1.1688109935925,0.0592002844125176,0.2688912822400493,-2.036114604396,0.1366816610373433,1.7184339031100242,0.23014946794475,0.1170933959680465,0.1939629365748608,0.4658566614453,0.0892535918675305,0.052687870246033,0.1953089594731999,0.1160562901445556,0.1510996114209,0.3760354476608499,0.1249992907810506,0.1047794187549847,0.6141725783794,0.376893611490016,0.1115684403872796,0.4730884044814499,0.2198628594637404,0.07590037603474,0.0019598859749025,0.0902093611321895,0.0844888614696206,0.0061778317193835,0.0703192288773,0.0835327734626631,-1.52301275855,0.5096762618619504,2.1608876935984807,1.1047009837095,1.3815178640234385,0.4795325660930101,0.088204417701695,0.0383013683441447,0.0960134222986762,1.000056261914,6.522225887894972e-05,6.528350422940754e-05,0.0,0.0,0.0
21295315,47,11.603473105899166,0.8631670577475673,0.019838830743936442,0.01906095448996392,0.6495661724683653,0.011600632428256819,0.0340260003474121,0.6669965566387499,0.0448895634786244,0.0323733328169297,87.65662149502633,0.07117603743212442,0.11935988886807536,-89.76595684219875,0.22932683784461683,0.08448090479370998,-0.063905142596985,0.0100982205802901,0.0094859858455909,-0.18737659998125,0.0078261792515237,0.0221736813523925,1.064588,0.0,0.0,0.0408882687733278,0.0020815681265831,0.0012411854653483,-1.5667115030995,0.0040025083835757,0.0014744699437141,0.1260968243776,0.0015650662176813,0.0012927456303417,0.2774972647522,0.6865144829403206,0.4328450940278431,0.5470668991392,0.2899327585076118,0.1821106910978644,0.25236889946215,0.1775873235880797,0.2352820893526114,0.41564186742095,0.140434849973664,0.1201090589153723,0.2209971648414,0.1429563086626141,0.0965884206596879,0.4341311330302499,0.1338841250165152,0.0847359038035892,1.028578272376,0.0914281403175891,0.0965769255713782,0.9828092774413,0.0825848071235298,0.140855790940771,0.02777437017209,0.0560909136152606,0.0814875022181006,-0.0056849452340915,0.0599878469381912,0.0994679635966066,-0.9619915400124,0.6163958474507032,1.1736351636040676,0.62473789484975,0.656196776148599,0.3082720947737902,0.3030537754768,0.0098587355135836,0.0099374335457854,0.9997200259092,0.0001057246618426,5.995013230797319e-05,0.0,0.0,0.0
21649340,32,8.39284108493711,1.390139469321169,0.040894464774937855,0.04084101909459914,0.16934779967019847,0.01650099268311772,0.016705675103300455,0.3626855935662,0.0133306319997574,0.0132809162861288,75.8571921531924,3.333911887779095,2.3738213671301054,-175.07140683166224,3.062119295374798,352.97873265454257,0.14305837415195,0.0129675553465293,0.0125753379927773,-0.7712204417551001,0.0445231876222803,0.0408582271627173,0.923909,0.0,0.0,0.244339571837912,0.0403733991406737,0.0559786911752862,-3.055572475311,0.053444063793139,6.160641074338592,1.2358362374885,0.0353484240031074,0.0304102474066532,1.0378799069255,0.0878909975259197,0.1205622286653405,-0.02894313646108,0.5783618595735803,0.5740059307438745,0.26805031642235,0.0952066662670675,0.1011075358656239,0.4308140067012,0.0658757935403693,0.0602284424253202,0.2255554861255,0.0984180731072393,0.1067967321139192,0.37372859301755,0.081803309907341,0.0748761551340885,0.96852149854935,0.1020451702036325,0.1195624952115741,1.00894156909,0.1065364551563718,0.1074826792233787,-0.0208641339941,0.0563011668067454,0.0526080363283284,0.0052390422262955,0.0569689303462351,0.0599562123755545,-0.3856830566943999,0.3998957162696275,0.3431458652970912,-0.0514094396521,0.5373173635130958,0.5344256562494891,0.039897225823735,0.0227424571507785,0.03423935852384,1.0000842046090002,1.836518521525221e-05,1.737583081418137e-05,0.0,0.0,0.0
22174712,40,3.2854283473256207,1.343307582762064,0.10706705513005343,0.08816362367377262,0.17915376113057252,0.039009130408335896,0.048834111959583065,0.519603180314,0.0260099316641781,0.0250834859777305,38.08954126409459,1.870189871568357,2.058651675713982,12.426751062194691,7.071870572368039,5.83734493693264,0.12817546628135,0.036072489330641,0.0276071504759912,-0.74677406988075,0.1066494665700247,0.1046858169246478,0.516592,0.0,0.0,0.7870476421944537,0.0226683005946373,0.0197131495123049,0.216887721361,0.1234274257627182,0.1018808887240953,0.5508151063343001,0.0387258799974354,0.0296872135737382,0.3172017530545,0.2401305421407203,0.6606214167812341,0.029510866024525,0.6875160616200751,0.5530633594631453,0.25702425708025,0.0985465267726356,0.1014887080769115,0.38567111752675,0.081138390634663,0.0757403384352228,0.2173124881762,0.0851859112111496,0.0909850205074364,0.3959139672785,0.0767724296627609,0.0682586973892719,0.94014762264755,0.098440951636178,0.1146279782767507,0.985713185705,0.0717785195017796,0.1077840072108403,0.0078966628557015,0.0619948333920993,0.0609091312930062,-0.0084649029683654,0.0635594656681937,0.0595071566894572,-0.10140343998885,0.459119869186529,0.3645668784111175,-0.05434168075076,0.6400279483178217,0.531737740050256,0.11484909142745,0.0814245793401542,0.0517931220755419,0.9998805396148,8.966963984302634e-05,0.0001067276192233,0.0,0.0,0.0
22254438,40,2.305133063284698,1.8915009787817862,0.1995447598567366,0.2042723070105874,0.10847124043628321,0.027679494224804854,0.028689644905481246,0.2251623103964,0.0184922201696461,0.0197458381951693,45.72680134574241,2.4337249606230387,2.6538309231962955,65.27091347379199,5.27934350535698,5.480178255439081,0.27680657036015,0.0484174493198298,0.0445377298719893,-0.96468539338655,0.1279476116545308,0.1019156731088527,0.362696,0.0,0.0,0.6980804282067883,0.0339014747972488,0.0297751983412453,1.139192345902,0.0921419265122582,0.0956471541536108,4.107678912512,0.0699816635017427,0.0728852607812706,0.3749785900857,0.1399888861450286,0.1634062408729014,-0.030864707995255,0.5643141186450662,0.5933649021996743,0.2283298320664999,0.0850183767176825,0.0887008629205207,0.39235188805305,0.0846085865414934,0.0705568491807265,0.2430920390983499,0.093364934941565,0.0912420374944542,0.3685019565981,0.0830030178415754,0.0757501742200331,0.97584127414625,0.1107109378195294,0.1003928334410361,0.9799148251181,0.0987805213430911,0.1000222276859736,0.0073929501463254,0.0523945686432664,0.0526124879854111,-0.0039355980466204,0.0527550149561521,0.0549831926370829,0.024905708655045,0.4098652727029176,0.4339572668164749,0.0828834233935399,0.5525619968434727,0.5221699504563126,0.3468199767591,0.1487776922329598,0.1124964856454938,0.99995556319305,2.5904267940690676e-05,2.4425042362441477e-05,0.0,0.0,0.0
22590328,47,2.7372722838419667,1.1663655713391115,0.035376699437359216,0.03256032527069319,0.35952065129213173,0.02301806374977483,0.030136344288347605,0.2099446950794,0.0101303293181652,0.0097293692816136,80.43535154884725,0.31639003409549105,0.27514657357720296,104.79770984569177,2.2493402413834604,2.009065276072914,0.066834691702535,0.0133763598941787,0.0119576492878833,-0.44427615817505,0.0287354337373267,0.0349586357853537,0.437318,0.0,0.0,0.1661603545460841,0.0047373545709401,0.0054427233931574,1.829065085357,0.0392583932097454,0.0350648039549612,5.5993350111585,0.0256674744526215,0.0235699491281859,0.2341760544866999,0.1156826026779527,0.1208132569290741,-0.4428610266689999,0.4070093279253122,0.427250893000614,0.1871906474109,0.0773146506774625,0.083035219273274,0.4214628725863,0.0572979634356441,0.0584698392847703,0.20637329314375,0.076032408529763,0.0832454755393234,0.38433630618655,0.0748597610712004,0.0689752594857236,0.4849845402167499,0.0713595458073333,0.0622684859110542,1.109918202137,0.091365419653014,0.0867335378234333,0.022717307971745,0.044768195561727,0.0456653863247042,-0.0020460273339635,0.0441174457180963,0.042444782130505,-0.1626851049868,0.2811692604172393,0.2920791273483743,0.6838908796723,0.4579635019560049,0.479507291999117,0.37302049739395,0.0403027134997943,0.0368394056414013,0.9999726042253,2.601856342343556e-05,2.460414757754492e-05,0.0,0.0,0.0
22601898,33,8.45374220537578,1.5606504084661834,0.06900647927699599,0.06584098267217975,0.3990226951759433,0.04752946973692407,0.04833284346107947,0.4723895919851,0.0110799363192105,0.0110821981117441,62.0265234575216,5.66904986156996,6.080168407193376,-82.04703648504784,2.752422095811855,2.633327665234624,0.193305630367,0.0196404654366956,0.0179461385782632,-0.39900240228475,0.0550806387230036,0.0496552209275337,0.927049,0.0,0.0,0.4690627769296214,0.0961833635999716,0.0849468354344827,-1.431990928168,0.0480388279765597,0.0459602380421992,4.169381965565,0.0200712667713753,0.0188989445209406,1.020493396345,0.0900228507180302,0.1065765840363264,0.0063253317846835,0.5350921168197206,0.4600808660177808,0.22955723774595,0.0925013865578029,0.1032244187064626,0.388226039802,0.0731642475002512,0.0747353079032389,0.23289691610285,0.0937923889397704,0.09203282588741,0.38149766060935,0.0848600803685147,0.0746549892702799,1.000077231566,0.0975193223825333,0.096619707109314,0.99324520559075,0.1059365044913799,0.1085023220825436,-0.0013633190184454,0.0547508446152596,0.0514184905479625,-0.001197278748658,0.0575367506855513,0.0578253338523781,0.02370368821363,0.4000284718954869,0.4473789733089059,-0.0256755259219449,0.4964835867538947,0.534819560724587,0.127796094811,0.0569865929965003,0.0684022021259715,0.9998636455458,3.2158998594322696e-05,3.082488982397713e-05,0.0,0.0,0.0
22767596,33,2.5574549954548615,0.8661225540035358,0.021979303637091552,0.026773222303308808,0.3709611406589271,0.032478217606169035,0.04189629754177798,0.38141252862745,0.0125438079522801,0.0115355774626876,73.9292191653216,1.6177594018774215,1.2286588551815498,77.38649768934191,2.062582057215343,1.9367675340810782,-0.0624206521377,0.0111631955913294,0.013221420750282,-0.4306715817092,0.0397916554942643,0.0464716951304648,0.407808,0.0,0.0,0.2768246481032894,0.0206681823898272,0.0270178643442728,1.3506491812660002,0.0359988479909658,0.0338029703154463,2.9944306905865,0.0182660222933046,0.0169896540685314,0.0115277404845499,0.1510116270293334,0.1567780939958436,0.0011097173664091,0.4499820258263581,0.4974083695161937,0.32198403653785,0.0920751785880598,0.0938712100026206,0.39620837289575,0.0716945744946394,0.0731974480207177,0.2130297059117,0.092338196681665,0.0988187865377008,0.38358805508325,0.0729417691780766,0.0691317010469476,1.157320823288,0.0787978375436737,0.0868041624566404,0.7798045634541,0.0991504090480026,0.0981006962741789,-0.00355314466734,0.0496530302195853,0.0486247634073883,0.0021803369151725,0.0486436496623029,0.0504010349386819,0.2931282029233499,0.3782048007424046,0.3538888003200969,-0.8449481743185501,0.4000464426764627,0.4073378454386864,0.0462222061359,0.0269239342723139,0.0354856798350039,0.9999899799716,4.2292759177553485e-05,3.604276391422356e-05,0.0,0.0,0.0
24776689,32,1.8555856274254825,0.8870337775169246,0.12493049725635763,0.1331265131535777,0.22483594468810225,0.13200179854069172,0.168571643103393,0.35372258689515,0.0541337502294776,0.0566084964310796,79.9921323099215,1.3679311501327902,1.4267910849718817,39.669156298318285,25.59503843329876,9.274687300579766,-0.052059842276605,0.0659263267934986,0.0607282570625254,-0.64813425657365,0.3841579961322449,0.2429769886292528,0.268481,0.0,0.0,0.1737834069705039,0.0245746337308095,0.0234598591244718,0.6923573888939,0.4467176928355544,0.1618738304880219,5.504917491706999,0.1887996368610887,0.1340957075294619,-0.19298887837735,0.2662332192772464,0.1955557254340804,0.0405223153086,0.7513984858279043,0.6696742921474255,0.2286997238934,0.1107560098777206,0.2086071529835817,0.4035773702264,0.1235108551508839,0.0931654977613428,0.25179032707535,0.11519527100866,0.1798827693500229,0.34276459006425,0.0806233924776496,0.1166135267796909,1.112582063716,0.1728612484199968,0.1535138341228608,1.023589985604,0.1531442290268678,0.1551954054790534,-0.0313025496145999,0.0788812361593825,0.0832256517479224,-0.0090140847377064,0.0701191602094639,0.0752518183473597,-0.52151229612865,0.6783785985596011,0.6371531869871364,-0.0641726350745049,0.6580765720028687,0.5486052061313718,0.79258240451345,0.1778363525546503,0.1053532808114831,1.0000640156515,0.000151206614895,0.0001446088591983,0.0,0.0,0.0
25944308,34,3.9466989487499564,1.3678925195725884,0.049932396624429165,0.06052774133250738,0.16020496707020707,0.020584659919551274,0.019323465220496744,0.3407720942802,0.0132260096010834,0.0131708537620233,64.60397364042447,4.756285837161691,5.544791974555835,-63.20955030298113,3.1631007485965323,3.0236790339597284,0.13605197458415,0.0161497044214279,0.0188040270716242,-0.7953240229725,0.0597273879518249,0.0494572614529703,0.596234,0.0,0.0,0.4288724832608825,0.0892933547791199,0.0734279453700655,-1.103214771492,0.0552065226353069,0.0527731546661187,0.2136810973757,0.0326563213864949,0.0306738653460112,0.7306470784746499,0.1333461264330538,0.2319224671815561,-0.0355020312501,0.5343279649498496,0.5418418174854315,0.25147479798365,0.1056169020352187,0.1093449179665022,0.4205955911571,0.0765007267463385,0.0586353280203584,0.2160409362685499,0.0878467176806032,0.0960050153395982,0.37394591369405,0.0856758327085846,0.0768867024697125,0.98011862005955,0.1135443880414311,0.1057537490237012,1.0075116974755,0.1119953738390345,0.1139315674776662,-0.01356387801345,0.0608129012207359,0.0535774630538791,-0.0040262776752395,0.0535157691718144,0.0549468641340624,-0.3347731207245,0.4170167551691929,0.3986972679947857,0.017220632292775,0.6284926793380847,0.5430630327105745,0.06314847293484,0.0322565967776663,0.0414857512554729,0.99989416814985,4.39984445561592e-05,4.562179851907988e-05,0.0,0.0,0.0
26017005,42,4.097509791089832,0.7474069437941141,0.030455483251588866,0.043834286687695734,0.05600989185787222,0.013108704466035355,0.018323333262373835,0.58566095599265,0.2180013768001294,0.1237115280919244,85.31215774357285,1.8771604842482503,0.8402904131626769,81.17538078039404,22.073499081156196,19.415432952549263,-0.126442871649,0.0180673745411065,0.0247517813101595,-1.2517352658525,0.1157954216693901,0.1229182419426904,0.61252,0.0,0.0,0.0817270276538169,0.0146250385841799,0.0326033320611019,1.416777666178,0.3852552364021187,0.3388632307221886,2.159113364362,0.1790672469578638,0.0574927866572028,0.6026248366651501,0.405062885561029,0.3834932589530408,0.17084494264605,0.5400137479969995,0.5835652779746372,0.2124187649187,0.0938098572147091,0.096569001538668,0.37532521719665,0.0855188509705567,0.0925705672823086,0.1982029567285499,0.0997638488482782,0.114811077083526,0.37255457007335,0.0890873116619651,0.0832917151677021,1.009623940308,0.1208013374624666,0.1017924859074246,0.99242631680135,0.1256377412767574,0.1197477555507885,-0.0069661785748045,0.0538155766957381,0.0595831850889764,0.0095181150199455,0.054910158435004,0.0576629264603875,0.048025923241165,0.3821563411435337,0.4111266509300782,-0.03018513474731,0.5852766012880856,0.578086440427235,0.0558362335865399,0.0293204142025079,0.0431603113129842,1.000058067575,0.000125334375356,0.0001217197346874,0.0,0.0,0.0
26017840,42,1.385737596543599,0.3688553860142241,0.2825449460157646,0.04122990367512125,0.19235532848422388,0.11977662149051449,0.02599068743079294,0.34579851333765,0.0297710156920043,0.4635030962633155,82.26870826503477,0.612500545515573,7.288652626048972,-139.09755399626957,4.996666228679987,77.8676505974351,-0.43314387060555,0.6307927988067541,0.046018061445517,-0.71589577868785,0.4232949944343728,0.0550410505948113,0.141681,0.0,0.0,0.1345273847433519,0.1268019517420212,0.0105850878565552,-2.4277102987055,0.0872082773136737,1.359046883717772,4.2419602406355,0.2465416337123462,0.0396901737878261,1.4586186648530002,1.2672985003515924,0.596989654514438,0.16635967926075,0.7472792672929086,0.7600469081101235,0.24341622299395,0.1252581796102222,0.1387012444445026,0.36372406548815,0.1022158822422676,0.1173140396279829,0.1663068197273,0.0965511270499812,0.1252946439625755,0.35767424735385,0.1075969154753312,0.0984718047471572,1.044875160321,0.1345549172440079,0.1403569866134666,1.1428928736865,0.1383253879347781,0.144191393890962,0.0221282318533349,0.0743064438338151,0.0708869158255671,0.0018265285122509,0.0776141194519793,0.0767626069034403,-3.77072948655,0.7086455163414773,5.603320187262842,-1.494910761538,0.7442558119757419,0.7181543803381281,0.019969310689495,0.0160913076520286,0.775977021914838,0.99986311722735,0.0006015543881408,0.0007192093302763,0.0,0.0,0.0
26238862,33,12.798379977192774,1.4745080673296027,0.06541359621875076,0.08293058431547173,0.5135333412880321,0.11138206940838041,0.09567632948921323,0.5929610975042,0.0216522956841589,0.0214839609520847,68.83790291103266,5.39596057817586,3.5873098153376617,110.41770768666755,8.30536479332501,8.30461839611682,0.1686471530066,0.0197070421493623,0.0237637955658546,-0.2894313544672,0.1061791989534189,0.0741981433069394,1.107155,0.0,0.0,0.3610077302818597,0.0590573156651119,0.0860966883055847,1.927152551637,0.1449559612227398,0.1449429341339292,2.9951695799335,0.0315057442334847,0.0302618387876605,0.9466213668554,0.1172768819930903,0.1129554190088666,-0.2067269812583499,0.5313656585055834,0.5404870042652197,0.24600467556395,0.104172836327447,0.103194811282512,0.38336828349925,0.0830287732864158,0.080595184803067,0.2229276663533,0.0934842487938792,0.1034802673582582,0.3733327371925,0.0847409304582456,0.081660337740627,0.99014577752955,0.116855583970429,0.105218864604585,1.030191516312,0.1102030514295152,0.1168872732311925,0.000668210572294,0.066728741944615,0.0659708024894253,0.0010651203970055,0.0563202917067804,0.0554414481068387,0.06247066256045,0.340668371320953,0.353523431047349,-0.06623709651265,0.5774789597420877,0.5734009399337681,0.54902379040885,0.0509904921778487,0.0298556309027543,0.9999652475573,4.759764023198887e-05,4.485543953913762e-05,0.0,0.0,0.0
26466275,33,3.4507460537457972,1.5538157885964425,0.07583706018237035,0.08670366267530771,1.1095173948369177,0.06877853867324535,0.07997223470550296,0.3042001118864,0.0068878265066844,0.0076049692311863,76.18172886605224,0.5321709188825849,0.5552719592954531,154.42018577264736,2.3119723698766728,2.3106309288100344,0.1913995300774,0.0217313464914406,0.0235818540076085,0.045134115421085,0.0277923460977109,0.0302265446116077,0.537913,0.0,0.0,0.2388431318591469,0.0094219081109976,0.0090088870087542,2.695140673274,0.0403515300694841,0.0403281175061498,4.021191807568,0.0326588926335311,0.0326433469856208,0.978368578735,0.0696830499232337,0.0699629570409567,-0.39492077264005,0.3127596197651831,0.312330986273046,0.1837147408098,0.0816290232534242,0.0898599211263351,0.4026314099007499,0.0790318162214506,0.0713019367883592,0.2150776273831,0.0877701267968834,0.1020819379943319,0.3786496337866499,0.0870912838969723,0.0758405952915862,0.775324071803,0.1024076963443391,0.1031334358173375,1.1099619929795,0.1092074915279948,0.1070330558805134,0.0035062286806885,0.0617534796642967,0.0606799518320811,0.0081821650242765,0.0587789861154068,0.0552555606591213,-0.04148654302347,0.4700924910485847,0.4834152875649201,0.1349152566042,0.5458228782692405,0.5221458560381679,0.3647107137206999,0.0473676736717222,0.0433787604799907,1.0002529545875,0.0002729988640797,0.0002567696831208,0.0,0.0,0.0
27687462,40,5.79997337604096,1.2981631587895697,0.07340970896956622,0.0573208072012692,0.1372977472342422,0.0226052791913975,0.021126626727795028,0.39278630527065,0.0136444583940008,0.0146702665866315,59.568017741525374,2.962499925558433,3.5214895972645266,143.26111912797552,3.791546973427487,4.258268076422199,0.1133292799134,0.0252806084858434,0.0187651047674815,-0.8623365885590499,0.078128513111049,0.0621585881791462,0.763426,0.0,0.0,0.5065151366927587,0.0539171187622883,0.0438852016041583,2.5003782188750003,0.0661749784303356,0.0743207983661329,4.9439218412455,0.0313987818293792,0.0321545216627194,0.99307732141145,0.2688324134344247,0.3905839117973685,-0.069693175507485,0.5647849588731485,0.566500467559149,0.24944146536635,0.0959273510818964,0.1021565177373503,0.418059467891,0.0761761634271495,0.067412181794141,0.21649651059975,0.0872539051814927,0.0982603648016406,0.38634358653505,0.082148558000727,0.0758291440838309,0.9304053579604,0.1273787757196069,0.1172238745440285,1.0162295540225,0.1126512132416035,0.10317232787422,-0.008613673886038,0.050617995489932,0.0570033868314082,-0.005312732298267,0.055401360253264,0.0567706333578866,-0.35939593551265,0.4012029889713009,0.4274967311838925,0.017531507292935,0.5805318885751587,0.6354162693554071,0.049647380361715,0.0283603889218317,0.0444399566524166,1.000007976096,3.451156575651204e-05,3.323828428314357e-05,0.0,0.0,0.0
28126316,40,4.897991194224769,1.3795887883943692,0.12433156045824689,0.06627272014858443,0.0492122082101164,0.010315170387657564,0.0151953713966659,0.6539529226723,0.0122976504067453,0.0119297469008097,83.56896984642091,3.6940095218610054,3.4362855731535404,93.02324552718692,4.145400325075092,3.6157373078943116,0.1397496562968,0.0410169255185008,0.0203770398733082,-1.3079271472205,0.1021563235963101,0.1168641261905822,0.690018,0.0,0.0,0.112007119020014,0.059762761667182,0.0637898425972715,1.6235619153405,0.0723508844858036,0.0631065209099517,0.59137915394385,0.0142351530503009,0.0096248373524057,0.3613246259186999,0.172493721870167,0.5354937434873518,0.062678253864695,0.5968848488722192,0.6226970210733944,0.26990036716735,0.093564894540527,0.1134351291799365,0.39327206596265,0.0926837064855224,0.0789189675305823,0.231622285509,0.0994167745011213,0.1119756617137941,0.4018565185992,0.0960758903491158,0.0791969824633485,1.0023878977335,0.1308714051137761,0.1202055412923945,1.00494519901,0.1156502882078364,0.1229056170188125,-0.0073496256350815,0.064409749714182,0.0602211026703711,-0.0002786271192431,0.0681845130149719,0.0655498913772363,-0.044512540959245,0.4205021262821091,0.5156951471532714,0.062972236012385,0.6663258707246653,0.6234725610554975,0.1081115374504499,0.0459922289668441,0.0461377795806082,0.99997456965915,2.6907731327630025e-05,2.464464507268005e-05,0.0,0.0,0.0
28830523,42,3.2158219854287675,1.2229243204328923,0.05555844486249595,0.05308658069112471,0.04582436294202127,0.00902220622565298,0.012846840743523352,0.2651372674793,0.0474702319646585,0.0773548481015164,88.74667304055501,0.5295617576331608,0.5997262632605782,-95.18855853866118,7.345451813064445,7.8290222379229535,0.08739958194606,0.0201925880790652,0.0184548026881307,-1.3389035639585,0.0952231656676563,0.1073285621565529,0.507292,0.0,0.0,0.0218729375759174,0.0104657008432014,0.0092393192445185,-1.6613537567269998,0.1282023191845616,0.1366422152636104,4.8388894317825,0.3274101142263133,0.1789410710673271,-0.38605690760725,0.2732532364798192,0.2397443430584713,0.08190147723617,0.5854412530023774,0.5946970712347661,0.25835108837775,0.0906727333009421,0.0909258662489497,0.3849779903999,0.0876859551290049,0.0829360609850284,0.1999982429745,0.086456846674596,0.10124774774814,0.37902139056055,0.0833414605912913,0.0761304009212305,0.8446672969660001,0.1198286925293043,0.1059965176207503,0.99072955701735,0.1093081394420448,0.1123703719124058,0.0075764667834435,0.0622902019433289,0.0564638919350445,-7.4191644519395e-05,0.0599782131388869,0.0580635413442935,0.3360224828056499,0.378738398005882,0.4030578890180243,0.076800939719635,0.5613457611608449,0.5915194928250652,0.16699943303275,0.0688894619657695,0.1103839471871531,1.0000279553585,4.054512640061514e-05,3.960646885903252e-05,0.0,0.0,0.0
29067936,40,25.02309357605571,1.0878894057392055,0.17831128515480166,0.016296180194802723,0.08665023202874785,0.048343384911689206,0.06458254175181992,0.77647388113215,0.482889702184504,0.0124004723020223,89.16494208100823,1.0693252970656744,0.5780831970784419,-134.03352676687965,1.0677321471371608,205.42037087687976,0.03658474745914,0.0777447423754861,0.0064573260910575,-1.062230270011,0.3544933215718824,0.2418761876951458,1.398341,0.0,0.0,0.0145739941593751,0.0100889542042593,0.0186576436247512,-2.339326350142,0.018635441496932,3.585261822469423,5.257573824567,0.7964346674707237,0.0343948175133581,-0.2572979905392,0.0952172889145377,1.654008723719746,0.11861152705665,0.911590502695412,0.7984272270545288,0.2830928262094,0.1582809798044174,0.1546570772542879,0.4100044792411,0.1117699367167138,0.0785041054283524,0.25486825351215,0.1450942074023509,0.1659660687982799,0.37004555170595,0.1324578986474618,0.1094318836116226,0.9901403315836,0.1872765951379588,0.1648165707851263,1.023859863053,0.1918136578601341,0.1650751800784711,0.0067832174562145,0.0978582481417077,0.0827293992947116,0.01155339164811,0.098135653313526,0.0766566638835077,0.45840230725935,0.9870353047814924,0.4161570654869388,-0.1102241897733,0.8403792180466204,0.8374897716918027,0.23947319066455,0.0126819064706402,0.0413391321890102,0.99999449028445,7.705042899031067e-05,7.240062494306976e-05,0.0,0.0,0.0
29119552,47,7.627162511954741,1.1781441669582997,0.051206089480114514,0.0667569239078929,0.05385409062128077,0.010821544157635817,0.012654853375696731,0.78529542956915,0.0200045237762674,0.0157161718528723,85.14634297277006,3.4955552503041787,1.7351400907432577,83.3547296033188,6.913503413989708,10.81998930655524,0.07119843738107,0.0192983841107914,0.0239364101170128,-1.2687813031965,0.0974216504563081,0.091661355527322,0.882363,0.0,0.0,0.0846110138859399,0.0302094951429646,0.0605950535672015,1.4548144786875,0.120663397421989,0.188844438429967,1.2545528573135,0.0087838796002939,0.0142913955192265,-0.0279052706221,0.2955317607390194,0.3285741252783893,0.16147028088275,0.550680306223539,0.5388705137351866,0.2554596768995499,0.1023115407267037,0.1047281528279236,0.39800455282375,0.0860697361957636,0.0698792461674944,0.2241767380663,0.0942742397769427,0.1083580913821875,0.38090932014935,0.0842627783783712,0.0768637209142744,1.0111428701775,0.1075888346494252,0.0981999455516271,1.0126408181234998,0.1025427946694252,0.1156308517055997,-0.01167090562517,0.0548116233234926,0.0581529216198641,-0.0044046766493555,0.0623429354394574,0.0646066144928399,-0.14013718977945,0.5938974147658923,0.4405428854337918,-0.01693634210505,0.6065375889412548,0.5819449393997145,0.078653875330425,0.055717811251285,0.0421056077255927,0.999996152362,3.279911543685454e-05,3.365809894861904e-05,0.0,0.0,0.0
29848696,30,2.5371550001612864,1.9909323208198806,0.16032902804851124,0.1309674464904489,0.05111633647678395,0.011212566492471918,0.018538793070252406,0.5442920679731,0.0531897354520821,0.0410250574587796,82.43582467983566,5.626393642718199,4.1792419717100415,95.52775862871499,12.589866813344935,14.349295312978127,0.2990564969967499,0.0364622577890376,0.027668368180191,-1.2914402797505,0.1075457918299593,0.1343933840272531,0.404347,0.0,0.0,0.131636598387343,0.0725927266760177,0.0965540149635779,1.6672739151215,0.2197346282804355,0.2504424485524585,0.57310794640445,0.0534724365994729,0.0642267745664049,0.076376177744645,0.1708934871325655,0.1733424290943409,0.0627715417633349,0.6319274469298887,0.6126218113708427,0.21883946394035,0.1089358549849349,0.1178591151070528,0.3724434709141,0.0987133328832212,0.0934875706280757,0.22583613003705,0.1158963306463541,0.118313571276771,0.3632923940671499,0.0937132131618821,0.0925812585797991,0.9938088913458,0.1136049937796185,0.1237972949144761,0.9871470672684,0.1219793981051045,0.1214536703985653,0.0105623442097599,0.064856137566429,0.0635689731873689,0.0053689014445094,0.0608334506663528,0.0609109989119329,0.0744495150071199,0.4411293478777701,0.4608927096119786,-0.095028824754425,0.6211452583706275,0.6087682459698645,0.12330365262525,0.072158756157874,0.0874474586202302,1.0001147017005,0.0001055006617893,0.0001204237278304,0.0,0.0,0.0
33159045,36,7.569165479065328,1.438877203029019,0.10065062204868491,0.07881975838742439,0.3617122828468522,0.03139402367403388,0.03972616779052801,0.71332145828825,0.0219615314160402,0.0190600613479476,85.50428299435028,2.8728029763993277,1.5731429173681306,77.94397153213586,2.734008976895921,6.889712567693231,0.1580237318639999,0.0314940799131496,0.0231613327634112,-0.4416367434307,0.0394306754942235,0.0452557112331037,0.879048,0.0,0.0,0.0783845735920042,0.027398149849325,0.0498661497241002,1.3603789353165,0.0477174584259154,0.1202481688222796,0.752521820638,0.0082544957351392,0.0133295521785191,0.1358189894099,0.115936730955109,0.1587097952617664,0.2192729611586999,0.5212596684621942,0.4913239866393379,0.17677235326255,0.0743358722368169,0.0787982205414772,0.3651923446764999,0.0869201646926111,0.0790040242638346,0.2253198953565,0.0915773021652473,0.1024963515013193,0.3703162086681,0.0803940215342594,0.0711998349609842,1.0457727939735002,0.0949895373753648,0.1184047183023595,1.0112536084635,0.1076718016036881,0.099112790477619,0.0015055178879335,0.0573890449073561,0.0564884943962258,-0.005642141749112,0.060820904400927,0.0611588208129194,-0.104023941789,0.3928393043398649,0.3540550986950357,-0.1344331916486,0.5894709742420269,0.5775207003535365,0.1899588274883,0.1112545001707386,0.1016994809554551,0.99976450591965,0.0001029879215959,0.0001052125775625,0.0,0.0,0.0
33241809,39,3.650866898963339,2.826433892019722,0.2231157427986985,0.31589535439919647,0.39455685954265046,0.06389925977024319,0.0899734848898961,0.20780844243055,0.0356861913927524,0.0388689094883241,56.406914187933644,6.510175161423398,7.357968802642233,135.98389376253982,17.67848146144586,13.690235761410845,0.4512388321217,0.0357115860224821,0.0460128553968871,-0.40389040181775,0.0767310892844228,0.0892113823932726,0.562396,0.0,0.0,0.5532910321564946,0.1112353259977391,0.0908761318521987,2.3733666758385,0.3085477082550092,0.2389396894108921,2.146165950342,0.2199885299227539,0.1864687479709066,0.2328251853875499,0.2113267125494598,0.2036943714604345,-0.064938193726345,0.5767812860837898,0.5822581766221915,0.2257049927186,0.0969478519261517,0.1060494691621427,0.36897922107345,0.078998679323104,0.0825485109735466,0.2062712800307,0.094730012241919,0.1154690309790595,0.3724542463931,0.078767561292828,0.0761823790183752,0.98322901034735,0.1091176059532881,0.1055684944900341,0.99114819766985,0.1178506626016212,0.1163137386123367,-0.002490244818801,0.059767590309597,0.0603320095620577,-0.0006269786674908,0.0635992158501258,0.0664219127221441,-0.000241252402724,0.5319891955073758,0.5714851053367618,0.04946808380262,0.5385860136074112,0.5437716238657506,0.27121109669945,0.1093719340959724,0.1210717391155056,0.9999277733739,5.32545333595813e-05,5.141940035247039e-05,0.0,0.0,0.0
33521996,32,3.3231351182810016,0.351113203878148,0.027740692793131128,0.0645118068320974,0.11014997072058343,0.028290215899652027,0.04922587476370725,0.5034375393205,0.0612681555948421,0.0567797649946164,86.83927443484683,0.5768519676098691,0.3860696320161594,111.27869633848375,236.79782026123453,4.689940107340288,-0.4545528382544,0.0357440626609782,0.0732545120929192,-0.9580156139548,0.1289139464942688,0.1604381156587159,0.521548,0.0,0.0,0.0551370925390608,0.0067291368305564,0.0100496864142194,1.9421796384335,4.132901625104282,0.0818548965944243,0.20225404492265,0.0226216471022869,5.945563798659147,0.69655835886265,0.5557352196783313,0.6438827662846613,0.03943528184738,0.7549114008415019,0.7202010568470923,0.14932938548,0.1073659926652282,0.1871619608804884,0.3821948334104,0.141879684598685,0.1296638239077719,0.1664851491684499,0.1053356918674771,0.1888380014964827,0.3917778033414,0.1280499562961294,0.102778406567982,0.97754046140215,0.1691107752086325,0.1438510994880607,1.0202562148435002,0.1724364846211601,0.1399989431493624,0.006230888928548,0.0968445826361463,0.0817056770739924,-0.0040691987108535,0.0568139470749189,0.0592765316658051,-0.48565540028885,0.7655986711923501,0.4141003370221972,-0.02840368097313,0.7517613219789068,0.5559033318732065,0.65948295695145,0.0121371624444176,0.0502307609729048,1.0000324256695,0.0001916944829225,0.000177002137105,0.0,0.0,0.0
34371411,33,3.8828892184773633,1.1768107353524073,0.05227103353051343,0.04991183166784374,0.04852916081039291,0.01100588117304658,0.020638778253004447,0.34036376234825,0.1493275826940275,0.2973707024725801,88.66689529994485,0.8052550295089134,0.6597921126565609,-75.78783706014443,23.089296837673185,43.34437285646962,0.07070662155075,0.0197318287619381,0.0180397331601274,-1.313997218649,0.1117019914585988,0.1539020542275146,0.589155,0.0,0.0,0.0232649670508241,0.0115137159811728,0.0140477873315504,-1.3227472896645,0.4029842517877118,0.7565020185574544,3.0898947410425,2.9661565619537185,1.3604854177107168,-0.5554541579038,0.3003231539577378,0.2564506070078818,0.2341818586593499,0.551701102429456,0.5735298858399647,0.26960699978615,0.0988978306020726,0.109882290048536,0.3663817767614999,0.0832085183241752,0.0842478677971686,0.2242573883755,0.0957987070624886,0.0996450057996351,0.3895748961712,0.0852109970694821,0.082257978005781,0.9528495552094,0.1066336243098405,0.1243195713468592,1.0204604076095,0.1087407607266773,0.1071845793593251,0.013055756067325,0.0526703183998274,0.0604051152848595,0.004045085638411,0.0566903976614486,0.0579889608679088,0.50332562673085,0.3408884904541754,0.3365259225288793,-0.083983304913495,0.5807452314024885,0.6447984051886124,0.1947196469647,0.1076312639766131,0.0713625933483729,1.0000085052445,5.751170222512148e-05,5.356550462654042e-05,0.0,0.0,0.0
36592530,42,2.4878489008155893,0.983072419257667,0.03654283493848798,0.03269659501465427,0.04429464862500484,0.009662490457960596,0.024219025115782757,0.6324833177989,0.0696928753729779,0.0457354753801051,82.93180674187164,3.077859667099517,2.2582927072242427,86.3278292926586,14.80009079140721,12.42615412485285,-0.007414488143947,0.0164513192236673,0.0142094488162893,-1.353648739082,0.1068717046606684,0.1894259943342082,0.395824,0.0,0.0,0.1230505821430361,0.0392005488739428,0.0531074064316811,1.5067048572565,0.2583103139041491,0.2168773028389568,4.2916772704695,0.0526226499830047,0.0370867383318538,-0.3154041101584,0.3004741880264201,0.2461696000557701,0.0595700704938,0.623249580758825,0.559263988941185,0.191102009114,0.0947339589090795,0.129770025690304,0.3592602970593,0.0931905180855703,0.0903880751455767,0.1969364699583,0.0875122851869323,0.104255061166024,0.3918325894446,0.0904796898009829,0.0869246329914238,0.9727355918514,0.1053355178076146,0.1285237854789365,1.0061807916215,0.1300619631856533,0.1186942891235858,-0.002913487110968,0.0550236791670493,0.0590062809087396,0.007132702216419,0.0633729982579901,0.0568116899954842,-0.05128516451067,0.385284480935082,0.4686625533030428,-0.020992364498755,0.5134964557806002,0.672894905243321,0.5420956211728001,0.0993865373894217,0.0821497720074438,0.9999922613005,4.0437285593553085e-05,4.2777674763239126e-05,0.0,0.0,0.0
36951305,51,1.2871287765196366,1.2504893496743474,0.0359289319971583,0.03468101471572571,0.8452547872573076,0.03704789512157092,0.04045723124970335,0.5043508112173,0.0080042886742098,0.0079610240851072,82.77208986612816,0.29239350314399815,0.31198671161359925,89.87569843584427,0.23304750580763858,0.21061695265127792,0.09707999722817,0.0126608737962199,0.0118807050775059,-0.073012360847855,0.0194650895021399,0.0203048986450645,0.109622,0.0,0.0,0.1258165012896822,0.0054037638031446,0.0050610163992709,1.568626855235,0.0040674462899039,0.0036759592842818,1.73061387259,0.0030410178199418,0.0029427675249029,-0.6830892570215501,0.1126986602784919,0.1227598073527553,-2.539759262946,0.2066778110085421,0.1495921251598324,0.2458325969415,0.0692339732150228,0.0694028491399593,0.2557161533083,0.0566638548729999,0.0720076054722644,0.26000403684065,0.1075607723852499,0.1099072127133661,0.39498791612565,0.0770159249261315,0.076511141690013,0.94815882125895,0.120912862099307,0.1060401817555742,0.92920606149675,0.0961936180836696,0.1093651487842511,0.13726679957965,0.0620249114748237,0.0675262859662998,-0.0083603609179675,0.0527875827844581,0.0523026516952069,-0.3599119060446499,0.4481088637524358,0.3870323981133822,0.36361146712155,0.5096411392510579,0.4615413090289361,0.82082209769155,0.0086011584462998,0.0062909934506714,0.99962359320295,4.719488162285845e-05,4.561432954264255e-05,0.0,0.0,0.0
39020376,27,18.369824195389235,1.0627058296415985,0.058339917496306404,0.09387333056686509,0.2777847459166109,0.08258645611219242,0.10142864037016042,0.7622619247833999,0.0566322178054502,0.036643514347733,87.33828781930193,2.4158424790059456,1.7011340678455582,69.60432507533237,59.92404237645687,86.20831003394017,0.02641306297666,0.0245210985001131,0.0367622997375812,-0.55629160649665,0.1532323851509437,0.1351752660905965,1.264105,0.0,0.0,0.0464389335706629,0.0296744681460832,0.0420651622880034,1.214824646193,1.0458718405737797,1.5046188526723203,2.756309761829,0.1926112703959122,0.1369466488674575,-0.46115000148895,0.3789229378681829,0.3627993188944541,0.058418401313715,0.8113776332848672,0.8914215802868918,0.2010349125599,0.1341533158499553,0.1360964540616839,0.39399332662295,0.1320832741718228,0.0991704646427365,0.2098825113796,0.1375621611293047,0.1552596707439498,0.3506413537824,0.0915023543935612,0.1104650974782769,1.0234854425195,0.1480247818597402,0.1526672730938183,1.007090655494,0.1595640657318513,0.1815766837040211,0.01343107670985,0.0868064732423302,0.0845121992434368,-0.00329835512564,0.0616180192719282,0.0745325304437784,-0.7990105002485,0.4194345496879672,1.7688853804300098,-0.064287316731645,0.8727464354835036,0.8995834126276047,0.4836309669158,0.0266456796114535,0.0251497948147311,0.9999260002496,0.0001680616057951,0.0001402281537916,0.0,0.0,0.0
40345412,27,4.451342381893787,0.7271234859614685,0.03252343351479359,0.027259083291198194,0.3740384530285028,0.08119208754886037,0.06764579246170016,0.2668389790607,0.0448545658783058,0.0424563539886833,74.31286781582925,7.744236392443057,4.236094302838012,112.58931028641719,10.647415309210933,12.279586616554914,-0.13839182749375,0.019873360739539,0.0159834725400439,-0.42708374785395,0.1062764137835419,0.0721956564655346,0.648491,0.0,0.0,0.2703842323017952,0.071853765409717,0.1272660556268369,1.9650541670475,0.1858324539729809,0.2143192172427137,4.280690496251,0.1775157221324637,0.1653512812509214,0.22331951188075,0.3988047494146325,0.3238336542015632,-0.1243937333571,0.5303746831962114,0.5213068558040176,0.2401167160203,0.0790543715345003,0.0839767988299481,0.40124711397595,0.0762080822259476,0.0644093196809835,0.1985385758363,0.090440930295846,0.1137983449467897,0.37487517199945,0.0840113907657889,0.0879071472382185,1.063925300894,0.0799539827647825,0.0923245884006687,0.9325413108116,0.1046607765923117,0.0991128278052052,0.01295078777334,0.0577425543944306,0.0547817748732032,0.005370074361126,0.0531472678809659,0.0566770595663456,0.1667008863933,0.4623503938319602,0.4897680580528544,-0.48228529529935,0.4710831165460765,0.4504711492221107,0.06798722170205,0.042513653972101,0.0550808006677348,0.9999261788152,5.264802223325926e-05,4.737295139312092e-05,0.0,0.0,0.0
42892530,33,13.674265250560833,1.4398140127091212,0.08344624499418685,0.29167368682390316,0.8036295450915416,0.03635034058993847,0.33702172775798167,0.5156865301995,0.1557940864965459,0.0281340796765713,78.48610106507105,0.3381900567676297,2.348511317141771,97.59921345419782,136.16950009154027,2.612528555884494,0.15830639593495,0.0259289351399212,0.0801130147389171,-0.094944104982085,0.0201024673014639,0.152096994425757,1.135904,0.0,0.0,0.1996056408170248,0.0403208113110838,0.0057802386298997,1.7034276221325,2.3766061173920976,0.0455972251025571,1.9702926426065,0.0116922270605983,0.3754147712999807,0.61202396717985,0.3563450591711687,0.4626030815721274,0.9210517632785,1.2834990278289398,0.2017022047530619,0.21233950210475,0.1344851444063581,0.1257720916378656,0.4311565605594499,0.105317268276545,0.0750663724299282,0.2228410907200499,0.1229699784388213,0.1435863381070679,0.35926186056195,0.124369400096621,0.1401125441862705,1.0726438983785,0.116756635038459,0.1865538976741503,1.020116245143,0.1466291178960009,0.1704245668856048,0.005259538417333,0.0776182607817918,0.0783120355433173,0.0013926798243969,0.0731936270571995,0.0747380724735831,0.6623858196301999,1.741928692830521,0.456429638080674,-0.046006621126455,0.7837574528958244,0.6683617386205575,0.13269224515235,0.058724133410933,0.1164960842876123,0.99996574354365,2.6550779889999987e-05,2.5925594320574952e-05,0.0,0.0,0.0
43315980,41,18.944100979099247,21.088336803066476,2.476227447903643,4.61634509928551,1.657259805276008,0.25267755300179573,0.3929106337676269,0.7364558320333,0.0157471631834298,0.0151179748056261,72.61600461772171,8.505175373304482,5.675351765451879,-141.52390463908438,9.017906212881737,8.919740066213873,1.3240423291119998,0.0542467335527114,0.0859699046927633,0.2193905972262499,0.0718434206784265,0.092399370004745,1.277474,0.0,0.0,0.2987742295170343,0.0958392113336747,0.1378575292585812,-2.4700581062305,0.157392155050839,0.1556788325774891,0.6799718680512,0.0185375986181951,0.0183045477111672,0.13407957503645,0.2808129590372956,0.2256761313838147,0.1257426091085,0.2226969357350789,0.2722084022504635,0.2397900594362,0.0972046920565585,0.1161459762887634,0.3945548134863,0.0916602112676494,0.0805438160760061,0.2059757313947,0.0915929320003828,0.1159152168616103,0.3731763010656,0.0841622317386455,0.0763059741489547,0.99418899422515,0.1006902337404204,0.1117947839103372,0.9885083521469,0.1181724324102551,0.1216338027228474,-0.011114717041365,0.0605274935278144,0.0596410369043532,-0.0008445509294691,0.0555198387562851,0.0570875672868924,-0.038651569547555,0.4878944873124211,0.4959692332625222,-0.0543918702758599,0.5982769252850235,0.606221583948841,0.411661968335,0.0833767960743397,0.0971978690616166,0.99984455111915,2.441392707319689e-05,2.7201201419524423e-05,0.0,0.0,0.0
44748724,43,4.741371665231961,2.3466186708181436,0.04387654265699492,0.04406116555708062,1.6526586417556548,0.10052251701877557,0.05601925080656067,0.3557768670232,0.0033585309049533,0.0031723113109309,85.77568981221454,0.22059481700010508,0.18986817855216032,145.6003360671489,0.8721274116661487,0.9720901664044145,0.3704425218036999,0.0081972154448223,0.0080788968023661,0.2181831588882,0.0272533519984906,0.0144770415344376,0.675904,0.0,0.0,0.0736613438932107,0.0033052206402822,0.0038390908989492,2.541205256382,0.0152214948304703,0.0169661740300166,6.178475807123499,0.0123301620344715,0.0137806672411056,-1.4919447460355,0.0533085169567362,0.0513934012581658,-0.1248707159241,0.0239986900256174,0.0249797508572836,0.16646004452575,0.0793110071572261,0.0820625250455301,0.3951295570267999,0.0815263993799105,0.080213438589581,0.28430839896195,0.0738352019407414,0.0785755336889513,0.47146450116925,0.0501377534198964,0.0477543383955746,0.5656358778400501,0.0381182383834592,0.0374997171638813,0.3987537426428,0.0529376973730977,0.0629889328989049,-0.0065343160773855,0.0540182803099865,0.0517233599494408,0.039019466033955,0.0489127369494848,0.0465904075070199,-0.5191570934065,0.3585060336008197,0.3529606638556246,0.50480153085795,0.3535443160281086,0.4312842078361109,0.3315584605955,0.0299801935457628,0.0236388916206934,0.9997193663716,0.000103650972255,0.0001094618103948,0.0,0.0,0.0
44886748,44,11.046609452248335,2.4212350771896642,0.15532463915155503,0.1368691039293184,1.9523392005762135,0.14511182441157944,0.15095247089226382,0.77791024384365,0.009939771392654,0.0087584602383929,83.46038054606342,1.226759793807929,0.8527946295440785,-64.23476304023708,2.883302267462271,3.358200631540961,0.38403695704605,0.0287942170237602,0.0238812704944555,0.2905552744683,0.0335424777450233,0.0323442276644718,1.043229,0.0,0.0,0.1138902315706644,0.0147992976721118,0.021243953808777,-1.1211081092905,0.0503231178974348,0.0586116579629427,4.9336221802,0.0057330873375827,0.0068253166364149,0.3977828044472999,0.1153138301385045,0.0994845144888046,-1.2106364929820002,0.1604922013729421,0.1622216237833729,0.2398508103703,0.0893490637525157,0.096424207401009,0.3959803388259499,0.087970070950286,0.0752591028553523,0.2219461771703,0.0944042588437785,0.1067351489886333,0.3878873584951,0.0891244637825623,0.0741109238668135,0.96899100515315,0.0979127469904025,0.0919961644488105,0.7533079801014,0.1206833819081324,0.1105476955209538,0.009149575289523,0.0541047747338344,0.0556239748591854,-0.002197534421136,0.0532652308322403,0.0555438355115203,-0.012921462241315,0.4570273168329845,0.4749784602319523,0.05276739781266,0.5481170541558514,0.5227654845984011,0.44120369449855,0.0517999391851116,0.0520232313836489,0.9997343286929,7.514158214694255e-05,7.011643124232858e-05,0.0,0.0,0.0
45298404,35,6.029107118535917,1.9889048750775264,0.0478246242969147,0.11090194311837798,0.2751514849945798,0.027747261738192086,0.0736166622050991,0.7558820760581,0.0057342621618375,0.0090987228356369,85.46087413310026,0.12568869607335387,0.3048968482726764,-93.05425687638545,0.1678050956303582,0.16371099234210756,0.29861401227635,0.0105705213234745,0.023565329290572,-0.560428138956,0.0461647521644384,0.1029649531549009,0.780253,0.0,0.0,0.0791398475052248,0.0053058587632091,0.0021866089746045,-1.6241031654895002,0.0029287514203737,0.002857295838077,6.117867078846,0.0024534962101832,0.0022276993050427,0.3224926157968499,0.2377519486720067,0.0766356982957246,-0.4133187821799,0.6380039604467698,0.7140578663092091,0.16517475551495,0.0953108823618545,0.0982435399293951,0.50047329782605,0.0657621683977285,0.0347932132815838,0.2219270983452499,0.1055360639170391,0.1285918057112335,0.3754092935863,0.0985890662067091,0.0950937943177938,0.20417298470495,0.141332161798082,0.1820681639762666,0.9842585844806,0.1207887129059824,0.1558542629022239,0.02784485369096,0.0651911335960439,0.0656344635490927,0.0025076256042569,0.0632461772353828,0.0628052823057522,0.71061499892975,0.3070087808155465,0.5606912992641381,0.1237191902118,0.7193152373348985,0.6774744538170258,0.1589767272052999,0.0368639050376107,0.018617561652735,0.9999395444259,5.645365820150517e-05,4.788572631286847e-05,0.0,0.0,0.0
45688604,35,4.439744725925864,1.3384946997759335,0.042177591750633736,0.0651474363142619,0.40577476593157524,0.020775175717805017,0.02611805583191562,0.32012085789095,0.0045106042592872,0.0051518561095253,88.83611234501362,0.7158053177428201,0.6997790196034828,-162.74140225541402,1.7915856742681977,1.879772457341315,0.12661665578995,0.0139054031599246,0.0206397410837058,-0.3917149640977,0.0228247686483267,0.0270909500520928,0.647358,0.0,0.0,0.0203122746749352,0.0122121394811162,0.0124886720083503,-2.8403732986695003,0.0312690688475427,0.0328082185689106,2.125142034163,0.0253085770854117,0.0259276342038923,0.7423242018715499,0.1339149677984076,0.1579324241581701,0.6162581803167999,0.3734079772013786,0.3969112555420688,0.22279782900725,0.0691080413089623,0.0700691577999824,0.30742131151045,0.0779008837851947,0.0845056945953601,0.2322350308642,0.1017824822077488,0.1081956553209851,0.36940483375315,0.0957094244779627,0.0916338740059008,0.2105148075596999,0.0763405891712366,0.0736567493595088,1.015700078593,0.1195560781854461,0.1185722461832181,-0.018361549968855,0.0593775831086362,0.0598172511627282,-0.0037272758855705,0.0667218865310095,0.0660015248619517,-0.374547500224,0.4029527371702107,0.4516633178731175,-0.031489031825965,0.5186766542423421,0.5119821294537379,0.1649424455609,0.0654679950194047,0.0669115455856431,1.000151579782,6.313915524192026e-05,6.307744247990854e-05,0.0,0.0,0.0
45895631,35,4.251224109110953,3.2909295485321506,0.3692986804407594,0.31933877864200566,0.33350593323141037,0.05567276672033489,0.055311941678355625,0.65085255438945,0.0214802851325529,0.019259106108555,38.820858861853324,9.35711716578323,15.246845141849676,-92.7562846423753,7.498551381436149,7.821510343729581,0.51731858511685,0.0516932407594486,0.0402208962016646,-0.4768964353704,0.0793194759531128,0.0666426576643275,0.628514,0.0,0.0,0.7791097945282648,0.1922809336066719,0.0915573459335655,-1.6189025689265,0.13087441073603,0.1365111079768746,2.135172141472,0.0182903264366025,0.019133821747876,-0.51971292371095,0.1976044851536502,0.2399119506889877,0.0464104465939649,0.5200883586167165,0.5756668619180688,0.20487156617015,0.0864473139114282,0.0939148020514379,0.3767705182962499,0.0753929481555621,0.0715190632423787,0.23301146117415,0.0933684604799814,0.0978342956918538,0.37896367955275,0.0738004505898929,0.0777706869800358,1.040822644517,0.1007477032080745,0.0904212193223246,0.9903450186143,0.0939188034324045,0.1030112710107514,-0.005008349159479,0.0549482731150745,0.052593130040828,-0.0074948317731975,0.0474110806133641,0.0507407741503782,-0.004262267365727,0.5101362993060001,0.4480778416164554,0.01635115834898,0.5770086025711809,0.5092290702525213,0.3219693412979,0.1384648465475612,0.1177990642747363,0.9998162132442,3.2351584188128335e-05,3.230960273892247e-05,0.0,0.0,0.0
47154431,39,3.4652454344346806,7.047801856717436,0.8987692193978774,0.6903006449376825,3.072444801070298,0.5802575620977568,0.7167200874401476,0.2354611561830999,0.0079674868838706,0.0083149433090935,52.25452572220222,3.1172466670583887,5.114115203618304,3.8838183154988593,2.2691873561323472,2.354801334420901,0.8480536857354499,0.0592468875728682,0.0405807925068925,0.48748408918065,0.0909034212586013,0.0910594151738118,0.539734,0.0,0.0,0.6121548225408309,0.0729230279702378,0.0420940624186551,0.067785417154715,0.0396047907091346,0.0410990365160008,4.0290094584615,0.0296489148769825,0.0313647693210894,0.99776915479165,0.1744046021065245,0.1528839726992775,-0.93581535338645,0.1777607306337418,0.1901939912617264,0.22567856653745,0.0908409221245699,0.09586357364924,0.392609548313,0.076865090962305,0.071957096619961,0.22012777294205,0.0870903087088989,0.0875267278174088,0.3782173928761499,0.0753022194562546,0.0702278891126765,0.95762864692255,0.0869358775958345,0.0882836287462588,0.9963551123918,0.1075337021631278,0.101326955279424,0.001688394757814,0.0527838825306929,0.0534634976014572,-0.0002748275067358,0.0545296374374271,0.0508000092578602,0.03537151134896,0.4706732797487995,0.4894655846024281,0.0023358869073255,0.5763416574745958,0.5195773724940463,0.1508475414255,0.070312858663552,0.1006768766278983,1.0001930634215,9.89315027988269e-05,0.0001015683398404,0.0,0.0,0.0
47203194,44,2.05570598361491,1.6775284613350403,0.14875396521892092,0.12851008325145852,0.07167160554547314,0.024152847101470892,0.020108561145521675,0.48393341608365,0.0220248322714403,0.0203090741190891,85.03562727034692,3.361903529076301,2.473582153441839,90.28817272470832,5.645276755942547,5.824013782212827,0.2246698972439499,0.0403264682836141,0.0320571175721819,-1.14465286661,0.1784820483857765,0.1074017087343137,0.312961,0.0,0.0,0.086536278953917,0.0430774739348002,0.0582737105316812,1.5758258896555,0.0985286665775018,0.1016482161811418,5.353179446117,0.0285682572242897,0.0314569244638773,-0.095796355793275,0.1446275563647261,0.219083528274488,0.13353501249105,0.5694480002919494,0.5631278402806028,0.28836346296295,0.0853339195673147,0.1084822653298183,0.3747444538624,0.0790200945002275,0.0698483528137404,0.2228420040131,0.0968380084062086,0.0979876733973441,0.38064175970005,0.07396282418335,0.0667200293116975,1.003497071074,0.0993970854323905,0.1085588985681782,0.98673336631775,0.0991205361932037,0.0981702354276705,-0.0036412308466135,0.0515002310967527,0.0558718320312792,0.0060885380936025,0.0567412972684633,0.0522400793719462,-0.035584585829335,0.4462190294462663,0.4909117236759266,-0.07768661169917,0.547442827290721,0.5292465261877248,0.078966917898405,0.0400628141988783,0.0555699808244952,0.9999392257373,7.252048920458609e-05,6.798217996550893e-05,0.0,0.0,0.0
47347262,32,7.064509280681037,1.0360170276389173,0.0593136605629172,0.08443555416529214,0.6249577119194831,0.0251401355658889,0.024368635711175424,0.2278257485694499,0.0153332782972206,0.0142761480843601,75.84431350774533,4.866421756232668,3.339854890441117,85.38349977932081,3.83765675326912,3.144485560073447,0.01536689339073,0.0256042084875488,0.0340265882777342,-0.2041493684181,0.0178314439137468,0.0166123939590371,0.849082,0.0,0.0,0.2445575274461371,0.0569048007126797,0.081375442196556,1.490223198025,0.0669797459059418,0.0548816263046996,4.6379555679385,0.1060715786135597,0.0853466870525423,-0.590033089473,0.5988880467040839,0.4410347483105844,2.280491394448,0.2844426518926826,0.2573423937249481,0.22435210382675,0.0890539423567339,0.095654983256965,0.3940122711542499,0.0786023512340032,0.0734379458862025,0.2175752910381,0.0962261910705005,0.1077452241526052,0.37703247550675,0.0823033413992165,0.0773659009946948,1.278161477093,0.0844307550666565,0.0846002511825787,0.8540423543519999,0.1087623613710055,0.1038366549782539,0.0008908857723194,0.0597309588561869,0.0544117552980499,0.001037574502787,0.0570926447772806,0.0552137299856627,0.48325415151355,0.4631283030159418,0.4412527797084234,-0.98359669399535,0.4518190493743532,0.5234121759178462,0.023948764377175,0.0144315972423952,0.0249509655505815,1.0002501041895,7.882282948901143e-05,8.332613252948207e-05,0.0,0.0,0.0
47391523,36,1.5568544056747846,0.7363872358367375,0.021076668858425407,0.025341712391181326,0.6435442344690597,0.013911441235929023,0.012943664073844507,0.2621877149824,0.0171244762356906,0.0157087474073978,78.10518257738532,0.1985720041310799,0.20934397575469177,89.9371514791468,0.2832694674412678,0.30431692564550317,-0.1328937479433,0.0126116113174924,0.0146942084818771,-0.1914215961946,0.0094910644586735,0.0086483210687208,0.192248,0.0,0.0,0.2061156754416925,0.0035766550121711,0.003390073085707,1.569699413176,0.004943984877221,0.0053113323220608,2.309086506543,0.0037065352927823,0.0035278192350918,0.2856472573431,0.1900961630622489,0.1882703629239311,2.0429966564365003,0.1365512255158609,0.1400664294308313,0.2086605824801,0.0903239037372009,0.1036918461144,0.3842182058139,0.085194572612248,0.0773431632493333,0.2916731564227,0.1016822916986191,0.104969391820045,0.3815773807917499,0.0810883203393526,0.0749216519689691,0.7496706369448001,0.1222359822389661,0.1211427486249845,1.2706747636515,0.0899019745472822,0.0957867535250391,0.004158261348773,0.0622991858080462,0.0566549941692095,-0.001355491135035,0.0578513549619046,0.0598317251826914,0.2573606202182,0.4100286845995052,0.4030616762876923,-0.6478789304553,0.3658489505451897,0.3757048561505839,0.01484253074626,0.0101861709907329,0.0149735472240461,0.99901352314575,0.0004438305106102,0.0004237527660474,0.0,0.0,0.0
48172410,33,13.071005578333759,1.5915754503604809,0.04722461729236871,0.07075011167005285,0.5706357895314854,0.03452342898733618,0.03363584106131956,0.52008054537275,0.0156592026557919,0.0144526799478452,87.15730918556461,0.48242878488119345,0.3498582829364665,88.60966560425956,1.1490078580161078,0.3585714176854885,0.201827231646,0.0130812649482685,0.0188888515488232,-0.243640993442,0.0271031861742648,0.0248731988666746,1.116309,0.0,0.0,0.0495939618976979,0.0060995517341115,0.0084077522501729,1.5465304138855,0.0200539702536686,0.0062582518421556,3.038034901051,0.0051931791650985,0.0025640455557738,0.5927741360865,0.0785572978996433,0.0773418540943773,0.5043286565105001,0.3279309251376908,0.342315477543009,0.4460788801081,0.1149219572969829,0.1185559919231736,0.4635377739638,0.0892080526175622,0.0538417913638018,0.2058457801565,0.1138327546208985,0.1304093697431854,0.3857874521979,0.0935308727544758,0.0928279800235192,0.8625275853678,0.1251640347480829,0.1273316463168983,0.93896421049505,0.115757838841804,0.1257248965923267,-0.01915648443172,0.0649916623181231,0.0674562911242169,0.004118890205539,0.06702630706219,0.0628185923875096,0.3022650959562,0.4470620453389845,0.4782671941014642,-0.43962316292965,0.6656696285537483,0.6484270810866228,0.04694967904275,0.0304248992129507,0.0377735903008069,1.000036437768,4.910842214689293e-05,4.493862622845235e-05,0.0,0.0,0.0
49090312,36,13.126108808276499,0.7263636787112489,0.02469348447470132,0.05541532109563274,0.6889074552919803,0.007479756268893412,0.010796138708649705,0.3387918501494,0.0080138453659353,0.0057967771906286,73.66806485207513,3.8443582129114446,2.2532945511496365,65.039758453449,3.3070095282672214,1.760700461059031,-0.1388458805244999,0.0150210906501508,0.0319298807336935,-0.1618391153282,0.0047411016559876,0.0067532199829916,1.118136,0.0,0.0,0.281201635310576,0.0379482008877224,0.0637082242938765,1.1351579297145,0.0577182046630875,0.0307300201868623,3.3903392977405,0.026860609897362,0.0163578802130301,-0.2721908365881,0.6816380001572564,0.6805399112258769,4.957772914492,0.1539746395332439,0.031272184898536,0.24994891170895,0.1672021519126052,0.260421541594602,0.4065901357085,0.1657066417126785,0.10860574279308,0.61995723392155,0.1118853136089964,0.1269038674276986,0.52565170893595,0.0707017199462533,0.0183107634201091,0.98134370647415,0.0974969279603299,0.2028941433852303,1.1246986370975,0.1632986616646126,0.1368285459515561,-0.003137948795843,0.0779087977465029,0.0845418001529683,0.07811333613623,0.0696034828399248,0.0794933224601984,-1.1656282903935,1.116818577793126,0.5964061941737787,-4.3216249978635,0.324136854592707,0.356848979021731,0.004270628132503,0.0030387469308872,0.0089518618936443,0.9994341425922,0.0001229878571451,0.0001025277336444,0.0,0.0,0.0
49924598,34,4.494847896493389,2.662427799388979,0.12305309897419026,0.10929245374531549,2.1145554627030987,0.29695946677204166,0.09797564555137628,0.3598835067846,0.0081590785550245,0.0089362818194467,77.3505756449038,0.6077167513186339,0.45663080527563693,108.1782799107142,2.5964552878140457,1.1677587835966334,0.4252778392628999,0.0205510508287258,0.0174715559947059,0.325219080748,0.0657217234440571,0.0196703048583752,0.652715,0.0,0.0,0.2189850032299576,0.0077831441839296,0.0103367038331785,1.888067163586,0.0453166936531721,0.0203812356428452,5.348321373983,0.0197551625715108,0.0109937888610449,-0.65149337248205,0.1477643191770578,0.1742351490968307,1.45607554341,0.0711880604373635,0.0658259138012073,0.2161863524256499,0.1247612973562737,0.1279428663294061,0.37712927907295,0.1060658050274083,0.0861545328385159,0.2322758904905,0.1238898777717338,0.118522510041522,0.37373460260135,0.1061211501605788,0.0823548650801229,0.6218703310752001,0.1035831645501247,0.1629863460841407,1.013620093383,0.1291034555187544,0.1336628571736764,-0.002983796723603,0.0675393647320725,0.0705736549549681,0.021035727002,0.0627381275488246,0.0559365525291494,-0.29097002867565,0.8421202983194476,0.7249409741504429,0.2223114342926,0.6951003371458047,0.7710796201495067,0.32720981200125,0.0705544916143659,0.0638621739890966,0.9995669062706,0.0002204600165507,0.0001769608755881,0.0,0.0,0.0
49981592,42,1.6380645059322783,0.6459176272802842,0.018392948695739153,0.017138050079880673,0.5597216087732035,0.026468494538338883,0.024723989896272114,0.3284738563706499,0.0334720170526881,0.0375492029828312,80.09239200817397,0.4330376449830311,0.39616253044793837,-89.22799057043247,0.5753389867035945,0.5334406237361022,-0.18982286327215,0.0125463267941558,0.0113728612923603,-0.2520279262721,0.0210386732893821,0.0187720186780736,0.214331,0.0,0.0,0.1720599060193679,0.006815282069362,0.007440232279211,-1.5573222203925,0.0100415596330656,0.0093102952480872,5.2427602352085,0.0069010241614755,0.0058880559925791,1.3288012135154998,0.2695465552592488,0.257987824508137,0.7381384313257,0.3529880776458792,0.3469219495157096,0.2700016511698,0.1068936366639365,0.1140807925655864,0.4114839817922,0.0799092085281682,0.0731387910899539,0.22921975240135,0.0990430617322258,0.1116720222059496,0.38368882321355,0.093608150567614,0.0833766982809175,1.1526519276505,0.0946440422967385,0.1038873150100647,0.94603540705735,0.1309628040850728,0.1261020297000077,0.017145167233575,0.0618151674745154,0.0610808379187092,-0.0092698214985635,0.0624148794337249,0.0628539912244316,-0.23066515863765,0.4944258105475769,0.498929001913328,-0.389112282011,0.4502222004352492,0.4339684145174038,0.037675917615775,0.0239476699441689,0.0332494060827312,0.99974353439905,0.0007754745956294,0.000764472470359,0.0,0.0,0.0
51095871,47,11.707872923959627,1.4214455972762103,0.03468746851264193,0.04520561620910302,0.2500770947618425,0.02734203987662409,0.027037561783095854,0.3801782526475999,0.0145611448242944,0.0141150335256978,74.76993114109239,4.480895661072083,3.4337500659058975,-173.3542988835914,4.815236770715389,351.421009159592,0.15273024267235,0.0107295224089723,0.0135966032304849,-0.6019260846553001,0.0502853420235732,0.0445855808029554,1.068478,0.0,0.0,0.2626955837380212,0.058262423747833,0.0745798348813101,-3.025603288005,0.0840417359120828,6.133453670516031,5.2566969464595,0.0375098205819171,0.0349545047660413,1.19686506024,0.0823219883175023,0.0941842299962825,-0.1025149490952,0.5532397418378939,0.5694151888327984,0.25824847794235,0.1107751556489762,0.0977175123353287,0.40224262143015,0.0846512160496347,0.06379610004913,0.2204351487679,0.0937569251227019,0.0843654286163617,0.37432700199845,0.0868843584796077,0.0852606135249332,0.94793369864285,0.1109173833744159,0.1019110303535281,0.9975458619499,0.1049904632490283,0.1066371440502962,-0.009068879720395,0.0512046777285166,0.0566393978387426,0.001711355496552,0.0579235977715082,0.0545753701915362,-0.1484168531492,0.4461745244987015,0.391464086499212,-0.01631693455436,0.5376462935949095,0.5181154143504376,0.05675377405171,0.0252753178979483,0.0341373307205342,1.00005049351,2.5370564220583702e-05,2.5376482823080693e-05,0.0,0.0,0.0
51243999,33,6.000093250120658,2.7388845594503217,0.07301945320720415,0.08543494696260767,2.625365317047477,0.06728022857021454,0.07578231272771774,0.4673825341422,0.0031974559450764,0.0033492076361964,87.5895662982028,0.44831582103537926,0.5035452130427274,-165.04195487510563,1.8713525954615016,1.777690953421149,0.4375737276719,0.011735557498939,0.0133400978604997,0.41918974360445,0.0112747574721517,0.0123585773636821,0.778158,0.0,0.0,0.0420575957486132,0.0087822568895279,0.0078162966408215,-2.8805255164985,0.0326612642565447,0.0310265602201162,6.0073464017465,0.0219805833302508,0.0215966284500641,-0.4913925637983,0.0826311543362174,0.1434943787960362,0.41611260168135,0.0854515410031883,0.0457721516746441,0.2265194015288,0.1143595469370084,0.1117172401411571,0.39015434849895,0.0891154991955254,0.0880520987038603,0.25442535493185,0.1038264671204359,0.1195986227182271,0.4164561989438,0.0813403195465016,0.0728463628195406,0.398726937364,0.055738078184702,0.042422819587064,0.21001661701705,0.0534998470236603,0.0490109372048082,-0.009541111429828,0.0665675915110526,0.0644260020648668,0.02164638723031,0.0684265342157678,0.0637916975672075,-0.2063749996913,0.4904745764307188,0.4063636831515042,0.5159301301120001,0.4108365974450044,0.4419319729130122,0.2081703227332,0.0328138911102459,0.0328185251907228,1.000239968661,0.0001917364270973,0.0001833946495894,0.0,0.0,0.0
51916327,35,4.784879442745304,1.010514490352669,0.027845935881646966,0.029187675413719916,0.215502141305786,0.010625251391046198,0.011480950167507553,0.31020469979945,0.0345150349877809,0.0377555897065849,87.98842875225247,0.9597863022466271,0.9597591412183135,80.76552074127385,1.2223455797381555,1.282429199041392,0.004542545496137,0.0121354867049454,0.0123664031401797,-0.66654841017765,0.0219586170167925,0.0225419169154935,0.679871,0.0,0.0,0.0351013293348103,0.0167447760332525,0.016735400433485,1.409624259023,0.0213339549636297,0.022382611946986,0.6009882154535999,0.0177909180496107,0.0163542726891674,0.9423617619206,0.1792420194875836,0.168896934673729,-0.057752116348575,0.5344177037432267,0.5697970481364758,0.2395936004543999,0.0969882039541173,0.1090849598698702,0.40136210527945,0.0792930657075413,0.0718608350444205,0.20706883059595,0.0937042321777356,0.1068828245324615,0.3861806881431,0.0910714761188368,0.0780233322483759,0.924694194607,0.1162094282588325,0.1113363243272593,1.016062359953,0.1235661584837635,0.1160248099761032,0.017357023453545,0.0554708924056408,0.0600442159706607,-0.0119741951729,0.0544151049058357,0.0540117298778603,-0.026327039416585,0.36336667352497,0.3651183499290811,-0.65205759735095,0.4627236880944237,0.4027517410940902,0.0352941303743,0.023298502949226,0.0469921048029488,1.000084641252,6.008451831385209e-05,6.752875586735207e-05,0.0,0.0,0.0
53429747,48,14.048404386276248,0.9221353883986103,0.04190014455100355,0.03361902945324535,0.7689011232654698,0.04678602341051463,0.047493383897554864,0.6065942801869,0.0243512500082038,0.0173238709624752,84.16453695841241,0.3284077048752039,0.5649457905616231,-14.400101847626429,2.1526241451476436,2.204217661746197,-0.035205310922715,0.0201959357318527,0.0155516250887987,-0.11412950464735,0.027264068907853,0.026029578696266,1.147627,0.0,0.0,0.101672056055929,0.0098138519114784,0.0057003920421149,-0.2513291898636,0.0375703788907547,0.0384708556280818,5.0889006304025,0.0240479665986299,0.0400710379843367,0.58627011605985,0.5045611808591479,0.2839306932354457,1.3581845162855,0.300825227391333,0.1985843771983961,0.2292777860656999,0.0934541909969314,0.0838635079015906,0.42341496917025,0.0666462937693904,0.0781602659484637,0.2035409428186,0.0924474942389156,0.0943407131904333,0.35814656077425,0.0921957848341936,0.0870065567420522,1.046849043755,0.0900570034135105,0.1242194509671368,1.003562060278,0.0999882303012581,0.111526096794065,-0.009224659888342,0.0552945987486629,0.0583138952619884,-0.003663950047428,0.0606169917876573,0.0596352795225663,-0.2727954113708,0.5249519082757123,0.543354830309305,-0.4731393882364499,0.3313794953434993,0.4677530301957622,0.02974817365072,0.0162006572947585,0.0192221248156953,0.99965245327005,0.0001465441691719,0.0001325774281591,0.0,0.0,0.0
53612113,36,13.015893907181805,2.232836376563788,0.15981034680687767,0.1343835676781855,0.5520709785759174,0.0823712618634036,0.11321544679152862,0.4622516596582,0.0078045967902732,0.0072104291416656,46.74079589283752,0.8034789201218331,0.9139500580005588,21.891887070984094,2.0816045917211063,2.1822342587924917,0.34885689890705,0.0322521436010239,0.0253817122678934,-0.25800508237555,0.0701746193748378,0.0810137444836209,1.114474,0.0,0.0,0.6852999884359032,0.0117035004875092,0.0101449420279265,0.38208550886345,0.0363308538501656,0.038087172865747,2.578677504333,0.0131033506878672,0.0136816893902453,1.5248805568655,0.1198941099009203,0.1086605588773752,-0.20296234098955,0.4646342269746599,0.4718402489188542,0.24376639208355,0.1005158424108021,0.101845198029341,0.39875799816795,0.0704964056018858,0.0678448915071464,0.21792084765765,0.0919851306081298,0.0958637909993339,0.3779089020485,0.0781802470535986,0.0767400077621558,0.99934198779105,0.1071099133871855,0.1111181605668676,1.001391456438,0.1164121717338804,0.1094825588677221,-0.01285416757866,0.0576611294612102,0.0551974174072315,0.0047592888930855,0.0588675451612061,0.0557557267928599,0.06302520050006,0.4790818558533168,0.4646281145220681,0.0411154930152,0.5151364316316849,0.5331422997155182,0.197755046952,0.0887366895370357,0.1286327986710516,0.9999918123253,1.1714532128448418e-05,1.1387753509506382e-05,0.0,0.0,0.0
53836959,36,7.0064979616933005,1.23004483604324,0.12397667062200401,0.14643927792846623,0.9128011392228813,0.10059851291279742,0.0727502899080733,0.56042799310765,0.0424075287637992,0.0423739166042314,84.43694212298814,0.17494327368889628,0.7930214829148952,-72.94753334212933,1.668767831625567,2.1445803183796412,0.089920942082715,0.0461390493327892,0.048850261475011,-0.0396238265676,0.0507117839566223,0.0333031186077273,0.845501,0.0,0.0,0.096941195030925,0.0137844925893197,0.0030384986490268,-1.2731746380285,0.0291254931132325,0.037429987629193,5.5976311849705,0.0120380110303512,0.0223681960842281,1.1990169152605,0.6326383494483816,0.499250646124175,-0.53607334882605,0.7558526373728213,0.7375246523516106,0.1821529031226,0.1180547646096911,0.1300271573471425,0.22418993801975,0.0499392132965161,0.0645733310650564,0.1981573057382999,0.1303707406816687,0.1279775042336532,0.46365745892845,0.173440754157188,0.0635381732683026,0.72885123456755,0.1458178321488736,0.175673475081202,1.0387834007455,0.1004084952484387,0.1057949550568106,0.011378080389015,0.084162620921576,0.0702789795412708,0.01735766674809,0.0580440002562258,0.0728458385730825,-2.0055181030430003,0.2869315977392741,0.2189302568623834,1.0503653196465002,0.4551105883578316,0.9157461884821,0.2112642878695499,0.1773110899093872,0.0434616719567415,0.9997850353755,0.0001461752152254,0.0001590478448448,0.0,0.0,0.0
54228797,34,4.033703760512772,0.9207744017581972,0.0401912077455151,0.050243524067967615,0.08824031826390064,0.02097186051649033,0.017441448707829973,0.4105940259252,0.0293443941960521,0.0308242492818068,69.81537941799431,5.939573413204151,4.460162903049735,118.77080771263181,8.402633734501698,8.000435425338935,-0.035846762933535,0.019382844402194,0.0230740103652544,-1.054332934158,0.1178555950414255,0.0783330001162591,0.605704,0.0,0.0,0.3450462748750605,0.0740349122035086,0.0952720612499167,2.0729416498385,0.1466536245062017,0.1396339397653574,3.6774399639005,0.0630976555565592,0.0542773607755044,1.07157903619,0.3269260374682795,0.3261840425757305,-0.04369283905201,0.583601580886913,0.6024902656710956,0.2248629899483999,0.0918419351522097,0.1170703687775156,0.40024485490555,0.0770099557276979,0.0984813929098378,0.2168841778098,0.0951456861071918,0.1022706868080406,0.3657203133026,0.0827730078789812,0.0959627768504017,0.9845851128682,0.1061670706825691,0.1018363069832568,0.9947639131939,0.1006169624689257,0.1071762247187345,-0.019769789860465,0.0515529751563772,0.056259637055955,0.0020660666106295,0.0574585449855271,0.0592295615496946,-0.330968177761,0.3255921062971376,0.3660087019276729,-0.042350743602235,0.5822271983321983,0.5873773520375792,0.42697254141475,0.0411001260614768,0.0320872124180898,0.99999707184785,2.3520003578747503e-05,2.1639137942619516e-05,0.0,0.0,0.0
54311306,39,3.8741907511488436,0.8685097518287914,0.02955638728459986,0.04816312856030436,0.12126441986084747,0.009913593329462289,0.009985740761562736,0.4060580641369,0.0230690292024668,0.0211225168015744,84.51181193562894,1.5061405083584134,2.026205652140874,144.49169796440182,7.005708459130287,7.7760593289899225,-0.061225300830405,0.0150368790846744,0.0234396838423326,-0.9162666065926,0.0370399483580662,0.0343664501554229,0.588181,0.0,0.0,0.095640542423865,0.0352543107386424,0.026130553125014,2.521855871276,0.1222726790466421,0.1357178381212951,2.216828681561,0.060411747469534,0.0747374809125367,1.107267065384,0.3274852592980259,0.2574601972100483,0.0070358969024655,0.4968768016410139,0.5170733071497735,0.2893914654588,0.0819082009756265,0.0906292328965072,0.4074063147322,0.0722459573771545,0.0710185217117186,0.20626310164775,0.0862838666942057,0.0903799420655741,0.3923775434393,0.0755238560891498,0.0658197607495024,1.0032101403685,0.0994799217545205,0.1111353908951453,0.98291292407805,0.0953103086620874,0.1027860519391502,0.01315833323766,0.0550751210193673,0.0548644618413747,-0.01689951493503,0.0500568794386944,0.0540184380995228,-0.051480705132325,0.4964004495147948,0.3454516547390371,-0.1304322957477,0.4699028057388735,0.516196489179505,0.07588856383277,0.0436801452993865,0.058200620306038,1.000077689374,8.520655386612397e-05,9.446229204912449e-05,0.0,0.0,0.0
54320598,39,3.8741907511488436,1.9639394494442761,0.08650882643713986,0.11237625480172286,1.7189790674832952,0.11257659000741849,0.12394886185515253,0.347780722805,0.0081350036600407,0.0080898581934306,78.28041875440717,0.6357105820052311,0.49142595574373615,135.71633167428837,3.379039483682859,4.237609799644984,0.2931280938493,0.0195641964297465,0.0241652949165834,0.2352705881868499,0.0294162229302957,0.0302377635799029,0.588181,0.0,0.0,0.2031219399604445,0.0084055683861194,0.0108512198328909,2.3686968364450003,0.0589753645451551,0.0739602434185822,2.1936206846855,0.0309635607794138,0.0380431891418622,0.51306782835525,0.0550392997065062,0.0527305508941097,-1.865898989723,0.1570464229337584,0.1803238866049414,0.2227190138158999,0.092090535714717,0.1012707708756941,0.4333249203397999,0.0625088130392067,0.0531220740082765,0.2115259066017,0.0803474756382581,0.0913801372507334,0.38280327228845,0.0940933479692696,0.0799074830134832,0.82030532960285,0.0957258882486371,0.1009361079242561,0.9898157621922,0.092002168116453,0.0920926998267921,-0.01324804620391,0.0566594899931466,0.0516131901323632,0.0024839733026965,0.0504249425964381,0.0493988403471555,0.062711081001615,0.4006245160315506,0.4582114916401459,-0.059266853429625,0.4559912026801261,0.4072645074869269,0.3832981707636,0.0523213830851056,0.0362752663666979,0.9997708685444,8.795467312749938e-05,8.801453414741811e-05,0.0,0.0,0.0
54846979,34,10.0459959791549,1.432708058790278,0.048773031240838094,0.060536655906583636,0.32618975914033754,0.05528669777342382,0.07098839532231382,0.48042857515935,0.0155134121817703,0.0159747219342294,56.111337119438645,2.272238879734722,3.1336740737538165,81.37810770117171,3.5574292526418803,3.354441363439127,0.15615770374465,0.0150420022359834,0.0179732825024855,-0.48652967793295,0.0806564092182841,0.0855150314087806,1.001993,0.0,0.0,0.5575808634799606,0.0462129498756598,0.0324740025918827,1.420315918428,0.062088853365362,0.0585460463571005,1.0362095306685002,0.0238319708735972,0.0224897547751792,0.6772142633242,0.1374567863150331,0.1421210425003938,0.0409380790202549,0.5535430655874195,0.533410627243225,0.2541115186523,0.088891728476781,0.0871396126259742,0.41250607785125,0.0788917813735584,0.0711675596314796,0.2219944115754999,0.093817719483513,0.0957323042999896,0.38005025731435,0.0773658752747337,0.0794935058527803,0.9978528717236,0.1048131841817764,0.1127112288746974,1.00206282035,0.1061725156883787,0.102474802814432,-0.011616196853435,0.0557724576772479,0.0531087378670186,0.006619727175645,0.0562389600695515,0.0570023680585808,-0.23790867147025,0.4410585917786908,0.4404741948716189,0.03807184443328,0.5491754065790646,0.5337673852658938,0.08561870780311,0.0466792148740202,0.0612174449671644,0.9999643392347,2.2117432119439503e-05,2.1487290253974223e-05,0.0,0.0,0.0
55277595,45,7.0761006229797285,1.0927714356721983,0.06938070097451132,0.06425812527282315,0.8265404858059123,0.06640998907938189,0.08477062862445994,0.4813675566198,0.0502823680524019,0.0396002200920695,79.30223694994159,1.4396971129717286,1.098283447639318,82.01911977518101,8.01061711645193,1.5263780311238577,0.0385293343132299,0.028487853558979,0.0248151205687705,-0.08273586885421,0.0363759742029517,0.0424025358536411,0.849794,0.0,0.0,0.18562825193606,0.0188684606849318,0.0246295439132725,1.4315036896645,0.1398116437987002,0.0266403222732198,5.3080874744765,0.0441874927067482,0.0092982820342868,0.30843109072695,0.3292573510937515,0.2868507720389081,1.174301460858,0.5687755845709122,0.4619764548899148,0.22297152019275,0.0771009087636598,0.0956043909488328,0.361161414866,0.0715736939858074,0.0752219996180948,0.17827946323875,0.071025569605154,0.0725326245228186,0.40437801821555,0.0870060213702985,0.0616059502100397,1.0580655524295,0.0874163783009394,0.0885497459609969,0.99674223483545,0.0858249365736329,0.0697925153094571,-0.021875681623725,0.0493104515286082,0.0547802590685364,-0.003024484584694,0.0473801887129269,0.0485195025670462,-0.1281265489212,0.5204415406331719,0.4506285185843554,-0.1084066692979,0.6270163092696464,0.5369259465715188,0.222211021067,0.1037183675314255,0.1052845439631045,0.9998316335839,0.0001060841371461,0.0001062565101677,0.0,0.0,0.0
55740857,34,2.861989262119967,1.2041905097382575,0.05235515238805477,0.043128505914181714,0.4766994796490139,0.04686246613616474,0.04715155518555142,0.3523316932707,0.0165829405568166,0.0163516420080166,70.72779395020967,2.5914933151491226,2.1728527956520196,78.26697794210455,3.074372090046929,2.512161013009249,0.0806952001967,0.0193047944639993,0.0152823431122782,-0.32175532213565,0.0449408677506594,0.0409631283045867,0.456668,0.0,0.0,0.3300565198302846,0.0360269834598392,0.0423433427901008,1.3660164606755,0.0536579154027385,0.0438454810172475,3.376326684894,0.0324714669358194,0.0254682011635685,-0.3526991088129499,0.1902256132162371,0.2744988495875948,0.44295781211185,0.3933581796990862,0.3702332840158426,0.2437304261065,0.0813141254187438,0.0970728568021934,0.38552930213475,0.0680783189612055,0.0607329298659111,0.20786837736275,0.0925171695299481,0.0882221864612812,0.3843681739526999,0.0684314813256902,0.0711664543859257,1.074367126537,0.0983620117376383,0.0949706178267741,0.99451688239135,0.0974043132819215,0.0936342774755314,-0.0094399284688335,0.0488628683094072,0.0550935856498203,-0.018751671208135,0.0393973007433742,0.0528937808372101,0.1420271967532,0.40344352758019,0.3566908779924091,-0.19743821448845,0.5098477056978488,0.5005107939374788,0.1074095391366,0.0551211416925823,0.0435207843192126,1.000077060968,6.677288480405608e-05,7.192143867396084e-05,0.0,0.0,0.0
55969456,34,4.726873718512259,1.824342853372844,0.17725232538307978,0.19436480483553975,0.08301150859290765,0.02096186120647514,0.02155869588340399,0.72640818275685,0.0460399141566615,0.0365520536153642,18.46805621205739,6.898255287959826,6.923429551681416,0.9744755104840962,64.25518925218144,65.65132171967308,0.2611064597246,0.0443889900472878,0.043966970848757,-1.0808616935045,0.1263989886472418,0.1002696507425379,0.674574,0.0,0.0,0.948500412860311,0.0451013895857721,0.0311806834726293,0.017007806138,1.1214646139426392,1.1458317222943608,3.3708489508815,0.0238112072364846,0.0244684233764154,-0.0611498457848549,0.2236830907256596,0.344866629162157,0.0364167440016899,0.6430884282761119,0.5489848335354361,0.2100340063748,0.096546944852014,0.1060388978671621,0.4051204547133999,0.0700594323032249,0.0673740899930456,0.21534960252955,0.0938963898033915,0.0934421116655154,0.37902865943705,0.0915010639164733,0.08700520794845,0.9623161303964,0.0929538195110833,0.0970261106965522,0.9811595837396,0.1208841966167698,0.1144924610947174,-0.002182810688492,0.0608039982405497,0.0644011212633603,0.0107377692392249,0.0574696882157443,0.055315239440136,-0.014863255206965,0.4628483314856315,0.5236913664141316,-0.14470140073835,0.5465511284229552,0.5403211054888885,0.11665188995035,0.0696712724010172,0.1748485035499261,0.99987712486915,6.612347597556578e-05,8.933295934376861e-05,0.0,0.0,0.0
57801850,44,6.971704965723462,2.6188218877563134,0.12118750187994243,0.12046482536356073,1.141662794896701,0.07460476138364336,0.07993760528652949,0.40444345837445,0.0035628483682788,0.0035948729594746,70.10531428627718,0.4419535905067562,0.4948303849282638,82.23994042965616,0.5326623531344621,0.6238964564819303,0.4181059620392,0.0205770971834599,0.0195315289256631,0.05753784826979,0.0293498084619033,0.0293913180488272,0.843339,0.0,0.0,0.340292335339399,0.0081335850834656,0.0072430031848378,1.4353577371415,0.0092967118636171,0.0108890473571352,1.226449414284,0.0038722963948889,0.0043880037189507,1.6528330491055,0.0488551016547493,0.0489374890650908,-1.3338508395165,0.3160821467105201,0.2881153754814154,0.1204509290288499,0.0595112309759196,0.0651179301730498,0.3323141392989,0.0795484323097162,0.0793433531467883,0.2144333812991,0.0885310021392518,0.0933937159047019,0.38657462880275,0.0764530256530355,0.0764459578636445,0.765624027711,0.1062538320853796,0.1048680762186838,1.10511471346,0.1112443266852672,0.1011668487107952,0.0712835590468549,0.0464090011862567,0.0481487577534363,-0.005878858185767,0.0498309816696288,0.0507942489932648,-0.2252634391893,0.4452051648452599,0.4467639504579307,0.50769686492315,0.4677010916453858,0.5113392358097929,0.41385908859725,0.0520912826446088,0.0468145614351203,0.9998545523378,1.4206880227796148e-05,1.38788424188796e-05,0.0,0.0,0.0
58177975,43,6.243728354809596,1.4285172182234425,0.04087574387039661,0.035126430948154486,0.9706701870417377,0.24412166491166176,0.09917024091791593,0.2498877676757,0.0037012514165489,0.0035984616730962,57.84715311637931,5.792434628251954,7.892988916205347,6.438232411205532,0.9816164344310299,1.0121631042108434,0.15488547939455,0.0126082076728633,0.0105498732591133,-0.01292830899965,0.1258070672876367,0.0422473143253777,0.795444,0.0,0.0,0.5321796980669433,0.1213039792368352,0.0827289323331915,0.11236835358415,0.0171324387725085,0.0176655787356857,2.3968804750695,0.013229788901186,0.0134045426932325,1.4316015897324998,0.0821250959985275,0.1733428628955993,-1.2638774437485,0.4445642219427625,0.3098979107021523,0.2172658108355999,0.0996904174439103,0.1000643433849645,0.40999735475935,0.0689367678467985,0.0601691233101619,0.21213298440355,0.0740946409752346,0.0813887712195865,0.3923016608538,0.0684878940409127,0.0670887969393584,0.80525852682545,0.0843710406836316,0.0846225597812055,1.060771133428,0.0784638961773331,0.0897463868526575,-0.000479769403551,0.0477383513748936,0.049629405197685,0.005165755508856,0.0476242592600588,0.0471854245386246,-0.37485279367845,0.2815040587069987,0.2737227659903318,0.37699511869595,0.4632521363718948,0.4256355647634853,0.1207422674097,0.0424645802777059,0.0496587196979736,1.000083438777,3.019338356957668e-05,2.6934646444765065e-05,0.0,0.0,0.0
58441959,41,7.2646216389935665,1.2069143013301045,0.09442550637702096,0.0860049416723121,0.7753057909451366,0.12776278222318616,0.0781005320382776,0.61648763000425,0.3259998401642616,0.0120670306153198,85.09562349047621,0.3818462588454281,4.0302823767605815,111.99165410466348,0.8081146440353206,60.280563977144745,0.08167643349355,0.0353807880559084,0.0298949657768453,-0.1105269721686,0.0782044090081378,0.0416828284404673,0.861213,0.0,0.0,0.0854930282263157,0.0702377994037848,0.0066381265291028,1.954623098881,0.0141042612719983,1.0520943163602636,5.218782002771,0.0069891084002611,0.8078802962101506,1.6685794782505,0.6286487692928082,0.4650032627646339,-1.1543047888795,0.532072076984736,1.4764281188093094,0.2252701502175,0.1327542565951306,0.1074472952217759,0.36881848406935,0.1107387033772134,0.0932917876821888,0.2278607107107,0.1153739584919108,0.1287986589593194,0.3903613980325,0.1098319378830525,0.0925575404063777,0.9420883591632,0.1775216440342901,0.1506722680531872,1.001519041656,0.1510744392659719,0.1490272843497131,-0.001446188993784,0.0726732334411842,0.0771499243199524,0.006885898220109,0.0699986047617443,0.0663572399382291,-0.5739069550711999,0.4360272182770734,0.4178403840086774,0.3103919106625,0.6086833637742342,0.6486577367322377,0.22303850460345,0.0675391688362987,0.1030077707516407,0.99997302019035,0.000296861075448,0.0003589884165278,0.0,0.0,0.0
58533991,37,3.2100219344553147,1.478974995385884,0.06793165953044711,0.08483676099204018,0.22833357387069206,0.021645636681506153,0.02250823317720005,0.3645143732093,0.0144509800725857,0.014181110658785,77.6666282967049,0.9528488388203868,1.0327082259582028,173.85382594437593,11.653086408889513,3.7357610383744855,0.16996083156435,0.0204204795861364,0.0242236421680236,-0.6414302257207001,0.0432546433948503,0.0408301464641865,0.506508,0.0,0.0,0.2135994264920809,0.0176419268782783,0.016216257534358,3.0343216799185,0.2033847258545242,0.065201330187357,1.9048683963145,0.0601661746091635,0.0496343662367722,0.5271197366833,0.0889174230665137,0.0965761574662484,-0.09167627297132,0.6216320323947888,0.5924193671426332,0.2511901858038999,0.0980783774057136,0.1027855074751475,0.40247137600765,0.0854450356765768,0.0758995177941579,0.22679172151455,0.0965786178720983,0.1076439694332832,0.36554714361655,0.0901636781265881,0.0859760844442014,0.9318952255021,0.1112958423261613,0.1021556187210877,0.99397557509125,0.1266674446821917,0.1222955514731545,-0.0031396961630554,0.0619068280683087,0.0626181709372979,0.0064382482331685,0.0606382755672205,0.0565662717760972,-0.10194797344605,0.4804083976737702,0.4279378556584782,0.0953924945030099,0.5848859809644357,0.6226544202755405,0.2033080517482,0.0874366088612363,0.1099609950506982,1.0003391566535,0.0001648130904345,0.0001702907012368,0.0,0.0,0.0
58858911,42,8.337733315614333,0.8539415459966165,0.02051705012233318,0.036394712638484594,0.1147653028782285,0.015567556574699618,0.014956741051441652,0.7809153113484,0.0165947921388821,0.0125790278632282,85.03165727415198,2.0170787997488873,1.23865639587585,84.93863198393906,4.177011202941304,6.064867853002294,-0.068571856617745,0.0105618823621624,0.0181259168460693,-0.94018939282805,0.0633088017421628,0.0532031757243288,0.921048,0.0,0.0,0.0866053083253095,0.0215559645251898,0.0350114853342481,1.4824587902595,0.0729025983840148,0.1058519127332495,5.6938258450095,0.0062985681471348,0.0072661671197371,1.6034504265255,0.1990232510082021,0.1650566402422471,-0.057298559847875,0.5523249956123419,0.6381094280342129,0.1714167763735,0.0926692568601878,0.1289382509226111,0.37772077474135,0.0810891003119319,0.0845037422493491,0.21230735804445,0.0879178745005656,0.110631072132681,0.3990266887840999,0.091525821200775,0.0685355000336319,1.058741946618,0.1060466455146336,0.1081711080444727,0.9919537107005,0.1139070667007288,0.1090722478084681,0.003490025563949,0.0560660903223171,0.0527355815593501,-0.0062021389677115,0.0499776057865549,0.0546698333710424,-0.37697187681275,0.5750596356066914,0.4273688678075861,-0.047539707895085,0.5601602891626674,0.6181670134869499,0.04398277793041,0.0261739846264878,0.0498272492852176,0.99987485599655,5.561705359957703e-05,4.95595630637391e-05,0.0,0.0,0.0
59868769,44,3.3057271144676497,2.672958672815043,0.13362983733328848,0.13517690514696756,0.38774255896940923,0.030343578464185117,0.03802046340224802,0.7427622839985,0.0144069785202861,0.0122372979092205,67.0030577444665,11.37627602429901,9.575013507890844,-96.35946999047742,5.195325198482366,5.130961684318763,0.4269922440887,0.0222732997380364,0.0214258277947629,-0.4114565278265,0.035390162844353,0.0406244679788392,0.519267,0.0,0.0,0.3906820026980671,0.15856180679592,0.173899256881749,-1.6817900168105,0.0906755304253452,0.0895521751850363,5.518435000413,0.0095573427504493,0.0096200285632876,-1.092969276093,0.1046219581011194,0.1026316853225851,0.1480781032262,0.4146365362306554,0.4205048600292412,0.20238236260955,0.0858394377125393,0.0932617534585112,0.3643294436403,0.075014777320809,0.0808060264439391,0.2282116494977,0.0900892893236365,0.088340045227786,0.3752448809449999,0.0841287652810975,0.080589394988146,1.0469224243465,0.0887809575255214,0.097475274542037,0.99999818558985,0.1127902421098143,0.1096886758093447,-0.0075698086232515,0.0508906822158923,0.0534613114750975,0.003071393807329,0.050103206135793,0.0543691102406561,0.02336345380434,0.4750343260732285,0.4385109612715819,-0.05190646753112,0.5311176760536936,0.5733123081346412,0.1740169547544,0.0910233046532727,0.0844675337780669,0.99973085754095,6.972658780546315e-05,6.798718026013173e-05,0.0,0.0,0.0
61027685,27,5.8956948883803735,1.762754041719952,0.1670498126316191,0.13241374080006874,0.7532852882449561,0.10310517345463777,0.12570601249624558,0.2811068219826,0.0256606960292442,0.0270702053944947,64.6587354503431,5.849565148448484,6.302268386307105,103.14444824247114,4.501255078773254,5.40855601811002,0.2461917191197,0.043239323069059,0.031455945736891,-0.12304051430965,0.0639258028570613,0.0670250912505572,0.770535,0.0,0.0,0.4280088747892625,0.1017972650235184,0.089881225221795,1.800210226984,0.07856172159671,0.0943971102945739,2.221245834473,0.0567084318783903,0.059048683751858,0.26167939233435,0.1236454122168554,0.1476689218618709,-0.09241049953985,0.4950176865753163,0.4797145256728519,0.21942405140155,0.0944064444422196,0.1009512056895894,0.3653250691676499,0.0817362288348285,0.0775062197906019,0.2118515872764499,0.0928144460168109,0.1013955974910287,0.37999051344125,0.0858161581036855,0.0735642858188985,1.0031267765275,0.0931793644939716,0.0980888293729871,1.0065729319435,0.1113341258156231,0.1173312564955026,0.01036090261746,0.0556169369392841,0.0554629632230618,0.005032583330216,0.0637889077810296,0.0554228909170148,0.033383629581415,0.4618667388830769,0.4840531432280382,-0.0065176042260485,0.54335707666602,0.5063787004970118,0.1191101817274,0.0610625268539253,0.1204076176519262,0.9999646067056,6.366863286189073e-05,6.11013539719707e-05,0.0,0.0,0.0
61262140,43,9.007701791187472,0.8563552197857114,0.02605668426990937,0.011623881881407616,0.6271480048229928,0.05825904372769797,0.17432716625955547,0.46293489412225,0.0963222505492962,0.0460176296353784,82.077311729858,0.49813910740778056,3.8973004364746657,88.42254815227918,175.6143832121445,1.6909547440490778,-0.06734605075223,0.0134196773343553,0.0058553195463347,-0.20262995503425,0.0423425383062802,0.1065200279142283,0.954614,0.0,0.0,0.1378367621561725,0.0676382733594833,0.0086058634849548,1.5432645982605,3.065049200910977,0.0295127277858744,5.2984006944325,0.0170384790282343,0.0122461882681337,1.13237540379,0.5770669183974777,0.2632175364659386,1.03815096697,1.126701129951593,0.4016538139134749,0.2391250671603,0.1621125528296362,0.1782293421420624,0.36039080621845,0.0917524101089282,0.117096963235977,0.28067540572995,0.1098593132297589,0.1796772689945093,0.3980023714309499,0.147306928488647,0.1064001461184647,1.0727151461995,0.107618499307668,0.2013409087401438,1.010284362704,0.1960767704539292,0.247274341395205,-0.02075154351839,0.1561105030541999,0.0802952614729218,0.0069480801380915,0.1011886790648328,0.1868427637538508,0.2275527155772,1.1173406689550134,0.3612900156115882,0.595241542934,0.4249048072070202,0.4354120574017751,0.3071254777834999,0.0488891344563995,0.2595434726718658,0.99996886639695,8.848610585332484e-05,0.0001052271615373,0.0,0.0,0.0
62573638,34,4.715274714000844,1.5610193071753102,0.1342229142694178,0.09471581969974174,0.4013107777690681,0.026183255768166547,0.029175552603501576,0.44146437437965,0.0133125718303581,0.0128892725673435,86.74797667588412,1.0326371997348076,1.113503876147277,76.30108759386258,0.9095880534976605,1.1149196072635883,0.1934082745857,0.0390462718609639,0.0255825879735671,-0.3965191765164,0.0293018952575739,0.030478541973861,0.673507,0.0,0.0,0.0567280443996666,0.0194125043465925,0.0179837089867514,1.3317052013655,0.0158753063703405,0.0194590180417917,6.134103697624999,0.0086228389431468,0.0092163619357918,0.5524035956412,0.0509131127223085,0.0522688267759131,0.2015737374896,0.3823445549149367,0.4086142060671562,0.2029620369508,0.0729451336293313,0.0674892762070935,0.4086666685962,0.0753585999967653,0.065014579669769,0.21612658890245,0.0872401223259706,0.0885382577972523,0.38520810293715,0.0750321360375937,0.0732309825741757,1.035022222564,0.0966074412015767,0.1062902354752901,1.0518901195094998,0.0909729195898452,0.0991948600741452,-0.0383454792175999,0.05456737153153,0.051712757154915,-0.0022104993030025,0.050097270283456,0.0524735283945154,-0.1565297913916,0.3421770769406693,0.377894158878981,0.45243214475115,0.4768219114083639,0.4797618608590224,0.3875501718963,0.0711507362660268,0.1068416622219601,1.000014172546,5.088558131960408e-05,5.064622531181229e-05,0.0,0.0,0.0
63476153,34,2.864883723287771,1.414011408048541,0.06544655634311702,0.05245647232107764,0.11561561822021306,0.019143463436167255,0.021676511723169353,0.22417414227635,0.0165159739274088,0.0164673722788228,64.95893922861286,4.074977437793251,4.022657413433848,25.13845281759338,5.354550128285923,5.04937325776122,0.15045291330285,0.0205810770407595,0.0158196418889348,-0.936983494214,0.0786145268329001,0.0746291369123506,0.457107,0.0,0.0,0.4232676546976252,0.0645998583671798,0.0633122926022753,0.43874877052425,0.0934545297016741,0.0881281885100856,0.57270531067475,0.0718961010443436,0.070355924913847,0.4812881976427,0.1140698893142738,0.1806974240060009,-0.025225232374235,0.5931559188401044,0.5954767714616843,0.23953203707485,0.0946660170769208,0.0992575821605125,0.4073552251723999,0.0788266916534706,0.0699079580948426,0.23317970667845,0.1043791922126339,0.1061461568897471,0.3719626600244,0.0828025384163154,0.0807149709056895,0.94866909327635,0.116962763348675,0.118878239380894,1.0017039271135,0.1182998225219166,0.1186796303575525,-0.0008023047261373,0.0578384539941205,0.0585685899244788,0.007673898146143,0.0588754745858266,0.0561857739803108,-0.2096358642899,0.4152972005910548,0.4261336830992988,-0.0043343457905345,0.5498013548142462,0.5902461484356606,0.071261954802425,0.034578568845783,0.0470070155520752,1.0000522084065,5.356720994542652e-05,5.042207349492678e-05,0.0,0.0,0.0
63656700,41,5.388141594655371,1.6788113088783392,0.4123003075764067,0.07008434947661413,1.108124081494738,0.04849904935111993,0.1344497340341022,0.3103792346321999,0.0124604669872684,0.0119717250296012,87.92701032937242,0.7264292665102516,0.9659603539001864,53.101114472609616,179.50350340683315,2.45972377496116,0.2250018860618,0.1223929195041458,0.0177620135527091,0.04458839296581,0.0194361836261652,0.0497338046203537,0.731439,0.0,0.0,0.0361726020806862,0.016852497714028,0.0126670383598198,0.92678928402545,3.132927153314097,0.0429302785626563,4.8549616020095,0.0285177464749866,0.0290279652737606,0.2485697285091,1.4359605208092292,0.0882556887047083,-0.5654428944545,0.2876924821027989,1.2094097468316818,0.2438369513752,0.0925747513526078,0.1009290930123927,0.38184731142555,0.1036629601039633,0.0879881262090277,0.2575200898013999,0.1222226676512638,0.1488251174877936,0.3820560882392,0.0947890563737471,0.0920928328608068,0.7212918083976,0.1036118544503754,0.1400951392511343,0.7794488234746,0.0787023953673652,0.1124407008794856,0.041320077122735,0.0675368544967266,0.0761184641817427,0.014103962784165,0.0578182622563369,0.0628740045263701,-0.25386990428665,1.9520335109241187,0.501407320201515,0.1456123175601,0.3818772988231851,1.863149205625367,0.34750076859155,0.0543626911173936,0.1710362793767271,1.000153775399,5.815384088214692e-05,5.3967583252712e-05,0.0,0.0,0.0
63930208,41,3.0244053664840322,2.5616033006829193,0.0910701404763059,0.08890568757042061,0.6904495620167571,0.08014359671985505,0.10369394887064298,0.2142061175591,0.0051993595408285,0.0053549474155178,72.97438464116047,0.6579721802559959,0.6207029797711954,120.27139224392143,2.064606584364597,2.1713106821666464,0.4085118741737,0.015721186683702,0.0148174071456624,-0.1608680415428,0.0535843435671867,0.0607670330815329,0.48064,0.0,0.0,0.2927992129051477,0.0103755082166989,0.0109609442581136,2.099131790614,0.0360341826555163,0.0378965204875321,2.3431453096725,0.0245941520375345,0.0266133993146002,0.8188904841753,0.0593934015154432,0.0558036832263046,-1.187144353647,0.3186737491261273,0.3210067200686051,0.17579943560485,0.0798017416601198,0.0837254006327984,0.3978846963742,0.0687571557158104,0.0683100900270128,0.2300154740224,0.0860988955922568,0.0880384191027122,0.3830059843344,0.0706342867490093,0.0707739332935916,0.8701369958326499,0.0957018962969183,0.0910853016015919,1.016206947835,0.0875341873920716,0.0929045759479003,0.0297379584806799,0.04803440751883,0.0491518093819977,-0.008737729271355,0.0440374781822861,0.0459837870227237,0.019629870794335,0.3859866348960302,0.4298425947236276,0.10747468063595,0.4635560140732108,0.4809684590347116,0.15072171693585,0.0539518002146962,0.0574923756056637,0.9999404162458,5.322624574344293e-05,5.6014980527763214e-05,0.0,0.0,0.0
65066627,34,9.436935788504435,1.5601424548827219,0.11238408199512295,0.19190296653326877,0.2639648845514675,0.09156776283072537,0.11976401365503164,0.46593008844745,0.0439155107345831,0.0872712923510575,44.065734790200125,5.268347149778023,5.730530414010161,1.6348590637660787,34.359797706200276,11.746302693059452,0.1931642551139999,0.0324681698260694,0.0503811058588286,-0.5784538438115,0.1850161454610239,0.1624783504870947,0.974831,0.0,0.0,0.7185423535152915,0.0730348795130916,0.0608241801531571,0.02853367346879,0.5996916002923901,0.2050116569297643,4.1549375084275,0.0635390875259824,0.0726010154208722,0.9815150374826,0.3280766161680608,0.2579554138906883,-0.2368594352911,0.7906800156887615,0.7132291275674512,0.24930588706665,0.1160220607075101,0.1301845174541454,0.4062613739189,0.1019733651876098,0.0837530252466784,0.2238829697404,0.1170703519987279,0.1123387438437358,0.3799733846745,0.110468363456574,0.0952700224700973,0.9610757638401,0.1432958855944673,0.1380495481363473,1.0111340805045,0.1390666131636164,0.1202433337669881,0.009855519378927,0.0707671437565409,0.0605310274505598,0.0006745819976514,0.0724631590255798,0.0607699992126839,0.029570208620455,0.5543947176784495,0.5166922190812581,0.0251048180107249,0.6963627663952404,0.6936967007839638,0.097145982928355,0.0622204078661381,0.1497338190943791,0.9999971226018,6.058105721584717e-05,5.69577438025437e-05,0.0,0.0,0.0
67206833,37,7.171813708217074,1.504742944880096,0.06544743624821514,0.0890227062260831,0.6407861789065575,0.02569380099085994,0.02269913703776205,0.40140349942725,0.0062207335398303,0.0063972717287347,86.57749438439566,0.6746591284827019,0.5348408493917987,28.209882134290822,2.0616041699798027,1.936099643999921,0.17746231577365,0.0193123456087898,0.0249621468863721,-0.19328686410445,0.017772790516515,0.0151181797375756,0.855629,0.0,0.0,0.0596984746927118,0.0093205505202626,0.0117496116433448,0.4923553248429,0.0359817806389924,0.0337913134344887,0.77990608144925,0.0277835493825254,0.0255604228350436,-0.3244773050797,0.0917850178151383,0.1175873195226564,-0.11210323873215,0.2617326308719527,0.2816536376893985,0.25704123175165,0.1115559888754471,0.1084450711859638,0.40467442529235,0.0871485319428938,0.074335775547185,0.21346273131135,0.0996951901701259,0.1080691626188907,0.371557873376,0.0979428210673956,0.0852341627051803,0.79527823682865,0.105469590986871,0.1031576955510236,0.97421190032575,0.1250834305374117,0.1296803077666029,0.0149012289994999,0.0603119013162655,0.0649539531221053,0.0039443418523735,0.0695407649332881,0.0580049015615299,-0.0802483729231799,0.3862271893840777,0.4085533835223827,-0.1146720761037,0.5168555161131455,0.58100250952807,0.16138098041065,0.0846278826176631,0.0716185818298393,1.0001671482285,0.000104863479714,9.752409845020792e-05,0.0,0.0,0.0
67772767,32,7.603963088032627,0.9424567878146044,0.05248939521929996,0.10438561454509321,0.09454109804280547,0.03952717358286858,0.01558300787699185,0.37440247431105,0.0513746268032161,0.0457296842050369,89.09753960652992,0.7159282717098421,0.49393820411178524,-167.50964103382248,8.617198212020241,221.48030150340716,-0.025738553317285,0.0248873518078593,0.0456198587427891,-1.0243793579125,0.2351480153071161,0.0662617533786916,0.88104,0.0,0.0,0.0157502539666289,0.0086202571073557,0.0124922009350931,-2.923594764874,0.1503984810967216,3.865560489544202,2.9169919391495,0.1684536254053377,0.1067920180612094,-0.06294958681443,0.3020207441017923,0.2941104700567211,-0.0749172167307249,0.6245813730295444,0.6390145201594539,0.23374900256555,0.0995409336116938,0.1044248118391894,0.37936919401525,0.1005943773890615,0.0802954710689001,0.21320418273605,0.0987360072962988,0.1138973739083196,0.3758372851888,0.0937142178364438,0.1029021039448349,1.008453801484,0.1216130198454378,0.1200890220875745,1.005406271171,0.1197808114002548,0.1211726805038262,0.01421165360708,0.066097800211086,0.0590509619220099,0.0022170967623725,0.0631593231753878,0.0614028983011149,-0.1782281929364499,0.545827304933201,0.4766949972413317,-0.075986848777055,0.6400981811364149,0.594853644365308,0.7028582822457,0.1724697117439459,0.040810846955777,1.000003354575,4.157085108758008e-05,4.05823105422698e-05,0.0,0.0,0.0
68114220,54,1.6902696754187645,0.7869789730536277,0.034943676788990574,0.036181577775027396,0.05623658921283513,0.012818074454544977,0.01674522194488602,0.369309462536,0.0789109118926307,0.0667912954758493,86.45139415872895,6.083671956014925,2.2002037295655583,-32.75232808471586,23.738771103726194,132.84417319385324,-0.1040368712099,0.0197249044042681,0.0195214203209884,-1.2499810274435,0.1123440093411676,0.1131956643022749,0.227956,0.0,0.0,0.0618952671217418,0.0383633829681279,0.105428917753155,-0.5716359627717,0.4143197161373104,2.3185682143223305,0.80257199311125,0.4393801489886439,1.6023158785154463,0.44884469961905,0.3598830193034241,0.5309384347570512,-0.055268447281175,0.6443995295374909,0.6140804044687024,0.2277915747249499,0.096721245550626,0.0954471055894243,0.3608651572791,0.1091086427782961,0.086839411092247,0.2162993756823,0.111331697773676,0.1108995321788912,0.3840516446976,0.0934607484459134,0.0741518843185192,0.9637342805658,0.107166953486772,0.1297454858369158,0.98847538898155,0.1045896320656535,0.1169692957601712,0.01078015587057,0.0648388673837057,0.0538210177497422,-0.0023358398368275,0.0617788098061623,0.0554496916242248,0.0117968270643649,0.4868022161107782,0.460345155628732,-0.059440854338815,0.6983463726404734,0.5788181996902442,0.7603904426718999,0.1042575608777363,0.0545778802995203,1.00011358603,9.161161954107656e-05,8.64369439699253e-05,0.0,0.0,0.0
68579310,45,3.2477231425017226,1.5207986229260868,0.07090436638177611,0.0666250160551003,1.004321617769429,0.059514543072572645,0.05796041427559673,0.20973654194045,0.0055073779233205,0.0054733715333011,76.23202686861825,0.5207067440920241,0.4949436472804649,57.42890238143769,1.8342132780673241,1.7904254509661153,0.18207171060655,0.0207353811122069,0.0186211326697616,0.001872810872282,0.0265296742660802,0.0243670247995128,0.511579,0.0,0.0,0.2379905812310666,0.0083989684603777,0.0088169748960456,1.0023234323625,0.0320130608860731,0.031248819130863,4.0633051381525,0.0234724596128579,0.022681831642167,0.72616011877995,0.0503072946275211,0.0505078093847191,-0.94281877822105,0.2420572992529908,0.2519335431342957,0.2058210380679,0.0782501407666639,0.0807812051848826,0.3962940996715,0.0689995036693202,0.0646663662401191,0.214470329804,0.0828682864787696,0.0794890915960836,0.37808335271505,0.0816266994902946,0.0743100385286254,0.8821520649723,0.0883755439812919,0.0803869967253461,1.049305986143,0.0984170329493411,0.0987249908308083,0.0001155925681115,0.0516027341554515,0.049709634530951,-0.0019370717524955,0.0511008774146646,0.0523411880912628,0.0098853621767875,0.3637508191319506,0.4019223583342311,0.2721277603954,0.481742384366937,0.5124234499414724,0.2876604267063,0.0482704029268194,0.04139500252907,1.0000170021115,6.0141337714370025e-05,6.394687728583648e-05,0.0,0.0,0.0
68663830,44,4.932794237056402,1.973663627342381,0.20109483230841163,0.20924953934162693,1.1927327935271725,0.08689444131308366,0.10702697097454061,0.4905108376347,0.0081431183398493,0.0079752399140357,73.26698314222362,1.8246360509032087,1.4501010464137778,-107.93634882165607,2.640045722046954,2.3629458546257487,0.29527313757525,0.0466700380226311,0.0437633228338336,0.07654316010407,0.0328515122241655,0.0373199286699705,0.693093,0.0,0.0,0.2879124200758153,0.024326989074354,0.0303463101642203,-1.883844669519,0.0460774902529104,0.0412411852095706,4.199570153161,0.0150927330329766,0.0128390638639324,0.6785879391686,0.1172822302005478,0.1138486630766034,-1.2546058100555,0.4418920291354062,0.3996925513230982,0.22796370267415,0.0874608189124769,0.103157972409683,0.40670726464565,0.0776223034858273,0.0660359687594687,0.22532362881015,0.0870828273277647,0.1011329550848025,0.3750684851365999,0.082939969381127,0.0751899137445309,0.924809650634,0.0956265570231487,0.103071568879659,1.004563053662,0.1089869441783136,0.1098417058395573,0.0066709139808135,0.0588072845483947,0.0553336022819064,0.004148408821816,0.0551006222510723,0.0536807522859558,0.03418377628424,0.4826706260363927,0.4355936082835344,0.4540340715851499,0.4936812881632505,0.5319320620483681,0.41457526161005,0.1144019340639477,0.0857355262352554,0.99950319371805,5.261714000226458e-05,5.5868689342930544e-05,0.0,0.0,0.0
68677810,43,11.409142381888438,1.2808032665576947,0.0586735158978553,0.041085349560633144,1.0940918216117628,0.09412255085073351,0.12316428073539432,0.39271436493215,0.0124365705932654,0.0156975859734759,84.04376308214233,0.35141837251916286,0.4406708659528391,128.51772869468226,1.5927915001297257,2.485128813036076,0.1074824265363,0.020365110151686,0.0137124359937104,0.039053771673735,0.0390671174177064,0.046328188754346,1.057253,0.0,0.0,0.1037688072064804,0.007652630125033,0.0060983060500969,2.243057512907,0.0277994559750434,0.0433736801236581,0.10180519549945,0.0202767899621702,0.0152053788249553,0.86130532541085,0.1409300149719845,0.2311558560041273,-1.233990281238,0.5469555328461977,0.407041907085135,0.33276412116215,0.0930892390334326,0.0958456643664497,0.46390738911045,0.0572513236168461,0.0475031455026918,0.2032895151947,0.1269274601508337,0.1095279909658117,0.3743157388325,0.0675227173645992,0.0833579729624177,0.7573086832894,0.1181443642389763,0.0908665648610616,1.0685406674954998,0.0993869282446358,0.092628591684718,-0.070416120203895,0.0478398138520602,0.0540058931388908,0.01012667754161,0.0535128969544591,0.0560986459032177,-0.3067851201129,0.3199481197424744,0.4200425350957649,0.42049069421225,0.4958276904836002,0.720306443656055,0.5947408631508,0.0597778573892864,0.0223597101089727,0.99994409580945,2.076651649884909e-05,2.21478601616365e-05,0.0,0.0,0.0
68808155,43,7.5778499237893575,0.9267208666764609,0.046452624479467186,0.0292318963672199,0.044217612637529984,0.008244056610396865,0.01201431674259408,0.20536151534495,0.0331831829453248,0.1602266362174803,88.79266818528363,0.470659880034475,0.520511456067922,-45.184985251239134,6.9001540648367685,6.925488824855891,-0.033051057999265,0.0223339080842434,0.0134874908022316,-1.3544047092095,0.0896119203440246,0.1043876941019055,0.879546,0.0,0.0,0.0210703559538029,0.0090833664084847,0.0082119376281795,-0.7886267650992,0.1204304073262719,0.1208725823038082,5.0843223052535,0.1252609957784241,0.3098979515696278,0.067822446636265,0.2033916140989915,0.1956594932383757,-0.016910715498125,0.6440632403587089,0.6077740133093281,0.2526666177657,0.0890563682740916,0.1014499525573645,0.36732138867265,0.086769334371366,0.0806977127132255,0.23594331893315,0.1076405511828447,0.095746239749674,0.3820390186883999,0.0899248051494791,0.0823787205136661,0.99107272381735,0.1140683661393866,0.1239996295178667,1.0133898082535,0.1156608515206322,0.1152980711589199,-0.0015000833031105,0.0596064785443272,0.0598509166274758,0.0035856863746005,0.0596562389718658,0.0571470586049482,-0.16224216796415,0.3593542324749311,0.6885483168314867,-0.2692676278252,0.560852288536065,0.6124171448475901,0.31323409138665,0.065232295893173,0.0571323189233632,1.000035485207,4.520636885874119e-05,4.3582451648482845e-05,0.0,0.0,0.0
69144049,43,28.259794538075614,1.260944820746388,0.05784418948619985,0.07757129340956714,0.9691964653393276,0.08051666406029223,0.19283761426602897,0.5402090491966001,0.0060576683480851,0.1919484495896068,87.59096787163284,6.5814384817896325,0.2902430107471474,113.13103424891288,55.83568086453855,0.31321609465555794,0.1006960821561999,0.020394127490337,0.0259275217917692,-0.01358817840414,0.0376665123545024,0.0788070434356613,1.451169,0.0,0.0,0.0420331553093066,0.0050617368540795,0.1142370360052532,1.97450903383,0.9745164711789917,0.0054666521219777,1.827853096433,0.1755312588146478,0.0041302122240314,0.20700524016085,0.3229670218466607,0.699610354382543,-0.44138579696175,0.7963240243281717,2.488773269250065,0.16310807416655,0.1079617511986563,0.1427942451616711,0.3546629342093,0.089155691008356,0.1387380054331755,0.2398920455941,0.1332735929945838,0.1197316689186858,0.3653462191457,0.1014708178197024,0.0885435407630036,0.9103535695423,0.1937889952568345,0.1190240083278966,1.090637402743,0.1237443880347247,0.2310722676767218,-0.089286458771155,0.1146362702130252,0.1240189943685892,0.0216953076951499,0.0987402524819787,0.0814517918604038,-0.4709784772595,1.683244504029903,0.8771862228599465,0.54167080282465,1.086563232648686,2.641642326064779,0.1307812696166,0.0755358513022438,0.0844444130470989,0.99963378429355,7.19059771067121e-05,0.0001468630862344,0.0,0.0,0.0
69152435,43,6.974595094517992,1.7848976227965485,0.12040702889605326,0.23030340380020986,0.42485375353827287,0.0565946439089155,0.08418129763435306,0.4073147308614,0.0232654838447883,0.0222659111313304,80.85509779835559,0.4481207107803016,0.4649867778259278,42.26001477124423,7.792846111424441,5.654302768004998,0.2516133111319,0.0303319658468758,0.0527050645993207,-0.37176054044785,0.0620859607575666,0.0785082284953093,0.843519,0.0,0.0,0.1589318461775903,0.0080175438242129,0.0077168314586222,0.73757639969965,0.1360108227455934,0.0986862002063163,2.2763522532355,0.0585487652517446,0.043432034501206,-0.22441051863195,0.1294590856036727,0.138267658107291,0.1594394797434,0.5278110187859049,0.4502763294339136,0.2378104956557,0.0922768188297104,0.0850850367364504,0.37754709753435,0.0894832654934709,0.0857547988095587,0.2380417375782,0.1021194142309846,0.0867522793625264,0.3876265255732,0.0871102806396871,0.069757885681615,1.0501489214705,0.1072400317756359,0.1119327244349142,1.00780704411,0.1196952941822117,0.1208657582638117,-0.0079709618076105,0.0558539306771761,0.0497017196622716,0.002383053953355,0.0609304403242665,0.0573823909869979,0.03625729815383,0.4543483273935383,0.4189034519795591,0.04480979648254,0.6157264052124775,0.5768126364225543,0.63230861548055,0.0959581909665597,0.0571696880210226,1.000031384694,2.2719462658749023e-05,2.2312426957160625e-05,0.0,0.0,0.0
69359682,40,4.848685327934277,1.876114568449752,0.1262147317799629,0.2198247296453304,0.23570970683999726,0.08616625762995214,0.13392002947072723,0.31510855213415,0.0186923797925293,0.0195310837007887,49.711615401257475,2.8403711152857696,3.5605121021447985,75.69227203058945,4.950883219022587,5.80866955744561,0.27325935585875,0.0302461652447671,0.0481193447410621,-0.6276225322816,0.1976100743179033,0.1953894347543838,0.685624,0.0,0.0,0.6466351527612251,0.0486200392539339,0.0370049900731801,1.321079365249,0.0864092130536797,0.1013804089377878,3.2644576693585003,0.0494118320952368,0.0640193655625669,0.83959382532145,0.1857446957188407,0.2305973817950027,-0.16774914476885,0.5371276712728479,0.5575329596865567,0.2094864833494999,0.082316796508346,0.099863339300397,0.3771933644692999,0.0811159183523535,0.0800750271280465,0.2132465036141,0.0947151258640816,0.0944398036034459,0.37840773855925,0.0888985592364918,0.0816822811585961,0.9752921824972,0.1006383408882451,0.1058026941063177,1.0099103141725,0.1116084121761572,0.097206845017451,0.002011699111551,0.0546331996978745,0.0525179136233063,0.002388954592265,0.0550591229201533,0.0583861021737768,0.0094441273105145,0.5162564244023854,0.4472713600785856,0.01221537190302,0.5289289719849489,0.562558673250418,0.3032739646151999,0.1178913040090948,0.0776197706220599,0.9999473924038,3.2342333914359145e-05,3.1071367699975205e-05,0.0,0.0,0.0
69453241,41,5.701367030604657,1.4848210090070493,0.06180508843698029,0.07681353357095677,0.2196270074278622,0.0363356936262155,0.042197655550390206,0.3038522874399,0.0117751632875126,0.0116067128328438,69.96937949110512,5.339276004397419,5.0868556994599885,-81.69153337447943,3.3158461508092527,3.2765603420611433,0.1716741038312,0.0184643448733726,0.0219053029752172,-0.65831425595375,0.0785438598663499,0.0763248091344042,0.755979,0.0,0.0,0.342522293163535,0.0846514183680173,0.0859381642147442,-1.4257862283875,0.0578724328212019,0.0571867661092386,1.050553083718,0.0386834693779192,0.0411033610790609,1.434927529302,0.1083789012478064,0.1244199814837436,-0.0315470911834099,0.5554500274021502,0.5661350458770259,0.2329101890491,0.0862140752355831,0.0963437830440128,0.4087858106984999,0.0845801591770409,0.0701092550518455,0.1968970153238,0.08655444408593,0.1017687604068758,0.3797960125724,0.0846013760109211,0.0746551140546472,0.98398614708045,0.1066178870154548,0.1075373546822964,0.99931066983565,0.1049886495187356,0.1068920890112232,-0.0026212293393175,0.0597039147009179,0.0554510727102211,0.0018630604110129,0.0582279556324087,0.0582116500774803,-0.04077262596816,0.4752112402063774,0.4409219994226895,-0.025819607220495,0.5850062005131994,0.621157542758048,0.12079365861075,0.0572965393324133,0.0753551443482465,0.99987804821795,5.052797557325572e-05,4.844111414104013e-05,0.0,0.0,0.0
71280716,40,14.205024921758149,1.444947723889509,0.052411972001349394,0.05972183203004322,0.6665207501118648,0.11004936539295762,0.11606664223733176,0.5523222283906,0.0100856678122832,0.0099947691056703,65.52467711531459,3.2819820771401567,3.762373600797787,71.82684367270737,3.296988377185725,3.708210121174522,0.15985213523305,0.0160457811909274,0.0175889987181714,-0.17618632559175,0.0783708377738179,0.0697191726354828,1.152442,0.0,0.0,0.4143012866960655,0.0606150344488597,0.0514260619057528,1.253614913404,0.0575433025818756,0.0647204759702733,1.979776209083,0.0157796819684434,0.0162959267346496,1.616160636123,0.1110055800885956,0.1254998202471497,-0.013070973601515,0.5074664726143444,0.4930573444361409,0.2255831249260499,0.0942600884631418,0.1072299859170284,0.41551311424215,0.0808385980776126,0.0653630258277515,0.21886569589315,0.0973349153306743,0.1028799090710016,0.37791118752095,0.0852398646327257,0.078228681128938,1.0174592349115,0.1128005633446077,0.1076072534308618,1.0004691850555,0.1246451671455042,0.1130816994871504,-0.01403427503647,0.0631175077871941,0.0596455036903093,-0.0001593535763306,0.0567525160585107,0.0602872843532786,-0.0508492778717099,0.4221261026999326,0.4134207991500761,-0.06454949452431,0.5911419617352398,0.5592992088904464,0.0882357017993,0.0480291248477315,0.0539226383945197,0.99983014546285,6.787452098844238e-05,6.373575116802588e-05,0.0,0.0,0.0
71410794,31,15.188224223596047,1.3763751932457722,0.10811142474339897,0.06848524624907193,0.14333532863342288,0.02582224177010059,0.02848131067202328,0.7077222389714,0.0119746111790758,0.0111264571990015,67.00364681452108,4.454215564406205,3.9409809369534514,128.11750437603192,6.483800097642227,6.927202620044405,0.1387368366214,0.0355272508264018,0.0210890635615515,-0.8436467534997,0.0862670119262497,0.0787119735805705,1.181507,0.0,0.0,0.3906725385575197,0.06419076060598,0.0703106449163861,2.2360722808,0.1131636597449867,0.1209024936725526,3.251075641232,0.0149297117167628,0.0154882757825189,0.87868851744425,0.1921762797700636,0.4853715990694252,-0.06843189108633,0.5656611329106813,0.6177946842530978,0.2497253443702,0.0983371441252553,0.111510137806892,0.42001290858755,0.0840651693462891,0.0709931409071616,0.2228738187259999,0.0974248290304728,0.1088382680236879,0.37517411036385,0.0910395040852828,0.0879140280868937,0.9650058129423,0.1240714538323723,0.1208478154376104,1.0043439519675,0.1204918430988175,0.1120447762145762,-0.02083206155237,0.0595075075770857,0.0593049976695468,0.002232021146997,0.0621624609591428,0.0635307263952361,-0.22866654968665,0.4176189145630536,0.3846105928229537,0.0053776394919165,0.6211025135133958,0.61458206211258,0.05723989183677,0.0369262537645873,0.0720608566461085,0.9999999079904,3.631058056641212e-05,3.480077451767372e-05,0.0,0.0,0.0
72181635,37,5.022697235544205,1.2945463038662377,0.05325163943344058,0.049783373215869675,0.18754146536355454,0.02857171882350698,0.04254668763385455,0.3425538407055499,0.0192008974239727,0.017323435993112,49.43107826497504,2.3255881370331863,5.712347558927959,113.01070860450508,172.72852021229775,5.4484961309307876,0.1121175890729,0.0182427004454222,0.0163881970408252,-0.7269026949355499,0.071782823265172,0.0887969528032038,0.700937,0.0,0.0,0.6503622790898604,0.0788381823873634,0.0302883938909562,1.9724089551605,3.0146813898021705,0.0950941967669143,0.2547704651526999,0.059314235832694,0.038504524197784,1.2158217565105,0.2209208096738648,0.2237734284182277,-0.1394646887898,0.7197492607372524,0.6073379111255051,0.25252056083085,0.113245724064517,0.1146395847542203,0.4171375551127,0.0755616333887398,0.0725019371351294,0.2275249402085,0.0923895537352358,0.1143327635520904,0.39197757900775,0.1058023139721838,0.1072305587576888,0.9488636269356,0.1453156596970449,0.1037263458922138,0.9811716429122,0.1127208784855722,0.1421506680536896,-0.001960264213901,0.0719274154324959,0.063330445624243,-0.0084160245868604,0.0522218459861949,0.0591072143576739,-0.0306038745721399,0.613291039805113,0.6479019036676985,-0.058633600997805,0.732881516747376,0.6738982414917188,0.070164509290755,0.0500285578719956,0.0744601130016779,0.99981308311285,5.781080796873894e-05,5.895582725268245e-05,0.0,0.0,0.0
73319648,36,2.1514140475381165,1.7225205830684105,0.14699355141094816,0.16484157073007144,0.08406904874227845,0.023235350760593826,0.02259237303468918,0.2995657506495,0.011729320688968,0.0119647989005827,59.05149454332302,3.2944368405417706,4.103233029239448,-155.18937039389633,3.5436393226142378,3.55292274411207,0.23616442016435,0.0387385613062124,0.0396908219748566,-1.075363866682,0.1404919159965305,0.1033712351323281,0.332724,0.0,0.0,0.5142674884673707,0.0626848093120859,0.0484356155078928,-2.7085654774705,0.06184817368276,0.0620101999537476,4.311357341955,0.040254358873601,0.0413161479920693,0.31408806567825,0.1474637188928165,0.1746753302623303,-0.017401793689225,0.5934298153458738,0.6204988350966153,0.2221373176581499,0.0962715370602471,0.1093213744157978,0.383910756999,0.089275971363193,0.0780308610117847,0.22635833924385,0.0995021040363612,0.1057268860561284,0.3722859349617,0.080265653881851,0.0783940454929303,1.0094075024085,0.1080870355284473,0.1095567996411084,0.9866705358824,0.1178278424371919,0.1178857006748412,0.0033809401251485,0.0600787695390046,0.0584524599268948,0.006500296114554,0.0624955806956959,0.0616438330171275,0.11003570403025,0.5546300062533832,0.5107805138431692,0.016888765164915,0.5896729585590619,0.5629313667763546,0.26116948854695,0.1377245182809495,0.133894898705221,1.0000692134454998,2.803641938364798e-05,2.963976185621497e-05,0.0,0.0,0.0
73486038,37,12.917277810423,1.425416230805156,0.04371328186196233,0.045018193701920284,0.4927375185597011,0.06747928312953233,0.08434688729317813,0.5185899132915,0.0057427456990377,0.0056747221818564,55.022035794619946,0.9605386170098313,1.1151387783128044,100.66051451925175,1.514925284900588,1.5209879450344506,0.1539416996756,0.013527015176811,0.0135039618028218,-0.30738436794005,0.0639628992703547,0.0686237067721102,1.111171,0.0,0.0,0.5732613503809879,0.01605488624752,0.0136552227255,1.7568574051125,0.0264404341432284,0.0265462475239937,3.1847037851805,0.0084850312973778,0.0079374503311355,1.899379039608,0.1095883464391651,0.1072767232263849,-0.5138271355331,0.5054163439967169,0.5140524536847424,0.2425157244110999,0.0940158962204478,0.0929315374916266,0.42173927945245,0.0622655914818328,0.0621788209071972,0.2223501377294,0.0814735374612028,0.0869635755019379,0.3671507716566,0.0825884349818645,0.0773170147160919,0.93630028780325,0.1232064518607617,0.1050245769504707,1.007104030027,0.1019010839679552,0.1030444014130231,-0.01637908814854,0.0505973608861773,0.0518448319316654,0.002016795310347,0.0562490390413206,0.0502170205330445,-0.3657382504455,0.392728655065088,0.3994301121280766,0.02273618875437,0.5649911761349689,0.5083040656702231,0.0737423995289,0.0392276594738044,0.0405165186687788,0.999764365182,3.886607949954435e-05,4.2732888680729886e-05,0.0,0.0,0.0
74558073,43,7.244326239317869,1.9021426306349707,0.036711929542331934,0.03690274670001359,0.6809319104412542,0.023082662233150253,0.027703328611703215,0.26638245610835,0.0066252461043407,0.006893134727022,83.40154546912619,0.16916565975262188,0.1261006247224259,127.10156194736187,1.059018399661192,1.1861642654235685,0.27924307904475,0.0084639589791231,0.0083448934664429,-0.16689631304765,0.0149773042386486,0.0173190582021869,0.859998,0.0,0.0,0.1149103556861885,0.0021865687623078,0.0029324348902531,2.2183407404090003,0.018483357913289,0.0207024719011412,1.012161214514,0.0131806628780788,0.0151124170255276,0.095763575408845,0.024307368932358,0.0237805955355267,0.5484217346553499,0.1385589549128215,0.1967365799386974,0.2998391110634499,0.0840031385414458,0.0811529138373191,0.46795652599875,0.0496517215616636,0.040694911560305,0.24068022983475,0.0961165551858752,0.1041319306876375,0.36310656419615,0.0900599178900701,0.0812729037001779,0.17798259429785,0.0274979650660816,0.0266522137859686,0.9956974044591,0.1070230351998778,0.1075227394753919,-0.076814790696545,0.0507974817862407,0.0451256815019192,0.0020763204004435,0.0580881704769537,0.0567746176012297,0.2271460486606,0.3340272404648559,0.2959754122838815,-0.2797582998582,0.525883120558726,0.5342742135326766,0.025567155733115,0.0147685763178465,0.0183725867851216,0.99996761260795,1.4828838509339803e-05,1.3323153544075872e-05,0.0,0.0,0.0
74950033,41,3.929289249408904,1.251709576996781,0.04975506972673749,0.04591541827288603,0.1744852804019885,0.023545832095973745,0.03256386428105329,0.3350397097669,0.0093124346883776,0.0093573873121061,52.810471649484896,1.3556069671090398,1.4025912738100956,17.951802563079827,2.558906929135237,2.542870665927107,0.097503575089355,0.0176155447067255,0.0156456273781729,-0.7582412042912,0.0629560374264919,0.074314645069213,0.594314,0.0,0.0,0.6044535271648901,0.0196807826476338,0.018677423577907,0.3133180613937,0.0446613511655071,0.0443814655728088,0.97765044180085,0.0276442999579542,0.0263565821840645,1.5353687538549998,0.2098491836048841,0.2055191408756349,-0.14857766080815,0.5733686489794578,0.5515084701018382,0.3070172684737,0.0914380738711494,0.0935706685473517,0.4307925550835,0.0647265917179468,0.051920517550847,0.21589054298585,0.0841544002978863,0.098496373306138,0.37333392023705,0.076745661660138,0.0718478969331615,0.89008144855,0.1155898778243325,0.1147423194500566,1.008764578254,0.1098524156008968,0.1062824216560038,0.0102186855783749,0.0497914911652372,0.0541555773360479,-0.0005126206839323,0.0565610281348823,0.05589761984655,-0.5288009740191,0.4111801678638647,0.4482322491422645,0.06078261263872,0.5431063919012175,0.5100522654013581,0.06172741165873,0.0351001112816755,0.0546546080672099,1.000165054399,5.4793607226821806e-05,5.359680895256069e-05,0.0,0.0,0.0
75207062,35,8.758283521850668,0.982024437256167,0.051336011233707124,0.07280962977980054,0.6903424878446541,0.06253652859575798,0.05807546997887825,0.24963867347015,0.0423583165572294,0.0406030737448372,69.24981904965541,11.702932901220429,7.419162578991177,-97.0410721181222,13.874565790437744,11.273147311841614,-0.007877704847006,0.0233179820629938,0.0310618522168104,-0.16093539668465,0.0412391695291718,0.0350795962636919,0.942419,0.0,0.0,0.3542939913206068,0.123717435387805,0.1823152750859982,-1.6936862181265,0.2421568553277082,0.1967535376539841,5.5366462955675,0.1064902780045429,0.0968073105120783,0.088375724943225,0.4808639244390045,0.3566010978644925,0.72070220231845,0.3039709592418845,0.3060536786634753,0.20470797079375,0.094406601325226,0.0846020740100897,0.37512035495905,0.0896377267043685,0.0670992912577481,0.2172439459013,0.0832196564927104,0.0833604525428271,0.3733117486154,0.0679332469597678,0.07096780111298,1.07069793341,0.0764262593381167,0.0868614502937683,0.99694241506185,0.0961287488011185,0.0941307738299588,0.0058185672930225,0.0583457462968497,0.0493976710466114,-0.011365645110275,0.0558995170862976,0.0531801911685914,0.12259552564915,0.5196136475071536,0.4570972645732232,-0.17796855487355,0.3922924634175808,0.5017836796938631,0.10676467458035,0.0480328070522036,0.0510266623354072,0.99966817085045,7.519918247611557e-05,7.804368514641169e-05,0.0,0.0,0.0
75391890,39,9.686368790923174,4.305506494366272,0.7853667288614559,0.7172403218687684,0.540360974894612,0.11337802390553203,0.12240817381082392,0.67197008278545,0.0269927598063323,0.0263200455278203,19.44873548589674,7.606614796752439,10.309965858266303,-53.243455007755706,45.64063727509821,88.03123718588108,0.6340242486513501,0.0874643413713823,0.0669170383906817,-0.26731602345445,0.1022734421275181,0.0886783076633832,0.986161,0.0,0.0,0.9429397822700628,0.0748163367563971,0.0357770078062568,-0.9292735950228,0.7965793931589167,1.5364349334976923,5.7939446113615,0.0305280962205616,0.0361781009393906,-0.0466334977345199,0.3445534361798766,0.5058271120082696,-0.06915498173673,0.605636992358165,0.5757459188942222,0.2208591242245,0.097189447623905,0.1007034856887059,0.39299223287815,0.0948320891275187,0.0772407675471419,0.20967662144785,0.0983218197441423,0.0991140459055198,0.3814955779356,0.0851081694234088,0.077446351350997,0.9882971437487,0.1160499688794501,0.1230786970779138,1.000702865897,0.1166790214262865,0.1165302389771423,-0.0039846929128684,0.0638152629477334,0.0628727828463403,-0.0009028021190924,0.0591943973372553,0.0648976884988924,0.0081637068642699,0.4854909798679744,0.5021337026083604,0.070834097667985,0.6264595666015922,0.5966856986316593,0.16890145467185,0.0982105998566763,0.1528964478150428,0.9999026693487,3.51162969404184e-05,3.7089875029039376e-05,0.0,0.0,0.0
75417968,55,3.3811388041543795,1.2724141239674966,0.05172442723955317,0.06880302286804674,0.15607115569967664,0.009491253425212204,0.010260761065706697,0.2175173452036,0.0578586192265723,0.0485600062066585,87.50039222129328,1.3537722979598215,1.3125640630557456,83.59723769342064,7.286981565172444,6.728691074242927,0.1046284811891,0.0180232022777267,0.0228706158555266,-0.8066773536831,0.0272482185059718,0.0276529459279279,0.529063,0.0,0.0,0.0436125483267995,0.0228962092036664,0.0235909329892261,1.4590470433225,0.1271818208443889,0.1174378135950933,5.301023695767499,0.0879942418969088,0.0713402446357465,-0.014629390676425,0.2604191815945354,0.217733783052777,0.0495147200458949,0.5410468609554666,0.5299451963010262,0.2041815056915999,0.0771407528209728,0.0855197063905752,0.37507785930585,0.0779098375922774,0.069502705504732,0.23611041525775,0.0939873458617205,0.0882267195333112,0.3845251037603,0.0799496659495671,0.0687943155449268,0.96187037859445,0.1117648048112069,0.0964361175258869,0.99527820787725,0.102281999268656,0.1024541395715052,0.00824065063962,0.0575596043527734,0.0552978193290637,0.0041883014315974,0.0548806765996683,0.0533998522777491,-0.08430513070754,0.4075272512250615,0.445535998812531,0.029311864555665,0.4827284602385073,0.4935564389637094,0.16075690035755,0.0851844096587915,0.1121328538520692,1.0001588378585,0.0001019377722182,9.276502893240668e-05,0.0,0.0,0.0
75432590,43,18.694678464901184,1.6521113522580282,0.13987338898699875,0.7942499449070319,0.14409396337148875,0.07645479656541748,0.025211275778348696,0.6332630630949,0.3346852112613476,0.1290257553207509,87.92712618094583,3.3746795634002495,1.5812112638869849,32.98054672224792,105.68690612231421,111.62441410573338,0.21803931540655,0.0384191790006953,0.1704812819289418,-0.84135421300535,0.3284475377696301,0.0700246105629492,1.271718,0.0,0.0,0.0361705814124902,0.0275895563287322,0.0587639790871369,0.57561912941105,1.844584488080536,1.9482135517546493,3.8034964060225,0.6944018627030069,0.6285491126404876,-0.2883074165218,1.034254515800897,0.4569949936467835,0.1605677556951,0.9798707327886468,0.7961520074508421,0.21176821058555,0.1139586349417651,0.1835248855241712,0.35739835163815,0.1346614464739096,0.1255694393659249,0.2249732439287,0.1721923887713632,0.1646450193037816,0.3888429466155499,0.129608177194079,0.1107609456566799,0.98900737531755,0.1932053570974096,0.1642078679901633,0.95948192663075,0.1703545419879771,0.1810933092954207,-0.014955573612065,0.1041475431676408,0.0988784995021748,-0.0012472390582835,0.092137171737356,0.0898142174638679,0.6261756809949,0.9264074756923156,0.9701161118138086,-0.101265720684,0.893885056862173,1.0528246420295573,0.3047399537026,0.0589052991752881,0.1981552089308939,1.000010468602,4.810460262894001e-05,5.880890153830976e-05,0.0,0.0,0.0
75925515,39,7.7228749014344364,1.5045857428945217,0.07009526533906807,0.08564940238512397,0.19661671895901325,0.043484647789996916,0.051390102975989504,0.3419735926593999,0.0286592486815415,0.0275894105712377,53.96256420845884,3.980329959926138,4.4026999440742856,19.15468191314862,7.484815054876639,7.3043579141031385,0.1774169422288999,0.0207192725739283,0.0240444052026844,-0.70637955546155,0.1085542879806712,0.1008431826102633,0.887779,0.0,0.0,0.5883137205518674,0.0638115472745692,0.0547113862879282,0.33431226655665,0.1306346666104374,0.1274850953452049,3.851212079471,0.0742303130414829,0.0678791663148006,0.8249231172453999,0.1382263215850776,0.1661757500001963,-0.07716452202349,0.6863428807913238,0.657052360409998,0.23820979140415,0.0922061210027627,0.0919306695039598,0.411315142783,0.0765140094473771,0.06928497328238,0.22486447457175,0.0950539713002984,0.1073547068224656,0.37908826176955,0.0904479966313558,0.0830628277984865,0.98778670607225,0.1308509985715482,0.1187333975329878,1.0026317077970002,0.1202904025736615,0.116346026340983,-0.005625470751634,0.0585961888445231,0.0616818379062547,0.00265242082582,0.0561930105175913,0.0572499630528139,-0.0495584263952249,0.4359016218023073,0.4671830132723233,0.0310221107677549,0.6021215478401161,0.63330819893781,0.10968947282505,0.0562472023400307,0.1033169110577075,1.000045778489,3.285466118163605e-05,2.8426252597135715e-05,0.0,0.0,0.0
76038357,43,3.146212121907381,2.3709903943270842,0.05540635889683765,0.060879861054137674,1.1146442826307175,0.05735644943292373,0.06317748869442052,0.2998651107291,0.0047328770168421,0.004582958793609,75.78458885936476,0.4821518812930634,0.4596815368073379,136.72615046912955,1.972354942775539,2.0837014950806116,0.37492979450995,0.0102692478060851,0.0110106063230328,0.047136292730715,0.0229430581645003,0.0239432849987186,0.497788,0.0,0.0,0.2455681337060675,0.0077851079228261,0.0081486695682674,2.3863214992635,0.0344240877694175,0.0363674517178851,0.23897509232925,0.0201088435827696,0.0218334949888331,0.4764190443513499,0.0348834864132586,0.0331839859620358,-0.98114435065875,0.2589609689523937,0.2379934963011716,0.2846125835731999,0.085096784035461,0.089735091162511,0.4644626893585,0.052184606159093,0.039918096582204,0.2233365648171,0.0823462168587565,0.0918224235739216,0.3740411551531,0.0738672953338758,0.0681746868684964,0.98543222393115,0.0881075605245201,0.0783211202946316,0.9892362043027,0.0991867564709667,0.1017737590589393,0.0059570577226255,0.0469505592578117,0.0532449379314825,0.001717327736379,0.0496928773874392,0.0485308252814546,0.38626672951755,0.4194612724285655,0.4321792727710222,-0.07839847593495,0.4653862345797313,0.4552644028201419,0.046530872560385,0.0250534031787084,0.0275756344152873,0.99998962732875,8.819949231486657e-05,8.930423640696183e-05,0.0,0.0,0.0
76038392,43,3.146212121907381,2.0020878558151485,0.11293102531007859,0.12981389375488206,0.09808121882630862,0.02977778216489585,0.02737482676428872,0.3140771836631499,0.0330786091459358,0.036646398873379,78.97825896228021,1.5876328871168113,2.1000097492592715,120.91747363143699,4.229812515848193,4.435003096280465,0.3014831313144,0.0252151184451195,0.0272840546861021,-1.008414145943,0.1571432984642047,0.1069057402773572,0.497788,0.0,0.0,0.1911814627071807,0.0360963716229344,0.0271214414626889,2.110408038062,0.0738241551436158,0.0774054063662372,0.078659834444615,0.0395734251896719,0.0441631042227974,-0.01921545254857,0.1431989018769288,0.1706336656328245,0.10413445669495,0.610182989283344,0.5833974463162336,0.2338275464374,0.1102932867879485,0.1377182336869012,0.3759477378543,0.0890087674746613,0.096756022701875,0.1967576550748,0.0981131931272437,0.121585471891487,0.3564795044609,0.0747726417222388,0.1143423873710836,0.99020755214725,0.1263128954824884,0.1298114097477163,1.009607720237,0.13389945340204,0.1217811537505237,0.01616500261073,0.06034624966224,0.0611344335206806,-0.0039968449415375,0.0626116531829622,0.0763600931210485,-0.2698656650248,0.5382560333401294,0.8778095468752997,0.10238980545695,0.6997408989085275,0.6156397160819911,0.37449718456575,0.1014349294856282,0.0797339739558983,1.00001655168,2.694438680694855e-05,2.836886341528455e-05,0.0,0.0,0.0
77370025,31,12.325626406619453,1.0263916149425771,0.038066594593827,0.38957729082996795,0.23221750039548303,0.06593685198954974,0.022112859502089383,0.2714206068872999,0.0653988213440462,0.5159460006559179,87.6861988106724,0.29500200021794853,1.9055250690876733,86.13687048948769,242.92782039902042,1.4733210665098246,0.011313095433275,0.0164133053685238,0.1397406210562987,-0.63410505402555,0.1450532366198867,0.0395032598520185,1.090809,0.0,0.0,0.040372473509401,0.0332467712573303,0.0051440005596252,1.5033719974055,4.239890310656351,0.0257143035495908,5.0996098843935,0.0154466610715111,0.3370179675167666,0.3019934494506,1.9795729219431424,0.2206316397401345,-0.0329411555759349,0.7315164007485818,0.6012418097005716,0.211327735213,0.0960269098251399,0.1004961509281583,0.3404872634596499,0.0814487589048194,0.122449391029895,0.1969783048268999,0.1276397340357616,0.1168827615084584,0.4067858265456,0.0969355970271175,0.0804195222768299,0.94891474182475,0.0950226960577498,0.1150807918435331,0.99716036798355,0.1179054188675454,0.1261628369594828,0.002226532535338,0.0648556571095026,0.0593184655727055,-0.0087542510294175,0.0527500103905256,0.0612274564052372,0.030137326569605,0.4707227182086497,0.3858363970111566,-0.13582666145675,0.8604341788112333,0.5681498740018587,0.341743502119,0.0599035283820889,0.0827437814748824,0.9999751032631,6.95909319096133e-05,7.781478199508918e-05,0.0,0.0,0.0
77838934,32,16.42952471361936,0.8107083635375333,0.04335727042744575,0.04908809325887764,0.5785773308688291,0.29322934085602026,0.112445293128982,0.7866918748909499,0.0245834897856336,0.0320252922925773,80.88473495936286,0.705499085079424,3.5302218974017023,109.40876162242905,7.98618396305615,1.2576706215079363,-0.0911353466330699,0.0238705372500898,0.0255309976990805,-0.2376385863663,0.3069865959021145,0.0771308527225009,1.215625,0.0,0.0,0.158421133578421,0.0610980376674799,0.0121454685505468,1.909543120841,0.139385204825299,0.0219504932509169,0.7211374799496499,0.0153103272425316,0.0062059203234349,0.52728714068965,0.378444699387385,0.1862812586035828,0.24157035522175,0.3990500180457004,0.6454083735589949,0.23214376761,0.1299432364389113,0.1136605028553013,0.3822009056606,0.1182281966355225,0.1216608858657707,0.2010250280707,0.1037076783755809,0.1052258278932051,0.3740826011206,0.1259915521331168,0.0861539182877307,1.0784345833125002,0.1318149107379198,0.1459108067292942,0.95670782420815,0.1039223399004646,0.157760986083422,0.0088475189302265,0.0912348843221496,0.0752590427089744,0.0007542790581755,0.0718966094414703,0.1141808481203818,0.03091425100625,0.7057879975583559,0.7544440512696772,0.11033299489925,0.93158859598834,0.594432112744378,0.5520872521203499,0.0254649062391952,0.0188800927323704,0.999844815989,0.0001165315683968,0.0001699353574128,0.0,0.0,0.0
79548760,30,7.972288380726969,1.27882816683831,0.024211674935902705,0.02605850045475333,1.0259085967604102,0.034031600930558126,0.030985942329168292,0.21289926832605,0.0046457356022136,0.0054366593087427,82.25511499552688,0.13354241934793265,0.12508359067795993,43.14596375142554,1.5358381736168993,1.5709449256925467,0.106812193261,0.0083012012320606,0.0087606004771997,0.011108669069285,0.0146508510930892,0.0129229848639889,0.901583,0.0,0.0,0.1347624716567368,0.0021635253455845,0.0023091254701349,0.7530391264084999,0.0268054329074312,0.0274181613208326,0.97757938276965,0.0185103675814177,0.0206247230935509,0.91290798505405,0.0863907868779064,0.0781921299297178,-0.5911024641503,0.1536621122038094,0.1377436109579988,0.28870318984045,0.0716019501257071,0.0814164355696923,0.411150369474,0.0649200899491336,0.0574303291532884,0.2194251282071,0.0764764053693491,0.0751556387737013,0.37221846472375,0.0626730639439539,0.0623776247863219,0.85596324743445,0.0701342187910624,0.0601814256271344,1.0418321052415,0.0729837327469884,0.0739687668761674,0.012617608694395,0.0420082993556759,0.0436531341606543,-0.010482254424435,0.0396166236703005,0.0480460968504907,-0.29241622762755,0.2045314711997245,0.2064515012493141,0.1036155209029,0.3486531422332825,0.3317778671101815,0.2230703899278,0.0256724812031814,0.0301387613855245,0.9999620674868,1.3469232864271596e-05,1.43290042486921e-05,0.0,0.0,0.0
80068491,43,2.7981822670226544,2.8207521111599245,0.2665299040680118,0.20103571005521648,0.26487656560415884,0.04222895660838283,0.05165165442172648,0.26732543884655,0.0276732853338895,0.0285491649034309,36.59302918391618,2.531727644356266,3.106158486055172,-29.358893491886242,6.49715940976271,7.380799232667471,0.450364921857,0.0431062454072719,0.029899044661389,-0.5769564632920501,0.0754255010876263,0.0773688988308042,0.446876,0.0,0.0,0.8028900081689397,0.03348139685554,0.0255488018448758,-0.51240935617575,0.1133968237272907,0.1288192480387184,1.1101675478114998,0.0815490409700447,0.0805362497838764,0.603759789474,0.1784040229993703,0.1573931508690915,-0.12093670976575,0.5684048948625053,0.5668015006311728,0.24215267360975,0.1003433961187725,0.0984852998288469,0.3851794821773,0.0838461308599641,0.0750265871883397,0.2138675647138,0.0964237825726464,0.1085490770266877,0.3813815028613,0.0842801830781458,0.0835504962133051,1.0056539696185,0.1133055489147593,0.1075608463399366,1.0031063931185,0.1219437047139608,0.1196151346723588,-0.0048344763152355,0.0557068120340772,0.0623298409212812,0.0005017767663616,0.0573303929570751,0.0597539056268,-0.02379102713022,0.4559680781537858,0.517281438653009,0.016747768855845,0.5662562623330637,0.5389691540687894,0.1312232450367499,0.0772462163412356,0.1727031776960869,0.9999853746816,5.681345886476841e-05,5.875033204061353e-05,0.0,0.0,0.0
80384846,36,3.729177025667403,1.195155012878205,0.040809471307447165,0.043704309736418034,0.15433816251680352,0.01624667322440182,0.016219349008340433,0.27085484539805,0.0060189180549221,0.0062175128336792,71.01264658890526,2.6971531661458243,2.3738608324549517,-157.62348385348886,1.846785557193304,1.9514190253755488,0.0774242373943,0.0150884074873051,0.015597755922135,-0.81152667457695,0.0483064119946243,0.0433975255093666,0.571613,0.0,0.0,0.325359447304028,0.0394454125144698,0.0441360485641283,-2.7510487717075,0.0322324885513012,0.0340586870788621,1.213162149943,0.0233029388044463,0.0240214571313182,1.516398916792,0.1850663076026077,0.195306351113988,-0.1278920118096499,0.5418752442751062,0.5576436612495395,0.2654702738958,0.0900448106905505,0.0969548173444695,0.4283759651531,0.0677102780315541,0.0585340164539855,0.21972052584655,0.0873788632474611,0.0959184025830005,0.3707834020561,0.0741258501197067,0.0717258186304626,0.92586466579105,0.1075816039678911,0.1138644457308558,1.00726626848,0.1156425340276672,0.1110596369460139,0.001663879538568,0.054937739570145,0.0553779300304506,-3.7240589314805e-05,0.0540163528040854,0.0573934207044761,-0.35696883497445,0.3965407159163693,0.4307180813697684,-0.0043452128475085,0.5758695614041586,0.5850721829545213,0.061339271531665,0.0320887428278783,0.04237897554999,1.000096314028,3.4932775022866736e-05,3.557604465842523e-05,0.0,0.0,0.0
80462664,33,9.541353798080678,1.6455553131987486,0.11208368801102431,0.13077254390479154,0.39269893940515577,0.09266034393835032,0.16341774069039772,0.50746340988605,0.0117308496053738,0.0121032882970182,64.0939850728983,3.057042280077212,3.5022739977733863,49.48946893279402,3.9274012673195027,3.576591550433202,0.21631248511915,0.0306367407565675,0.0332106415204817,-0.4059402716633999,0.1168826045498149,0.1511061931111265,0.97961,0.0,0.0,0.4368962217900459,0.0557654812234014,0.0473493662240633,0.8637541779407,0.0685460831617233,0.0624232985540682,1.757784525229,0.023113866122169,0.0216569524089191,1.5512852900535,0.1859443215706342,0.1550357705778349,-0.31351110825485,0.6696253718315799,0.6562792380081894,0.23934513391655,0.0975886956631592,0.1064029722203656,0.398399862461,0.0854443460018641,0.0750122046716782,0.2094918228373,0.0913792524669505,0.1046097793903517,0.3677559466703,0.0835195579422892,0.0796339131408969,0.9668509763013,0.1168738332178086,0.1136701258259984,0.994374355698,0.114999790223617,0.1104765323277785,0.010396266921425,0.068415133806729,0.0635189320874671,-0.0021133580087925,0.0614536338231633,0.0628579060521018,-0.018853208221675,0.5122517489926591,0.502953356003589,-0.009029878971759,0.6285495503192561,0.6441105920570671,0.15398600787855,0.0761704372064169,0.0952850329292769,1.000042135509,5.389917561404722e-05,5.291903853144042e-05,0.0,0.0,0.0
80567842,33,5.930495763493485,1.1248063608264003,0.07607059012116246,0.06697558836819928,0.5842052643829466,0.10005234805960578,0.07267990253884993,0.7057055718776499,0.0260829665252988,0.0319943799379751,72.75840454070492,3.017404590113557,1.290355546158608,66.31562696622701,5.179960560725114,4.356788928493731,0.051077763635915,0.0304116822865191,0.0251190396507496,-0.233434533836,0.0815829139686892,0.0509239890410316,0.773091,0.0,0.0,0.2964014828635479,0.0215822835924184,0.049862941502717,1.157426036085,0.0904073669081049,0.0760403116166514,3.515684274751,0.0133697333392435,0.0203995480105372,-0.16741263414275,0.3068199967367853,0.3139583444229477,0.3110347305925,0.4407937740564593,0.4782318075992159,0.2334788182184,0.1019007119139553,0.105584517767465,0.3802527196976,0.0850361356967234,0.0789553133904435,0.19538995695015,0.0842957593935926,0.1189778530430047,0.37124234811465,0.0907474161469176,0.092553411256786,1.0439068101395002,0.1194085820931807,0.1200348561531245,0.9946376243017,0.1158079426187227,0.1083243481169169,-0.013803017752305,0.0590969235531054,0.0592181248599559,-0.0009612248329079,0.0548975736988395,0.0575092101615834,-0.06794266266092,0.3973049869343942,0.4378225315630767,0.01941110903552,0.56240672968466,0.6106940125764272,0.72313233484905,0.0748064422519317,0.0296963691659781,0.99985960088325,5.543496256465996e-05,5.395158689291968e-05,0.0,0.0,0.0
80608114,43,22.755060786913678,0.9918497252627394,0.045045296172010474,0.09462140362130667,0.7223408375350097,0.04601927681679552,0.040692981399995554,0.52688471650485,0.0306296374827459,0.0220752864742841,86.90968549787968,0.520768968536899,0.37552471859639525,-111.94243941356618,11.376687431100187,2.4368266935848895,-0.0035541226370855,0.0201855964992319,0.0395723128123226,-0.14125783160965,0.0285889357015293,0.0238016186488912,1.357078,0.0,0.0,0.05391001575206,0.0065457227535537,0.0090735639410664,-1.953764140481,0.1985606536429538,0.0425306491035433,4.686275862034,0.0578648644245891,0.0150469968333979,0.54258597175355,0.3909699641457037,0.261616643557179,0.62243411088135,0.2433573808315871,0.289693018502976,0.208155766669,0.0848895217236593,0.1083309739102043,0.4129699582434499,0.1001495706545322,0.0648110477224573,0.2145082275401,0.1383641153076093,0.1097278002962489,0.37028734541395,0.0865286861785508,0.0792572431414589,1.0646405692725,0.0790130725761384,0.0842236102546982,0.9699873066547,0.0862569800204867,0.0855775705233412,-0.0043069653932114,0.0513729696929813,0.0495522251705936,0.0041191464298485,0.0499799244127259,0.0478326954863283,0.3676345671670999,0.6958820354274282,0.3745826485122331,-0.10399504576025,0.5281819641050398,0.5038078665808702,0.05624936244315,0.0505170271251586,0.0614063170175124,0.9998028810633,6.77804394954018e-05,6.219961465525614e-05,0.0,0.0,0.0
80995707,34,11.15971233771444,1.0613564975848817,0.028831315893431242,0.010258265924934395,0.5891954492588428,0.04342181689103852,0.03933251834875984,0.65237640658555,0.007859779633377,0.0057288228802243,84.91217826608947,0.16487478437666425,0.19360140227908573,-87.14014753222857,0.2881326087410032,0.4707233663605492,0.02586128298621,0.0119606307582251,0.0041774052148733,-0.2297406161562999,0.0332468338102608,0.0280652234088503,1.047653,0.0,0.0,0.0886825854944378,0.0033661683687101,0.0028658987568565,-1.520882485111,0.0050288627048911,0.0082156726090631,1.071176805906,0.0038268142338973,0.0043549876183599,2.9527662914605,0.068396387997542,0.099007937645446,-1.238304938624,0.5109141721752355,0.3894659913681618,0.24636548047505,0.1777570303908431,0.2270764159513194,0.5219525321955,0.0371617471432767,0.0191402180737311,0.2202924546412,0.1409100084116427,0.1575124972808325,0.37044678266225,0.1083791164589271,0.1069438394603143,0.94526139999855,0.1378099136318429,0.1753554428142081,1.020031442672,0.1571282818692682,0.1365038419655779,-0.0415350521945949,0.0777885422969132,0.0744398535351443,-0.01054219893828,0.0830900677575011,0.085634840358208,-4.0611909341735,0.3478546377681235,0.4308434173715594,0.1382125509843,0.9526919409300726,0.6729669958960638,0.5375880941132001,0.0067235677275854,0.0215631555440977,0.99967705310805,7.675502596504735e-05,7.481440913770232e-05,0.0,0.0,0.0
81002080,47,6.817984349771672,0.7707429229341808,0.012675845883283188,0.020692655306364882,0.2664128610327138,0.03341207548025735,0.03669223045858916,0.7088051669941999,0.030524435165731,0.0140871409459143,85.76865669268616,0.3851624500860993,0.33764273570983505,97.71848630573122,0.81963012330514,0.9581654263912511,-0.11309045433385,0.0072019100813231,0.0115060240018388,-0.57444481350805,0.0581978012576823,0.0560380451181855,0.833656,0.0,0.0,0.0737837609541061,0.005878161862489,0.0067023119150025,1.7055093261,0.0143052443002018,0.0167231414693027,5.568686487905,0.002027330796408,0.0022081793628734,2.058753554999,0.1504638431904352,0.1185958018664865,0.24669955164755,0.5537488177626853,0.5342274329928609,0.17063753125935,0.0875226691423879,0.1416926958653193,0.3880399007519,0.108030142291477,0.0944578804577311,0.19159119526005,0.0842757735804319,0.1150245334662689,0.3733016408943,0.1333945933199439,0.1340487121692894,0.979268908525,0.13732849930487,0.132188694464447,0.9652252033685,0.1210643972171348,0.1433565292168799,-0.04204308811336,0.0546953344634318,0.0632205462006534,-0.008616951855312,0.0737845121230544,0.0650309071426013,-0.10639769592345,0.2397264703301156,0.1584278221298019,0.07927052597341,0.6164472438300717,0.6652842494563392,0.32410135508175,0.0636949545701643,0.0253916783603429,0.9998159811338,0.0001408585761749,0.0001105510276209,0.0,0.0,0.0
81010077,36,1.0522041248852432,0.7843811915759592,0.03271841496189909,0.03354564113894576,0.22602932892578415,0.020160991677614398,0.01822117628440073,0.4953363961024,0.0170711531038249,0.0158486663207415,83.88627174378234,1.0990657764994296,1.9739066360987607,90.87622426674672,1.1559994052061617,1.3535042027990745,-0.10547282868695,0.0185041274011095,0.018187284473932,-0.6458352043738,0.040575238788659,0.0336706750645844,0.0221,0.0,0.0,0.1065023149081041,0.034311648218029,0.0190524527538071,1.5860893252355,0.0201759957719436,0.0236231047784249,0.7163460000820501,0.0121071586285875,0.0117435295528246,0.70886689947255,0.1425919973025495,0.1379705605168362,-0.08978607975705,0.5929533370532586,0.5992974372973798,0.2419043879184499,0.095585434765947,0.0987829776268335,0.42320796726305,0.0752645262421906,0.0647080915714433,0.21757573658965,0.0892460164732731,0.1113077981968444,0.3708076192661,0.086896831814256,0.0789658304429299,1.016016754833,0.1155972668427763,0.1109442409906722,1.065437232521,0.1041051915393339,0.1147920937024074,-0.010896427375515,0.054122809032728,0.0559509827591355,0.003661806086205,0.0558119969793567,0.0576906117683425,-0.07983991856719,0.525612977846579,0.467882954748549,0.5057708316504499,0.496474900179601,0.4980392707198433,0.2166043162494,0.0728316124891642,0.0718857734185782,1.0005308810905,0.0004930598127774,0.0004806902991869,0.0,0.0,0.0
81918596,36,1.9541954600277385,0.9216993601029421,0.025911625766421587,0.031906757085947146,0.03882448224515247,0.004070342357690895,0.005897719956942285,0.2568133217808,0.0596541095417583,0.0438161667024701,86.33394066525021,2.2668703593294453,1.8259347141745366,107.33098283449765,23.905858504511972,13.987279629360716,-0.035410714022365,0.0123841744490458,0.0147797423380505,-1.4108943272175,0.0480991279371745,0.0614175080679122,0.290968,0.0,0.0,0.0639411553445485,0.0318304428449654,0.0394230515592475,1.8732790398635,0.4172359414196216,0.2441240829294766,3.8836509711905,0.2320701959691216,0.1541098308994257,1.25178409418,0.1953828004001265,0.1624931238588118,-0.08060218761915,0.5594712289258283,0.4843208746335869,0.255443486435,0.0834827048677298,0.0842690872258314,0.3709934936715,0.088994981295659,0.0675164137244471,0.21490644028165,0.0877103228718754,0.102226605858405,0.38046135281335,0.0715098071628931,0.0704473626474524,1.008398602194,0.1087868305476744,0.1231830807620153,0.9743428190152,0.1001187503854412,0.1042129828781384,-0.0078315871758669,0.0541533487644093,0.0520585572224575,-0.002237783584456,0.0492729088685001,0.0482328967694509,-0.3057959696268499,0.3752000326766539,0.369445461818837,-0.41380779732085,0.5113883569432602,0.527244509932039,0.0866798635713,0.0435538647047223,0.0462139304475019,1.000083138548,7.37902832697035e-05,7.401472419865662e-05,0.0,0.0,0.0
82289773,44,3.903192764172767,1.3915252039105297,0.057014055727739654,0.04906510301354827,0.5225379588555018,0.10040395762395249,0.17855096006392102,0.2367014550600999,0.010049219760186,0.0100029573111721,61.047657039724484,2.382059917029835,2.601119223003863,48.22375210435277,2.5953327376696755,2.7831812809795857,0.1434910768721,0.0181688707425442,0.0150494114086737,-0.2818821555084,0.0926675102179542,0.1276552584209174,0.59142,0.0,0.0,0.4840819682176274,0.0402094751965699,0.0359501042137807,0.8416632518864999,0.0452971014571341,0.0485756770329672,2.0164295747805,0.032138869212918,0.0329087450687399,0.9909401060724,0.1404196822467422,0.1958660237226883,-0.6572717351152,0.4467529363087601,0.5385731382234981,0.24303342184755,0.0835600031623008,0.0921546439712625,0.42077984962115,0.07136968816925,0.0618244601668676,0.2105154409569,0.0819163687947918,0.0892921629667352,0.3769322630388499,0.0796052845877507,0.0734874876814531,0.9263403845024,0.1064457805688817,0.0977094251939795,1.0049736210295,0.1010897581035136,0.1044852561197493,-0.004856964025338,0.0518583243170919,0.0581612987301669,0.0047987045640375,0.0544604058918948,0.0550000149540065,-0.33860030815455,0.413517324530356,0.3936434629296058,0.08085833776039,0.5346433464830728,0.5225303680454063,0.0648716521789,0.0326807690481417,0.0443906848252777,0.99999515906955,9.74694103738072e-05,9.509818031194772e-05,0.0,0.0,0.0
82680046,43,1.3335337144061694,1.1267635391661235,0.07430151398727936,0.06268643625034986,0.43311354998174784,0.04558741625474777,0.059846070975324905,0.4630054312656499,0.016449765704124,0.0157885732691823,62.88522665143321,2.3247128331959317,1.7234256297302082,77.71304054820293,1.8340040789709857,1.7066509342508673,0.051832785247395,0.0296263506235956,0.0235133964285968,-0.36339822913035,0.0483007753802983,0.0562095761687887,0.125004,0.0,0.0,0.4557744277390988,0.0269757126061314,0.0357296183430013,1.356348429302,0.0320094096730498,0.0297866779849149,4.9966349330565,0.0154474914297715,0.0161791191723157,-1.0977522173315002,0.2348044917511345,0.260314038249211,0.3704662224935,0.3626174426943261,0.4848491090867239,0.2115531074864,0.0897170938441458,0.0992836264852785,0.37328289441365,0.0785827235721278,0.0787881545591641,0.19396542882335,0.0757996252940048,0.0883136270782328,0.401815637995,0.0768743159686712,0.0670262428692395,1.0991278631225,0.0786957003366428,0.0958182919266328,0.95373177601025,0.1007799090827261,0.0942955706333348,-0.010817948753975,0.0601391036429345,0.0574741269692207,-0.004842446889387,0.0536405846472719,0.0591673893944634,0.3194321295965,0.4187385009505183,0.3345750208458212,-0.2008636859505,0.5215996523971721,0.4836366388760955,0.5842983984924499,0.0304771969658379,0.0483299417376746,0.99977012075245,5.90988982714924e-05,5.5820056511612925e-05,0.0,0.0,0.0
83284927,43,8.987398527429841,2.454259176604897,0.46442730382107533,0.27017164751729794,0.36396924790235025,0.04625439825217681,0.06835718356425369,0.7120096402669001,0.0776387368218397,0.039097218437244,52.471383091495184,15.75008640280425,18.17773646860425,-74.28833138059457,20.519703403779637,52.03509156336189,0.3899204235197,0.0911040404802771,0.0453553617123841,-0.43893530874245,0.0590271774992925,0.0747470968765787,0.953634,0.0,0.0,0.6091576007458467,0.2778052137718405,0.1923958524408867,-1.296575978404,0.3581363859286421,0.9081836743573886,3.6069997029375,0.028722966729259,0.0300338074784525,-0.7532118591545001,0.2301278364080906,0.6775960474598094,-0.14448573472895,0.555724029070011,0.5635532638698368,0.2311817644588,0.0974947564910141,0.09890382016568,0.37492930309675,0.080626720375534,0.0839576164106229,0.2019659563398,0.0907193921173988,0.1132787005747293,0.361289201842,0.0915810891011543,0.0725799421650175,1.004713693138,0.1162034905987535,0.1047424546154784,0.9863053418231,0.0917512234375228,0.1126402943760271,0.0078008984375164,0.0583478486971491,0.0578427120112064,-0.002812117930209,0.055780620605493,0.0639054478861406,0.10882456076185,0.5116440253273404,0.4927964595819626,0.01679977046863,0.6513815809583127,0.5901252118380493,0.13890057006625,0.0837436354382891,0.1386799482859958,0.99986048037485,4.892202973838522e-05,4.698071425246475e-05,0.0,0.0,0.0
83381523,43,2.1427129777156884,1.9094184872214321,0.16042160391832305,0.08360978123804563,0.18146348192825668,0.009259552649104386,0.015585745416000801,0.3441017762117,0.0128097211912082,0.012593002762023,76.95085976349957,1.0765588689187808,1.230703436023262,132.81420796404157,4.429806110837492,4.589307467609655,0.2809011231411,0.0381120875706382,0.0186123354936061,-0.7412107601196001,0.0227461830950239,0.0357854963992058,0.330964,0.0,0.0,0.2257866486863332,0.0209756246776446,0.0182633591582882,2.318045222401,0.0773147018590791,0.0800985256961515,2.1817034205245003,0.0441577862794484,0.0444402480125369,-0.3624991287361,0.060760638212106,0.0645187809026665,-0.06918492207545,0.6081482897340277,0.5886429113774697,0.2225250363426,0.0915597419503038,0.0911167513829588,0.4155565827009,0.0789141374296374,0.0687951571254182,0.2245327792681999,0.0936896488058178,0.0987308865306669,0.37466896491295,0.0839802305642202,0.0827229744116338,0.6475225287351001,0.1282307280618758,0.1207527552053235,1.0110474287320002,0.1160630556409665,0.1147373066563839,-0.012133397270985,0.0553927883919805,0.0551085304267432,3.5085793346895e-05,0.0581881068099553,0.0572893018900329,0.0063419290096864,0.4635523333797081,0.4046693194520314,0.072313121106675,0.5840051750825213,0.6319389473757314,0.1296615352222,0.0597643222176893,0.1322209245604279,1.000028011118,4.3354169693698985e-05,4.182540015928993e-05,0.0,0.0,0.0
83608134,43,10.051803729191548,1.4371114507509397,0.05049777557134405,0.08815543815731641,1.2283083350012596,0.03344183557650893,0.044927241541413476,0.5220323672674,0.0019146708379621,0.0044966469765954,85.68663786068596,0.10563651953030728,0.1053587469689603,50.9499794126088,0.18856141278878263,0.5498759111971201,0.1574904498108,0.0155349707908633,0.0258553927171248,0.08930739887447,0.0119880139266888,0.0156013662302492,1.002244,0.0,0.0,0.0752112816469981,0.0018337748153024,0.0018383541309933,0.88924489457335,0.0032910174953764,0.0095971451277937,2.1494947889265,0.0023854087128163,0.005818797584566,-0.15064497654775,0.0850523983228263,0.0527410940682539,-1.208958476049,0.2777436565943008,0.1231484742662887,0.17849910766435,0.0801821331312382,0.119356783061515,0.3863536649476999,0.1192353052099519,0.1021759056389675,0.1753397870714,0.1335008256119442,0.0848301494507124,0.35991160687055,0.1310509258758271,0.1223189477577988,0.8967468814529,0.1141132166480446,0.0902097053255862,1.074315720933,0.1044325680305822,0.0898702876755179,0.0509014737065049,0.0848423035138202,0.0551157583063252,-0.021709293898825,0.0505032627249987,0.0463792757611557,-1.2320869125035,0.296843307593353,0.4516866930937959,0.33286086086905,0.5418413805062677,0.3512259501318463,0.28760744462775,0.0269686125179779,0.0746110496936555,0.99970404468935,6.696839366893137e-05,0.0001020378370818,0.0,0.0,0.0
83610121,43,4.92409020244962,1.4719885767716803,0.05043131025033398,0.05957844945555357,0.8053091113997058,0.12808451512843566,0.11739302290257447,0.34941937745095,0.0088245143900714,0.0081307819249665,53.833168496363555,1.899030560246544,3.196902880077829,69.69674250471749,1.759041669415482,1.803743757390527,0.16790443971325,0.0151400800601517,0.0172315679482233,-0.094037387200595,0.0752298898378407,0.059098912379509,0.692326,0.0,0.0,0.5901384197861862,0.0459396314242142,0.0264284747173305,1.2164376346219998,0.0307010688110778,0.0314812674287585,4.3333415657305,0.0169436330267007,0.0168804148444348,1.2974054899124998,0.0901993584862785,0.0904665605587322,-0.6737237407545,0.385709190757012,0.3630602184669153,0.2425647503053,0.0879340962736896,0.1011896058888698,0.4096514772028,0.0706050851215501,0.0650128354467793,0.22968412001075,0.094007374239566,0.0924006868700915,0.3847559997776,0.0903958064667028,0.0742607767298733,0.96072676027575,0.0984735329459514,0.0989725887350215,1.017431052163,0.0962430736147319,0.1013792483990763,0.01020740810154,0.0544275180876663,0.0527194947272846,-0.0036124592662759,0.0503265297633806,0.0534147468932894,-0.033203241210965,0.3979479685228996,0.3860053808741924,0.06713721163353,0.5048158437440727,0.5446088443090393,0.0908016620674,0.0444110583152139,0.0605735802727484,0.99938925972005,9.779711932123014e-05,9.502195711619256e-05,0.0,0.0,0.0
83888685,43,3.3492379228000817,1.3849572509560746,0.07658376999169714,0.050251819485727545,0.13214207880711457,0.023786806210403827,0.025310001405093985,0.3371130684393,0.0133633143491443,0.0136050695707328,67.69782834895645,4.757123390300833,4.758541994864231,-43.009448783285436,4.537339768697087,185.41743320013705,0.1414363683748999,0.0247046354193218,0.0154788020508522,-0.8789588653243,0.0861910856193715,0.0761072681102348,0.524946,0.0,0.0,0.3794912269816226,0.0780592772480051,0.0754211265202458,-0.7506564907362,0.0791915182454421,3.2361446999390377,5.153396147472,0.0423112657044537,0.0660754585712224,0.7646300201663501,0.1287264937264365,0.3097076808657633,-0.052653243996285,0.5965142558283888,0.6051879355181431,0.2471807855289,0.095288076160575,0.0990621579683306,0.4133408945364,0.0733390605160426,0.0709232952143987,0.210367915798,0.0988681553172564,0.0977065636192633,0.3857077875857,0.0818637139875445,0.0695350732279952,0.9557460216723,0.1115648788616192,0.1147177635414482,1.0092031660894998,0.1079530130568653,0.1106134425255436,-0.0071888888698705,0.0595260107813878,0.0587889139092477,-0.0010966353533495,0.0598997506886521,0.0559225617324932,-0.25573487006755,0.4128410210346903,0.3675041257231701,0.019075142327965,0.5706062365411885,0.5625702769331822,0.060496916399035,0.0372011124683497,0.0550104354888897,1.000050454692,6.518000510713495e-05,6.461021191483951e-05,0.0,0.0,0.0
85418552,41,14.167329671990089,0.9001369388569386,0.03965845569805082,0.035586691042436724,0.7289343771024053,0.04093184008433626,0.027284491657956766,0.8395143007403001,0.0097742901706048,0.0068771622789856,50.200970055728924,7.158980913521695,4.326198293637006,-115.61448009212394,15.032477590389679,15.527110860820668,-0.04569141582074,0.0195685692044626,0.0168390127073226,-0.1373115676287,0.0250983926664335,0.0159590770692226,1.151288,0.0,0.0,0.6400966918411766,0.0597798363748094,0.0907570117624204,-2.017853340589,0.2623662286845634,0.2709992078434917,2.4170105187585,0.0039493110623296,0.0043114648079245,1.105994001014,0.3081138858315542,0.3289328306839005,2.1616410954365,0.2127227638827362,0.4076403691677188,0.2352073658232,0.087112123506466,0.1246808281848622,0.4040902590572,0.0683416218245738,0.0642190375267073,0.2300151693488,0.0902134533982055,0.0954268716837909,0.40429732738955,0.0573763094823346,0.0607963912738012,1.2666304454835,0.0597074017818586,0.0578967901839886,1.072442680609,0.0781227309873102,0.0891277858392844,0.01117808105694,0.0424892303952793,0.0393597073771044,-0.0068268404221145,0.0501282978613055,0.0519084557650824,-0.2190744829819499,0.3639851576547451,0.4100595218138956,-0.7000655852834,0.4426923995785633,0.439694045625616,0.017748170719085,0.0093248607482505,0.0126421695535303,0.99999949774155,7.767204472364231e-05,9.013054365603068e-05,0.0,0.0,0.0
86134939,39,8.665467544485805,1.4803728125631626,0.07630633535638198,0.1208450698457284,1.147074502875077,0.09710042484041592,0.12066821381941484,0.2943960487571,0.052980278058871,0.052145154751706,83.52473111940238,0.7102396719585187,0.685567843827414,-80.84869546792449,2.8998941615916745,7.394166715893861,0.1703711005637,0.0229834300914179,0.0340793310992811,0.05959162639014,0.0384130491349377,0.0434394977727972,0.937792,0.0,0.0,0.1127743384151076,0.0118968734849071,0.0123079620489116,-1.4110759318575,0.0506127010791352,0.129052554633724,1.745076247183,0.0274410187485367,0.0488893309194817,-0.1708740017295,0.2834932548912918,0.1607148026383385,-0.8603618068331,0.3548473663712894,0.3193846013890119,0.26952302546285,0.1040300586466287,0.0978908934826332,0.3921438045269,0.1007795021422073,0.0851944346321227,0.2063856073543999,0.1114362540906227,0.1216593412117498,0.39383491965845,0.0943143302639812,0.0930825093964868,0.9486244124952,0.0991140661822017,0.1108968067371165,1.0017245273455,0.1204719497597309,0.1103781897483628,-0.017629470768975,0.0611997039278886,0.0619216915725739,0.0001246689675762,0.0603257986253827,0.0615212480982131,-0.1121635993874499,0.4136668545709755,0.3823212434360868,0.37890099055065,0.5855782855226563,0.617456666573146,0.25517103869295,0.0405905735333231,0.0823003188775933,0.9997126406903,6.947378026744833e-05,6.745841945832165e-05,0.0,0.0,0.0
86182628,49,13.390043873088903,0.7749690378108864,0.07260514046982658,0.24759865787499202,0.2630879688393751,0.021663469611618774,0.3972273514480093,0.7635297888235999,0.5391294218910401,0.0133231672106847,88.97303875706682,4.36201879873154,0.7081637293818801,97.5903966725892,142.6744054760703,0.5037080311517499,-0.1107156484311,0.0427221715474495,0.1204077170807916,-0.57989901199085,0.0373196487616911,0.399650385651996,1.126782,0.0,0.0,0.0179228952783576,0.0123588577291718,0.0759939353318687,1.703273740264,2.490138133882854,0.0087913636123362,4.017953826037999,0.0079563093681906,0.4629790556269118,2.883418256433,1.4884257140845871,0.5160557190752759,0.48291699867925,1.0452624120017342,0.6771040922400852,0.2970754795956,0.1516641507851392,0.1368051682538736,0.4440495218371,0.1254859197696623,0.0692111798276184,0.2108742812236,0.1164312680547329,0.1341421487707778,0.3398781417417,0.1027279899447683,0.1265775959263996,0.95138024607205,0.1262068181645028,0.1496331207727339,0.9453398371726,0.1242380585767276,0.1273300873240999,0.01050606583476,0.0732931219396954,0.0491353768997966,-0.011952809561245,0.0902104497607011,0.0843167978317955,-0.25521915232005,0.5518582730040247,0.5110608736770463,-0.36605465753765,0.4143307197725194,0.3960292599439539,0.5386757593446,0.467534750390397,0.0724819212062253,0.99986582006375,0.0001038807508061,7.627482027694477e-05,0.0,0.0,0.0
86535982,43,11.539659651213865,0.9511510198680659,0.22049066300296916,0.037516255479460914,0.09106104832246004,0.01696870900786772,0.16270171821487017,0.83067977430725,0.3159046725357246,0.0228737098276929,88.28309272879825,1.8405816589037727,1.3727590486849266,82.28038917047073,64.65078741153526,1.7667548316809043,-0.0217505220865,0.1145339332640371,0.0168006814361301,-1.040667354269,0.0895593387690727,0.4450952546375433,1.062193,0.0,0.0,0.0299612004594105,0.0239547169790208,0.0320888078013921,1.436063700847,1.1283691043381925,0.03083568888835,4.7202968873925,0.4015399941112854,0.0027155674601964,0.6438070851552999,0.2716507401506486,0.2297234223174939,0.3613759542714,0.9687225705768466,0.7681775151278861,0.23457367499325,0.1217901441781539,0.1680347410782811,0.4518539387618,0.0883016564965322,0.0588965007190211,0.2189242559372,0.1000018691291113,0.140526409065185,0.3882497674317,0.1440689136605939,0.1140401811820766,0.9793700587177,0.1471924499329902,0.2169092583198565,0.9928982219152,0.1444791552723792,0.18149987241392,0.014805098162625,0.0491447494268,0.071295494539488,-0.01495058991561,0.0915695561603803,0.0656846424315617,0.067781613131865,0.3423779633565199,0.5508201908177227,-0.1457040989526,0.6069175613888416,0.6842187427442454,0.12039032483395,0.0377754649818186,0.6169816400840612,0.99996563290175,5.650622745645428e-05,6.360205658884066e-05,0.0,0.0,0.0
86653313,43,4.706575177418637,1.5305598135039626,0.0856986194901097,0.1039511179649868,0.32968933867878175,0.07482202316137593,0.09485850711405475,0.4967175565561,0.0105364910569137,0.0104985993138488,47.34003466202534,1.0911421787908893,1.1045810926286421,98.79914268171002,2.886952006663841,2.848246729434488,0.18485030627385,0.0250241792985056,0.0285375231765044,-0.4818950966173499,0.1117907587747693,0.1098217381770143,0.672705,0.0,0.0,0.6776459925849818,0.0143022854171654,0.0138810262291823,1.7243703379434998,0.0503868178633413,0.0497112833377919,3.531047945246,0.0179184164247918,0.0177014958715293,1.011014852577,0.1443613707939197,0.1494990894593499,-0.06733975190069,0.5711596516472581,0.5628895351634231,0.24419122285535,0.0906919002044921,0.0977707098465457,0.39643714617475,0.0822057798331942,0.0695247408299873,0.224024305261,0.0971611660291777,0.1007525048921143,0.37380411985245,0.0784587474780967,0.0743221949406385,0.9611342701847,0.1143423277486562,0.1222842482667145,1.00442432531,0.1134528884374321,0.1157070091644114,-0.0044387893896005,0.0566893102208827,0.0569026621109025,0.0067827545411755,0.0577504839009814,0.053912437344069,0.0005103629064114,0.4291900558931357,0.4522658671341083,0.02370618259319,0.5814643845660592,0.5957636324240425,0.14675528160585,0.0732342995914684,0.0837689747443291,0.9996105465658,8.150597390499392e-05,7.964910158619887e-05,0.0,0.0,0.0
87135754,54,1.6583645290101696,0.4046994714115703,0.022495537372862195,0.026112056510880666,0.3081239202975948,0.03859652042214523,0.03228285165974776,0.69255436385645,0.0100628611913928,0.0102882496437134,62.23230814576462,2.43827347809372,2.1096799432383904,98.85951064353132,5.770489777208731,5.489803203789139,-0.3928673628513,0.0248374841981269,0.0271546787542262,-0.5112745851949,0.0581224931122466,0.0432727764266377,0.21968,0.0,0.0,0.4658877655861268,0.0328891340194122,0.0372221620207933,1.72542395764,0.1007140460649664,0.0958151411926537,5.3618528600515,0.0073752834363727,0.0089991372615649,1.15798317836,0.3260799794025958,0.3252965012665856,0.1191758685735999,0.5199628345150503,0.4360018436815788,0.2939341032859,0.1023537475481365,0.1252519972112115,0.4562302464804499,0.0765960320202209,0.0540473851007938,0.19853211495915,0.0932836856358511,0.1088014515493446,0.4336055573473,0.0775490529334779,0.0608926196288125,0.7859160977420501,0.1289025576988669,0.1123852606307627,1.394824224108,0.0645269855752175,0.0749121375903101,-0.003538304062445,0.0619916502944028,0.0570982029919593,0.006155692714975,0.0481679113569774,0.0465750742623847,-3.62319158146,0.3079439331935698,0.3012842282232104,0.14880266525375,0.664197606836298,0.6978055713957798,0.010182392750545,0.0067466380683187,0.0096434174940485,0.99874611853715,0.0003309062681566,0.000325777790869,0.0,0.0,0.0
89104261,33,5.266329157413592,1.452015785655312,0.09080520902552336,0.059887830405817244,0.7956988662574247,0.06311830806734897,0.06538224223139444,0.210501265738,0.0219836413428761,0.0240966293475641,81.46513080125713,0.5886372133599025,0.5034917485792363,-102.72549900165342,4.684474719178724,4.460501991396482,0.16197133784185,0.0280460229293117,0.017552767908639,-0.0992512607380849,0.0358933504354462,0.0342953219595573,0.721508,0.0,0.0,0.1484112812943659,0.0086958910078757,0.0101518732593555,-1.792898183333,0.0817595075761055,0.0778504460416324,1.1534000448025,0.0544732397688227,0.0513972359589718,0.3465144303046999,0.0915783300995976,0.1086886617129202,-1.17392419656,0.2684710905460754,0.2773202245640849,0.2038309464552999,0.0925729285128089,0.0965909127415571,0.37964484781175,0.0894321721011109,0.0776909610623507,0.2175553042626999,0.1014291024245601,0.1046440150509131,0.38977633036535,0.098272197077682,0.0822436331986551,0.90181246969955,0.0962810085303056,0.0895691148998757,1.020945927404,0.1173655038073756,0.110620913739736,0.0103346273483649,0.0561832203562924,0.053579691295689,0.001359242116441,0.0535710706622545,0.0609571064888893,-0.15075231989695,0.5211921519827206,0.4196105578143022,0.18129180808845,0.5305469590038987,0.5646417695057819,0.6044031954295499,0.037535683388037,0.0348318029758034,0.99992383133025,4.663327390186378e-05,4.140046413037002e-05,0.0,0.0,0.0
89452830,35,3.8335841431048787,1.8179928762664737,0.1762562107738861,0.17117152130288615,0.1331835226843368,0.0263617688139247,0.023148071741044662,0.295921505368,0.0116594547236786,0.0119121755402528,64.19435773885753,8.784544040100222,7.654478513607984,-105.20724967265178,3.16675581409728,2.9115260223926445,0.25959217712345,0.0442886795745119,0.0390785004236975,-0.8755495022672,0.0957907935062636,0.069596259544104,0.583605,0.0,0.0,0.4353197570839685,0.1237946638382191,0.1323829917276741,-1.8362129037555,0.055270315562671,0.0508157153482458,1.927921958324,0.0329979730913789,0.0335470156890436,0.397730563266,0.1180727870459433,0.2123184400078143,0.1012352739493,0.5728374305869318,0.542348060086628,0.2279400115743,0.089243049623977,0.0915704974526719,0.36799683295385,0.0733912595329691,0.0818777267991174,0.22660900133435,0.0824965847715114,0.0935518719185447,0.3696649037879,0.0743509964186694,0.0802660987389788,1.0081000556675,0.0916763369421992,0.0945160118117052,0.9918290948054,0.1123524380720922,0.1035970831857588,-0.005653823944949,0.0494344024140291,0.0497102485682922,-0.0012659029903325,0.0502173902533528,0.0518594810036093,0.09374551643078,0.4837865341016973,0.4228838877511254,-0.053162337819675,0.509971667530539,0.5242254451412127,0.2651684572251,0.147916602450144,0.1133982032556422,0.99994733361255,1.334005954078954e-05,1.3278737513999772e-05,0.0,0.0,0.0
89643259,54,2.221022713883532,1.5728579103853513,0.1410552670653309,0.10692220804045616,0.07022960776208126,0.016978293606768467,0.027820826173223637,0.2633411431723,0.0424638122706945,0.0446728893407101,78.31410400632134,1.057407676033165,1.2325166788798185,51.735539952156465,10.868149252828353,11.531659130207519,0.19668949088595,0.0408063310313739,0.0285629458374934,-1.153479757146,0.1201899129336789,0.1449292771823516,0.346553,0.0,0.0,0.2025462424078734,0.0211108363897665,0.0180371999125258,0.9029555124622,0.1896849880600164,0.2012654200397867,2.0615967998585,0.1403462029525348,0.1382598914879085,-0.48437705330465,0.1408324524463828,0.1262982475888683,-0.02663343464519,0.5223232558163989,0.4830697436743248,0.2505408386633,0.0993346566326614,0.0972397088523431,0.3895218630921,0.0729321443344702,0.0697417885607274,0.1982144645057,0.0832796026158047,0.0924404278029845,0.3934906640782499,0.0886484324818445,0.0702712523755245,0.969131004816,0.1138101334696528,0.1121012136843193,1.037537902354,0.1186720326345085,0.0944536143323173,-0.014553509063075,0.0502061424065009,0.0534562037988791,0.0007023732161949,0.0545974838158414,0.0523543247649714,-0.10910152329,0.3404949741711848,0.392416326609639,-0.02091304475666,0.5718782646004134,0.5163564630210711,0.34405136504125,0.0946996115228719,0.1819399988148243,1.00005765089,3.823533810254354e-05,4.191467900804824e-05,0.0,0.0,0.0
90547242,35,6.322036516145033,2.1624850010659165,0.1254562026220909,0.10256714644477594,1.880179146389906,0.11702935453746499,0.11085106889559171,0.3314840092686,0.0081220170861681,0.0080727949333238,80.70469010260726,0.3207373786776486,0.3010859417668428,28.811819106913347,2.974451974217594,3.346793434822376,0.3349531038932,0.02595593502223,0.0201251011821122,0.2741992314881,0.0279100212809587,0.0248786193138902,0.800857,0.0,0.0,0.1615230387905237,0.0051881443865055,0.0055218569852284,0.50286110690465,0.0519139803925425,0.0584125648217807,5.2503271312615,0.0355363147757739,0.0369399600699962,0.5031211834139,0.0551962482604717,0.0533082524150487,-2.160569236329,0.133624190780254,0.1430470234489749,0.2418687633289,0.0963809805532971,0.109499881991481,0.4109527697246999,0.0810784076473411,0.0696179325652512,0.21073099111995,0.0829225683780669,0.0972213114869332,0.3698829040248,0.0812404860545245,0.0744891905912509,0.91157236669795,0.0969350211534177,0.104868491019451,1.0055796818155,0.1043757253107808,0.1014132517030523,0.003656241282892,0.0507569611613293,0.0521740550871797,0.0076881069977825,0.0569646651712269,0.0559515008274162,-0.0544524462418399,0.4701764927657572,0.4963449388149801,-0.022402486566135,0.4543333018906471,0.4368458613048908,0.374406511361,0.0459234850841637,0.0624697874103845,1.000015319083,2.854076690694818e-05,2.822398841462181e-05,0.0,0.0,0.0
90577845,41,8.636464655044682,2.6195415390541497,0.2030413468843073,0.16046065158785927,0.5164348892478868,0.06702513472029947,0.08236182258170044,0.5595936702859501,0.0375250332851941,0.0347651189693718,22.381503538541573,9.157445041449174,13.41419309777337,-89.83039810373808,27.838220512888594,63.01728686859076,0.4182252896093,0.0350384555975504,0.025819848533007,-0.28698442539865,0.0603730799683308,0.0642638322363537,0.936336,0.0,0.0,0.9246690041554508,0.1135612525316392,0.0488139283642903,-1.5678362152875,0.4858686058461305,1.099859141530696,3.576639099104,0.0399011249294343,0.0406363537094232,0.0040128199209815,0.2105654816728175,0.2462794934178793,0.0034475487299035,0.5741856341211848,0.4804164476144535,0.22663851605095,0.0904463717881619,0.097252276825847,0.3774141516892499,0.0856580573434659,0.0842349878194628,0.22055150131845,0.0988183538821789,0.1052903215895627,0.37454024128655,0.0849175594228891,0.0830071786588356,0.98290150683875,0.0960292108647159,0.1063830393610382,1.021842095628,0.1173658530181884,0.1063619756748459,0.0029113441554855,0.0588577235189376,0.0553331508810369,-0.004640352361552,0.0570639917034694,0.0572348765162954,0.093437764588975,0.5352783175898506,0.467500449753777,-0.021644799661915,0.5691267469426438,0.5510740081850518,0.1618350314373,0.0848231571192428,0.079950431916067,0.99982678133185,3.75987856432447e-05,3.451360977024809e-05,0.0,0.0,0.0
91307034,42,7.998397800854087,1.2253191193216704,0.05784664129154682,0.04598096672074825,0.29386180685934365,0.03020239325068752,0.033912436997913964,0.3201646769024999,0.0167882404439531,0.016182752518346,76.8209029953595,2.9631582359455138,2.056025418642861,163.44910831258838,5.418857243038014,4.747869238993551,0.08824921009781,0.0210025587873116,0.0159988662859689,-0.5318568553976,0.0470998627513024,0.0474316795858976,0.903003,0.0,0.0,0.2279956679350773,0.035078574868121,0.050027477860168,2.8527250995035,0.0945769005865559,0.082865950674595,1.510542409831,0.0536134166861244,0.0485935984102521,1.135452583396,0.2007788726061272,0.2319642952029073,-0.023603539775425,0.5611133497514775,0.5059736924588943,0.2536694508925999,0.0928045985437996,0.1078450754192609,0.4208255764607,0.0797099632346188,0.0653120336775628,0.2279547239954,0.0953496843681215,0.0942412986548179,0.3905461222946,0.0805050557830376,0.0752850786977516,1.016839925612,0.1010127067172135,0.1061801327567639,0.9895674205071,0.1018329169291462,0.1133203680214761,-0.029805041024995,0.0564625040175276,0.0527891614683384,0.0020484390524595,0.0587490317248662,0.0588658913531,-0.15337832773555,0.4227780221600203,0.4078174845308192,-0.07245111743513,0.6072337729791188,0.5566517135537845,0.08337005239386,0.0428384267015359,0.0609314013987895,1.0000252638515,2.4869603643784544e-05,2.4462593108953712e-05,0.0,0.0,0.0
91715961,41,3.314431135218411,1.5655146898689425,0.08021612181352111,0.0839708267216106,0.46941699625640365,0.07732286058336346,0.09158954461894009,0.3678285874381,0.0082970367679379,0.0081257172366867,47.946763184011715,0.9271492359455635,0.9992037670652252,66.44772070323198,1.9953773709684632,1.9001697691352595,0.194657147136,0.022843384778672,0.0226913594125849,-0.32844118988285,0.0781684632616882,0.0774091146853726,0.520409,0.0,0.0,0.6698208161712582,0.0130503466721465,0.0119271411046962,1.159731506717,0.034825904943188,0.0331642188182708,5.3465838623815,0.0181009134244174,0.0175542115033673,0.9259462831147,0.1083984664968563,0.1153485780894498,-0.18932771864255,0.4875650862604592,0.5422331154891264,0.2161901536865,0.0901754704295325,0.0955281059116777,0.40373428113095,0.0771939553048014,0.0656872538147796,0.2262696230498,0.0882252660112682,0.0928376141478636,0.3817693767586,0.0704810806161407,0.0678270353262944,0.99336643921325,0.1013365670082123,0.1075916772992906,1.0017534281065,0.1114585029921423,0.1113805879479783,0.0005371049157318,0.0508907530497462,0.0503924581768602,0.0008102181206468,0.0517293312117223,0.0530305560939482,0.075243980594265,0.3984718883177984,0.3826957460229639,-0.01800693168936,0.4985717256863405,0.538271899516483,0.13867082582015,0.0614878269054186,0.0756926706578302,0.99959419402235,8.779787184842736e-05,8.259777936459045e-05,0.0,0.0,0.0
91915057,37,4.030806961978544,1.5703119618026486,0.090465336604032,0.0873353058346451,0.11378424679916692,0.020293988164211615,0.0224706709215529,0.4672698252184,0.0079734206584472,0.0083057488505056,65.7403722620731,1.9950290242535047,1.9966160670235666,31.56701163515421,2.512004169147114,2.2107523090875385,0.1959859389257,0.0257692325047863,0.0235061831774268,-0.94391786097935,0.0853157777896893,0.078270046793572,0.605392,0.0,0.0,0.4108720554114716,0.0320132608171983,0.0314895274253649,0.5509482880487999,0.0438427435754417,0.0385849067396449,0.18169878548,0.0162964541931277,0.0156173641804515,0.7675896967207501,0.1139685868536659,0.1240250661098453,-0.096318377272675,0.5353068745350299,0.5436148389804552,0.23385984006,0.0870200646865676,0.0872965692597268,0.3887718736358,0.0797737281946013,0.0709980677509907,0.21632232037605,0.0858122179800736,0.1008172757639047,0.37540932227045,0.0789126837363002,0.0746915409636816,0.950520482806,0.1024982458353626,0.1117992796037551,1.0013136012914998,0.1091435184104312,0.1058048967985376,-0.0007025883982155,0.0523371892324405,0.0580149346105753,0.00395510020674,0.0544757119665228,0.0565130288018774,-0.0047954232249765,0.4223346870993291,0.4325493684578629,-0.08167315954414,0.5313790966060297,0.5620442021066108,0.1069700236768499,0.0574255121438445,0.080132608754527,1.0000716820215,3.592040433808563e-05,3.189275245318868e-05,0.0,0.0,0.0
92169249,37,2.8474820824700577,0.9651815775737154,0.04105234519273593,0.04219330614761807,0.1687310399932199,0.03518537845399203,0.04160292913840438,0.2489712822929,0.0208370167653639,0.0201252636340187,60.073119861944484,4.847894131010115,5.712894041060515,36.72189778095132,6.1207788003155335,6.052334930888404,-0.0153909760654,0.0188763157172631,0.0185820947161282,-0.7728050166536,0.1015651995639106,0.0957144339670039,0.454461,0.0,0.0,0.4988943868138135,0.0887487135274539,0.0714575965141702,0.6409180238584,0.1068277428517746,0.1056331719774661,3.4625115435135,0.0733870658666462,0.0782624039793029,1.279105975863,0.2509190835712125,0.2847323027214452,-0.037977090611955,0.5561165037991408,0.5301888006533209,0.2267066434616,0.0884019293277403,0.1096602774229119,0.4119200196040999,0.0809801653785654,0.0657568626142653,0.2295404951747,0.1001242778204938,0.1037905903952267,0.3695343266652999,0.0849173815532585,0.0807169794573232,0.9455733112382,0.1100596754723601,0.1082740457253793,0.99286326548915,0.1124506667793255,0.1181969425719919,0.0004296562773737,0.0572934459306742,0.0552138972233968,0.000901580555969,0.0519291046930982,0.0513777646028802,-0.10600272648095,0.4607657235251962,0.4765335164214873,0.037938134865125,0.5735187926748493,0.5535446247971749,0.10619520209625,0.0505634270266284,0.0623551393924985,1.000062228908,7.702106567331057e-05,7.501397993014969e-05,0.0,0.0,0.0
95289715,44,8.082505335978732,1.2940939653318047,0.047759673551042825,0.050720783140309145,0.9414377649842883,0.059056334039182645,0.06537624257569774,0.2444333137064,0.0369326177397841,0.0263742291881098,79.46226968299523,0.37839585116185503,0.39097365825608676,71.38353892612967,2.4603235426631245,3.114735355809187,0.11196581199225,0.0163312675794077,0.0166966513369433,-0.026208384322045,0.0281352555510443,0.0291576334745801,0.907546,0.0,0.0,0.1828829772428987,0.0067128982888411,0.0064888351781658,1.2458777859865,0.0429407464838027,0.0543623872871474,1.7001785554879998,0.0284416658099699,0.0329668978867183,0.6876825097669,0.244582893836,0.1846612538920751,-0.00108379970119,0.2677359599401906,0.2667758611581194,0.2138017313903999,0.0905990844734188,0.1035782765223957,0.4041040480051,0.079541612252103,0.0683244348001027,0.22344675106455,0.1044097187544469,0.1149286368060061,0.3797483728052,0.0857315712300219,0.0792047783218961,0.9942101832681,0.0892607976990682,0.0917150100769416,1.020310272668,0.0904132871431047,0.0875917046598702,-0.02814666559162,0.0483702391504086,0.0545632326053648,0.008286695761607,0.0627742616356486,0.0587545251963465,-0.1602533374279,0.4402492557866734,0.4160630494691544,0.1495608890205,0.4866760236570701,0.5201419177863785,0.1907543090932,0.1087526921394045,0.0807801583295745,0.9999624528647,3.3754221215986924e-05,3.127910166467185e-05,0.0,0.0,0.0
95622282,44,2.2558280885881645,0.6277135591091556,0.09738694996985064,0.011544409149221724,0.060765259755024545,0.01851119432859611,0.011495720171983387,0.4631238468734,0.0305643610074784,0.2138652490790623,81.74216556897208,1.0422933211473833,6.087064889267253,76.23018975518337,161.6051731661209,6.8496261546133015,-0.2022384901438,0.0732180914639295,0.0079146402939929,-1.2163446412655,0.1577868582931791,0.075248487980019,0.353306,0.0,0.0,0.14362794223143,0.1057499298192904,0.0179780792598575,1.330467800648,2.820542360004399,0.1195485289287203,2.6795453716045,0.037951206587024,3.4855205900197355,1.9649525719525,1.3319140269736505,0.1797007030975599,-0.0002578733636376,0.8052752048696246,0.7638305272282003,0.24131146100245,0.1203443445217521,0.1309127229941748,0.4158190306337,0.0794420348170721,0.0650233456734861,0.2326498584653,0.0916226091351235,0.0915825151334222,0.38680696545445,0.0852341978731934,0.0779825927820849,0.98177786366035,0.1359178594117776,0.1179889081432912,0.94042426158355,0.1251352946433451,0.1127948551717874,-0.015949553622165,0.065561650090665,0.0739958147412837,-0.0064942137318215,0.0678481152500282,0.0589671661195529,-0.46278450139245,0.3911494890808618,2.841505065465487,-0.5567018078454999,0.7621266942701967,0.6335298458817429,0.11544005702885,0.070199430582434,0.5489968379435283,1.000004882589,0.0001076544418951,0.0002270913560125,0.0,0.0,0.0
95957462,43,3.993098285658957,1.2788711512370314,0.05209056148095992,0.04652714966704674,0.9414003254731365,0.09055348503874205,0.07360162969969797,0.32202091381395,0.006675436542221,0.0060544737321791,57.34644265488533,5.422990227646807,5.3880362664825725,55.38702454618521,2.3639446579352263,1.793866703853825,0.1068267906666,0.0180598947520752,0.0155196188445099,-0.0262256558794699,0.0439229536488503,0.0326925347000862,0.60131,0.0,0.0,0.5395580335858361,0.0814433059286494,0.0771556799989819,0.96668594121385,0.0412586176159008,0.0313088803241473,5.5110853319395,0.0181723324764115,0.0195253029071222,1.0304359168255002,0.1870301257192715,0.2237768250813498,-0.6418656578852,0.3243528497107611,0.2619291830052692,0.2150076538151,0.0888655218713213,0.095233281988895,0.3949370779754,0.0738569823214291,0.0697429724817285,0.22850777288515,0.0836457742474347,0.0978486223919681,0.3808340194703999,0.0789108686666164,0.0785984496216098,0.92859685254665,0.0897787596399957,0.0841957279023092,1.05071385211,0.093283292342913,0.0913679276610694,0.008596627419209,0.0577956051496994,0.0529749669823831,0.0047705633743215,0.0568051516250836,0.054414816409925,-0.28256109965185,0.456702312552018,0.4521977403480958,0.15803797155245,0.4921952246892667,0.4971714096772424,0.08808477511907,0.0444273148375309,0.0452293533618324,0.9997714834704,5.645812325782984e-05,5.586463067563941e-05,0.0,0.0,0.0
96363194,43,10.898682477000465,1.1820101132287901,0.07704620219005553,0.04809631259651703,0.2768480537429301,0.020898851314921474,0.020552870234065046,0.699310948277,0.0275584203594746,0.0251270111076944,85.93465888875494,1.1145628573967485,1.2367028992637046,118.51403286451193,4.82654223457384,8.712817686083007,0.072621192366445,0.0292730985015891,0.0173214948039917,-0.55775852525545,0.0340876941759434,0.0311008387268159,1.037374,0.0,0.0,0.0708940676649284,0.021545069630915,0.0193892085653298,2.0684600833025,0.084239053479878,0.1520673557481422,1.6994850382635,0.0120735879131586,0.0311353281278397,-0.3381542671028,0.3778581534131779,0.3271218932397407,-0.082400786606095,0.5376333884594645,0.5658816307396259,0.19903999120575,0.0886258300734998,0.0920178923060403,0.37700172051775,0.0873173846250969,0.066928113270835,0.22607912974395,0.10893859981606,0.1140546303852788,0.38792505261635,0.1103621334803999,0.0791306187912767,1.0040203214165,0.0975168910310083,0.1027681306465788,1.0096341906745,0.1172728601241526,0.1206909423969317,-0.012840295643205,0.0547901654660488,0.0575033698983631,0.006780722711555,0.0671072480132906,0.0587844843510159,0.045877107090365,0.5123211095737151,0.4895739475693929,0.065498442185055,0.6695496730398575,0.6023985446873374,0.43585721694265,0.0190802513019135,0.0559009245096142,0.99995509373235,3.939545717746018e-05,5.087214009025232e-05,0.0,0.0,0.0
96788393,44,4.1178071180754685,0.7802250489394598,0.035426098509150905,0.05788762683011062,0.49790307555806346,0.05892244529800833,0.05976341959780762,0.6493163686083,0.0307594853358784,0.0338280146731656,58.98899073789392,10.010496621814298,7.333407310350573,-91.58906593139444,17.74445975473014,14.227060874310125,-0.10778011087945,0.0201808331540393,0.0310825199338904,-0.30285519106985,0.0546994512319058,0.0492297437449726,0.614666,0.0,0.0,0.5152027682739795,0.1136129728565685,0.1411394935909656,-1.598530759329,0.3096992467076664,0.2483090551383748,2.8212439481125,0.0380938464756401,0.0248339948408844,0.2243607071664,0.5644475785596386,0.3545974803322406,0.01425925367751,0.4276395160670167,0.4623264814090483,0.1992618124523,0.0919974957063677,0.1014667134795072,0.40171754943045,0.0739306777848595,0.0676254292675803,0.2078118610483,0.0927228067978157,0.1239070988845933,0.3977786376184999,0.0942004201375567,0.0682193608167467,1.024747811063,0.0916618712620404,0.0670655196923613,0.99925812737,0.113177840571748,0.0883939245597579,0.0066365423904925,0.0552782202458156,0.046762635026105,-0.01097852029124,0.0470090349309293,0.0551916819767706,0.136372783769,0.4958069328130625,0.3805781048602776,-0.1398394318425,0.5345385233936792,0.5693406817143328,0.075691850099875,0.0334056530726944,0.0633775145135582,0.99931112972655,0.0002088635599968,0.0002016635491473,0.0,0.0,0.0
97043804,43,5.054602408855398,1.8654339499319539,0.08171081542906777,0.1303036851746866,0.31517523713130324,0.02759065077714873,0.024679422044951327,0.2389923080410499,0.0574707673478152,0.0489430670417707,82.94192052246683,0.4865322037625788,0.540639391200358,23.753919856463675,8.569205867759633,11.972513363382285,0.27077987643345,0.0194524313759266,0.0293235707810453,-0.5014479117399,0.0397864827687404,0.0327411399209918,0.703687,0.0,0.0,0.1228754029277023,0.0093697641234499,0.0084227091638189,0.41458411175015,0.1495608566736234,0.2089597779300412,3.1915854203515,0.0904275286804838,0.0933074745057025,-0.03654122606956,0.1431870423847708,0.1006797301676075,0.088279415062775,0.5070527922801421,0.4912016270538578,0.22964339278135,0.0819306737861134,0.0801043617906047,0.3837131184311499,0.0773743762367542,0.0788969032321447,0.2182875975883,0.0838230590173353,0.0870371958296281,0.37461905421605,0.0852962865850839,0.0704620573940043,0.99430965831575,0.0933177662487343,0.0968904813361617,1.010707366612,0.1024539557847633,0.1043791803126741,-0.01789571995928,0.0479600388236073,0.0556257756238299,0.0054708172225485,0.0540780775003693,0.0528516563290846,-0.042481647667325,0.4382193117446881,0.4186533997870158,0.0009341892157666,0.4974379744947653,0.5043767771195906,0.46467651775635,0.0583471716643024,0.0337047568027837,1.000143676626,5.3651602234916496e-05,5.360019665801019e-05,0.0,0.0,0.0
97728758,43,7.508254758350049,1.574057005149972,0.10075637393183312,0.1491521546099095,1.4955852112926094,0.07428185270529997,0.09423370173230206,0.7012618104643,0.0079316016214704,0.0081963045121947,77.98441182776905,0.9837135407337882,0.881325594496218,-66.39560381783853,2.42665867541018,3.356532502462483,0.1970204564688999,0.0287290815492864,0.039317537993943,0.1748111620948,0.0221243798044348,0.0265364970980693,0.875539,0.0,0.0,0.2081778027780607,0.0150690628076463,0.0167613765036838,-1.158821895471,0.042353183707992,0.058582543618175,1.929549683362,0.0053554965484154,0.0060693617173952,-0.038550573665405,0.0772817620200879,0.0766983885539978,-2.7125380103495003,0.1921929710010133,0.2140709308453576,0.2761329648993,0.1172203813104467,0.1449848536244347,0.4478421441222,0.074474039392562,0.0665434293402574,0.2359643112945,0.0991790401474384,0.1450666683605364,0.40349203801875,0.0937986316129598,0.0628746308850669,0.7263214868529,0.1197637742555157,0.1123782018191362,0.94145015322025,0.1136465430697448,0.1215097228326012,-0.036801590265125,0.0693968814305831,0.0624113191127569,0.0084197329990125,0.0546372469999715,0.0614158624705033,-0.5110067353501,0.3173535543586118,0.2955014576719533,0.6212098750232,0.6381151537007766,0.5431740746451703,0.57205321977815,0.0568689242572432,0.048237651631194,0.9997985825355,3.7750232813937856e-05,4.044534380487352e-05,0.0,0.0,0.0
98081485,33,7.018107237490273,1.4165620999677966,0.04500181029465766,0.054226737206640285,0.2578400140407761,0.03729460192759687,0.03956295335997029,0.2564120225067,0.0128922873488537,0.0122943552506941,53.803126726083306,2.128061768377343,2.3428324512640657,144.06263255898085,3.7809091388927856,3.5080859514505875,0.15123561809555,0.0140207154536688,0.0163147069549995,-0.58864968384605,0.0678522883385676,0.0619949813182681,0.84622,0.0,0.0,0.5905616295727241,0.0334824851520521,0.029558877086929,2.514367267245,0.0659893131924227,0.0612276502957707,4.1514566483460005,0.0458694450178516,0.0436808359486837,1.6829175702565,0.0994825419847933,0.1299472417855303,-0.1299248393390999,0.6159926174690451,0.5434730531264248,0.2798602040982499,0.0990348238076766,0.103638806968444,0.4223856792879,0.0703915642956575,0.067174612943677,0.22265383443375,0.0923709473661596,0.1007279599350184,0.3921485586149,0.0801209596564156,0.0697431106645048,0.92410872902475,0.1208323567550564,0.1145604960117814,1.0049726049249998,0.1221647484107695,0.1098580892953864,-0.0051624096514999,0.057881337918281,0.0555508047266005,0.001542238568288,0.0573817027706128,0.0557536465570279,-0.2554854296561,0.4370537456147241,0.4108413931881299,-0.007777262351472,0.5672931861953423,0.5780556765024968,0.069259387171465,0.0413806558557735,0.0504781178868932,1.000033782338,4.770416807131639e-05,4.669269549895105e-05,0.0,0.0,0.0
98552498,41,3.964094508420698,1.4381708124441475,0.06086016861524679,0.05962287914904385,0.23851605716168156,0.03482842999395655,0.038343208416716124,0.31003932275105,0.011687474783704,0.0124666460945164,67.1980325718613,4.472412729979887,4.950712552702711,-125.64152793693762,3.039425850877004,3.2907236179493653,0.1578104705367,0.0187785668190438,0.017641526556328,-0.6224823784604501,0.06855297258839,0.0647414409742289,0.598144,0.0,0.0,0.3875472412516307,0.0810003158178738,0.0707049216698756,-2.192858339736,0.0530479884680339,0.0574339619063564,5.145375872963999,0.0343002906755574,0.034872843545135,1.035658642647,0.1099914156300155,0.1291793765739928,-0.1049333990754,0.4981455136643745,0.4980938188648648,0.2247527638684,0.0884621655228391,0.099716787598667,0.3866328861828499,0.0792360258423668,0.0751358637803484,0.2138003817404999,0.0860242981704544,0.092457088112536,0.3714467116345999,0.0809592797980116,0.079556992160518,0.94765232108385,0.1070874556528571,0.1066355499473395,0.9998532727559,0.1045450018298816,0.1046319236672252,0.0062623739703015,0.0522282410587686,0.0504332232099921,-0.0032535588650085,0.0469112150795806,0.0547686835987033,0.031783303846525,0.3811107823165522,0.3904130946186828,0.01424945834704,0.5439666979547948,0.5187263472693135,0.080852798632065,0.0395279061253638,0.0527495333255507,0.9998549128323,8.267333707168145e-05,8.673136185499697e-05,0.0,0.0,0.0
98742737,41,22.64195901876465,0.871328549381836,0.02735564591057149,0.029703463402712682,0.2747699527062307,0.046985032395567033,0.058308140375320894,0.5283634572941001,0.0146182038012069,0.0147710743268719,75.6855397120159,2.3614158505893386,1.272131169214461,110.5452954323869,5.853560931812682,6.4750580971823855,-0.059818055923615,0.0138534406519334,0.0145582772341956,-0.56103076101335,0.0814442692112605,0.0835768306103637,1.354914,0.0,0.0,0.2472435646914628,0.021572724257581,0.0397136473399485,1.929379377885,0.1021639112262386,0.1130110830537516,3.3081247444635,0.0337582163388745,0.0326328909747606,3.886872211405,0.2446381387991438,0.2375157304819954,-0.027874345559525,0.621348515615527,0.5904455942131309,0.3390905002212,0.1130051859135141,0.1147647241022553,0.45648678772965,0.0705246581103584,0.0512549766162425,0.19337741139795,0.093686158178762,0.1222185403148283,0.38858337200485,0.1000900155954617,0.0872599972975602,0.99508326264665,0.1341505357521142,0.1232659388947088,0.98326694708475,0.1282132990485327,0.1236651396788792,-0.057499750636755,0.0638510135345405,0.06058746748581,0.003583318596,0.0639460768853654,0.0602959716654551,-0.7886362387984001,0.5357662718166067,0.3253708965904474,-0.0075068403617905,0.6376584755560307,0.5607393482068003,0.03053872886214,0.0220002031204149,0.0372969880358822,1.0000662858595,4.396060852984718e-05,4.657595944768112e-05,0.0,0.0,0.0
99149998,33,8.050613922617222,1.4343485249449088,0.031534251627733045,0.03580928326553523,0.8445926292194165,0.09974582607919147,0.10607211756823876,0.22331569477095,0.0074864088677534,0.0069942498328444,45.17866226013276,1.5644386588966626,2.462727560328503,22.572661505743213,1.966704147951863,1.93183878249867,0.1566546911292,0.0096545150493672,0.0107092637254679,-0.073352712993165,0.0545803288792662,0.0513801023912311,0.905829,0.0,0.0,0.7048984150393494,0.0311296551020701,0.0191022269488118,0.3939672642134,0.0343254627943897,0.0337169473723204,1.2910420971515,0.0275974212330425,0.0281184192570718,1.7784703350405,0.0888206834603702,0.0793961062507302,-0.02384106574423,0.2768759620431381,0.2685020166566562,0.2358670389238999,0.092754229147757,0.0908940314134894,0.4179613440297,0.0605697959542684,0.0570651500001923,0.2237361080006,0.0832343118670707,0.0884039630286174,0.37281593658665,0.0749967231843145,0.0704671552592349,1.0081211341635,0.0782606533251542,0.0866500006435404,0.9884638301435,0.094245194117031,0.1013132549801651,0.0005908457590005,0.0519351682985159,0.0492570310836999,-0.005594246086582,0.04561724595748,0.0485810778046352,-0.1416505263363,0.2947887590338044,0.29700185308664,0.010907973427425,0.5161632150091873,0.4887339983408808,0.04579058276039,0.0237543720083763,0.0306769283604867,1.000058262235,3.252219716221028e-05,3.168675802323051e-05,0.0,0.0,0.0
99330090,41,7.0094025139667355,0.9712672779253436,0.04334114873097916,0.04811289845152256,0.08373760361922808,0.01775710616890991,0.013458244927762888,0.76288931847765,0.0248779353865238,0.0195066996091767,84.83185574745471,1.958895631695512,1.6364315907364784,90.97003314287305,8.161065115697458,10.218060711992267,-0.01266124243464,0.0198253535019017,0.0209974261567729,-1.0770794717925,0.103504942686053,0.0647271874220951,0.845681,0.0,0.0,0.0900788667629233,0.0284778786153957,0.0339909123781555,1.5877265989915,0.1424374567385726,0.1783388025929411,2.402244413767,0.0114035898885158,0.0171332922484985,0.4068879462156,0.2940908462048656,0.2684581945728179,0.16288780576175,0.5986451845944186,0.591719407578654,0.20175134542535,0.0886510877539453,0.0959870431056511,0.3906649772494,0.0767345202977144,0.0666196464026165,0.2057048238561999,0.0841362997729684,0.1058048612972034,0.3699604235824,0.0757678417680395,0.0756350394984327,1.0086335632195,0.1094037033779232,0.1023356404104032,0.99361899867455,0.1104880419442663,0.1095305067895844,-0.0091527939182345,0.0548442747622323,0.0548592724763476,0.004367789772153,0.056349778453644,0.0531318036946698,-0.1536394402924999,0.4010583872770328,0.4034419402575857,-0.014250769516745,0.581866576856179,0.5416979435530186,0.12590732410145,0.0837882867213723,0.1080422588228779,0.9999942162821,3.916767592060389e-05,3.8702374594468125e-05,0.0,0.0,0.0
99484782,41,14.901088703517441,1.1190079029319926,0.06424862676458831,0.06277472992232824,0.7534689549702859,0.06075085349910647,0.07341821780447022,0.60060026025115,0.0249094608888833,0.0226750360835226,59.69949979295218,14.365716883652475,14.023100629014337,-54.499494151017664,17.949941890628523,21.070266495825877,0.04883315372016,0.0256798002108236,0.023704449700645,-0.12293463712885,0.0365088265027772,0.04038089204515,1.173218,0.0,0.0,0.5045351614633682,0.2242470712692414,0.1984403153850905,-0.95119561360665,0.3132855865331236,0.3677455246248096,5.5631325772805,0.041178030457079,0.0426220970528561,-0.1090371478039,0.3253389948581891,0.3935650176707276,0.36912685615015,0.3736751892075217,0.3237764507230267,0.22259858817955,0.0914050623667203,0.0977158093578448,0.38416575832055,0.0865957181114784,0.080888908236782,0.21825458506805,0.0911685270217579,0.0921141449322074,0.3967535139495,0.0815683440486474,0.0734640853531336,1.0521152473015,0.0839428874202469,0.0854208074609024,0.9803527500787,0.106291795524243,0.1000559833093412,-0.012790669482195,0.0549565339876611,0.0548882068675137,0.006350949329577,0.0543851312514305,0.0633274442436291,0.0985915760945499,0.5224834623034567,0.5174288259468078,-0.066410550294265,0.5081808049469697,0.4518442894906527,0.16555449077315,0.0886456373871109,0.0878957719176673,0.99987427090735,5.208066145945267e-05,5.195818028791432e-05,0.0,0.0,0.0
99986127,55,2.4849462541526783,1.2186329874066066,0.05097444869562229,0.06956514287394566,0.09372130532453243,0.006749838827735027,0.007566486879741541,0.37784119011385,0.0271471827950292,0.0329197188945835,88.11194449979986,0.8713926639499334,0.8890203850709213,-49.17494948625536,4.410123602145533,4.182383641746392,0.08587292994696,0.0185570704193734,0.0241097345287093,-1.028161671299,0.0324615355712953,0.0337187761083643,0.395317,0.0,0.0,0.0329468214345099,0.015511252852721,0.015196018103572,-0.85826477803705,0.076971177277352,0.0729963651300255,1.5591311703164998,0.0639721417766652,0.063792852549372,0.1847911441813,0.271776393047046,0.1875781686450405,0.054955988076315,0.5524849447060092,0.5760062767398825,0.24102931142805,0.0942093576894417,0.0915371428386978,0.3534973160914,0.0830524034981444,0.0765402648841407,0.2114425841656499,0.0941029011063416,0.0925153558715337,0.37300904232745,0.0854978951352345,0.0814797409806178,0.987294812159,0.1059308720562596,0.1037961306823613,0.99349227377795,0.1137364469152718,0.1114151499975093,-0.002490343833743,0.0524664323908062,0.0528385742737627,0.0019123418892655,0.0586372657231882,0.0569847483473337,-0.1695210432496,0.4364821024925432,0.4191462011856147,0.06481703244389,0.5138309353230338,0.5607886257816665,0.1061118678331,0.067186981118023,0.0755092199666271,1.0001586553845,8.562289634506115e-05,8.771868040335917e-05,0.0,0.0,0.0
100196036,27,10.823282645158269,1.4324757254751677,0.0513658656979632,0.42279645370824914,0.32968598354309964,0.10415816008339021,0.1753467930708167,0.77575470445065,0.476996923418144,0.0155003701007965,77.78630629474247,9.232895969124584,10.327154230614894,68.37692389773098,162.81415215161854,25.74403819492191,0.1560872712108,0.0158590454943137,0.1123203609323273,-0.4818995163063,0.164900355086768,0.1852190810400771,1.034359,0.0,0.0,0.2115583930543862,0.1786380169041538,0.1540753522910272,1.193402454401,2.8416430238887536,0.4493182292605651,0.64231717222385,0.0436365810513286,2.6211485371750403,-0.052422441139755,1.1337798524709193,0.2239431739833029,-0.32617786976825,0.6379939759214519,0.7996925759075503,0.23118884955255,0.1138283493916152,0.1244979272668812,0.4120554076491,0.1151866184368199,0.0781443129356732,0.2034595476919999,0.1092923390925466,0.1144778924227883,0.39132721991485,0.1182315028089311,0.0898645227306152,0.9921260890386,0.1431098549948573,0.1494416210685577,0.99998426725315,0.1324581032256321,0.1233149684412293,-0.0109456998340149,0.0622739695066429,0.0705947773521187,0.001427579380222,0.0715269896947698,0.0714574686302408,0.001149299406305,0.8503945457706327,0.739614874883042,0.022772169497055,0.7301489748359472,0.6714812364661428,0.1168324325249,0.0812348436946417,0.0778261571852401,0.99989589585585,7.841606978686855e-05,8.462798173047847e-05,0.0,0.0,0.0
100603766,27,7.812787282415632,1.4384058913250275,0.05340462126636791,0.03502249561390691,0.7058955340409135,0.0216931174198024,0.01906210286568677,0.255830363961,0.011491002795,0.0110273467976886,86.2809304820437,0.196394097730888,0.20560339004379102,119.0494812196473,1.436943792762323,1.6249578348182605,0.1578814531466,0.0164312814939921,0.0104475795313387,-0.15125956572795,0.0135558304806503,0.0115721949262029,0.892806,0.0,0.0,0.0648644368115384,0.0035813090704808,0.00342011738897,2.077805420074,0.0250794003497976,0.0283608644236568,4.6916981075055,0.0224190185479447,0.0257567974921162,0.27431198895075,0.0520122535286832,0.0680505039056609,-0.4258815404947,0.1271468843823095,0.1324238727069387,0.2108727954692,0.0606349453061445,0.0709803086957706,0.4077571879152,0.0585112240840893,0.0589412916493402,0.21855049298155,0.075958222434444,0.0714158855785502,0.38298620047715,0.0640309430891221,0.0573987892483033,0.95950237407245,0.0714991160820999,0.0672305077515369,0.95137951704545,0.0961466873873672,0.0777483900475748,-0.060378365754825,0.0430647955035922,0.0392637929977217,-0.0003425931003615,0.0487764246006218,0.0482053294241717,-0.2195526569332,0.3271849537539492,0.3225541338442265,0.1729389212816,0.3225724884328392,0.4088242202223643,0.1547065342201,0.034683449303709,0.0381829904213955,0.999815406556,4.253162072709316e-05,4.30256704979648e-05,0.0,0.0,0.0
100605967,27,12.931800616342299,0.8532260874781217,0.03486182643847313,0.0184236064152411,0.24880293957244543,0.031075322213708095,0.02328586548158451,0.5861418855332,0.0406252322741024,0.0257118326795285,83.37508409400307,1.457096274818582,1.787135040588936,93.03244407080363,4.461288044057975,6.106715270155128,-0.06893587441976,0.0181174706290446,0.0092778563983575,-0.60414449282145,0.0579419871600243,0.0388551661584336,1.111659,0.0,0.0,0.115369122257685,0.0310342092796537,0.0252212881106301,1.623722460213,0.0778641652486695,0.106582287946022,3.9067061123765,0.0195633549413942,0.0151735286253167,3.102732597924,0.2926462628238191,0.2067202161504737,-0.07157515793406,0.5618673690632197,0.6521259514107027,0.28625010150595,0.1494329084935011,0.1338412392431012,0.45278328542405,0.0830732569809965,0.0678991323682464,0.18870882307465,0.0876016387399957,0.1066138501348869,0.3719857700794,0.1099154798841084,0.0901111498566358,0.98473833968555,0.0995740363254307,0.1342434032902377,0.98283516253045,0.0978178037592018,0.151226472317613,-0.027947191882255,0.0511333492482221,0.0547958606931219,0.004821440858993,0.061050572240519,0.0780825596785691,-0.11009997144315,0.5737815958948149,0.7117919209365283,0.1009365435956499,0.6260030864628224,0.5918725087736936,0.088936226247855,0.0632169499384367,0.0850204396352568,0.9999802210492,0.0001074032743122,9.244026411736606e-05,0.0,0.0,0.0
102169275,37,6.54826128413727,1.1694971114050905,0.06205893377217908,0.0848152335991923,0.2319230492774574,0.016862230266999984,0.01895475086657858,0.2696254457516,0.0321199336006713,0.0398401237340204,88.29084027229334,1.3406337906568098,0.8258989561038135,148.5693801501085,12.801500666347927,22.360414916563688,0.067999153462505,0.0236796622353818,0.0304065431764278,-0.6346560875992999,0.0327826170179004,0.0341183204503644,0.816126,0.0,0.0,0.0298260407483774,0.0144108427101244,0.0233777654454338,2.5930248512665,0.2234283358240194,0.3902628624060895,3.720760907772,0.1799789092248169,0.347427490605007,0.3676805038307,0.3079690241891156,0.3281632695346198,-0.1244593939078,0.5427336895978365,0.5753297926805842,0.2466340104523,0.0902906198470925,0.0977618359152045,0.3552047638998,0.0891243299577461,0.0845341322510144,0.21003042999135,0.1012774341517139,0.1090946065887401,0.39459167356815,0.0934069984258539,0.0886937624868118,0.8829586866060499,0.1435368904703945,0.1354399604154348,1.0271765956835,0.1152028621718362,0.1202231269350677,0.01113945236075,0.062169453807987,0.0660839222314089,0.001294065643163,0.0607093779176102,0.0557794418629449,-0.046401321254955,0.4774710412730365,0.4767740741488736,0.13434742054945,0.5778602310201048,0.6101141596674031,0.1900096761263,0.0780287632350113,0.1371138348857449,0.9999595694899,6.83541331707449e-05,7.275762271841124e-05,0.0,0.0,0.0
103605167,40,8.456643056623394,2.1091861146114432,0.03227908005360325,0.03590303648975279,2.0586149169569765,0.03467381719230378,0.03622957264496307,0.3726877335923499,0.0018121945278946,0.0019559976026573,85.77252727847272,0.13269087666961354,0.1306647940676413,-15.922128514895414,1.1494057861116556,1.1839393686219577,0.32411490358135,0.0066978462769359,0.0073304428353029,0.31357511539825,0.0073772457776199,0.0075766733291219,0.927198,0.0,0.0,0.0737163904555152,0.0022745158299996,0.0023093919619449,-0.2778935665106,0.0200609154091221,0.020663640126436,0.21965161718725,0.0160250758158671,0.0164944477242261,-0.1001176722315,0.0315664599045235,0.0317258758805724,-2.4377709201525,0.0929721244719514,0.0921546364817231,0.28820073356825,0.0799618213779365,0.0906204332215586,0.3373284304978999,0.059136975557307,0.0606562943777729,0.1995415694094,0.0769599455269163,0.0713869485992961,0.3819922132059,0.0625694527979232,0.0650694917410029,0.89434466460405,0.0659062571582108,0.0691660367954392,0.8098196562068,0.0592308952787196,0.0550906380591479,0.03540828795244,0.0433615288105021,0.047959563975015,-0.01083054543434,0.0425533046040498,0.0426222748568214,-0.9086427333377,0.2750232481921291,0.271013003877583,0.8953541257939,0.2760916211866876,0.2892781436935161,0.1258721225767,0.0371489688862486,0.0357182492357262,0.9999625991216,1.4201359629040232e-05,1.4730156376097092e-05,0.0,0.0,0.0
105024277,54,6.597554705755989,1.395036886348653,0.044253560822237636,0.03832706234165206,0.2751411361688368,0.03575073912893639,0.04515259563703711,0.3258135792959,0.0152765128897865,0.0154088941707968,70.713130582287,4.010052681798783,2.9004763872310093,124.30481071677178,5.037291040675569,5.730842802808302,0.14458569099735,0.0140000000619319,0.0117707860988047,-0.5604444736759,0.0604488012905858,0.065992913217781,0.819383,0.0,0.0,0.3302980913845813,0.0481844665423692,0.065198072129529,2.169528223076,0.0879173140410003,0.100022075823225,4.031334865292999,0.0519213367173483,0.0543537207840616,1.0291375312245,0.1178511011606215,0.1612625751118939,-0.1045248331217,0.6054491568744998,0.6006448372828261,0.2498156836138499,0.0926136721098238,0.1033610548342315,0.43319011990585,0.0746127626306362,0.0628101141759531,0.2181413074731,0.0952221652197112,0.1042582305478165,0.38085324178375,0.0889517634743844,0.0833253370002045,0.94594888005525,0.1158741370296895,0.1093960283166948,1.0029433985885,0.1241077991053445,0.125002511073943,-0.015316668057745,0.055019812836743,0.0549560045657093,0.0096385275440214,0.0598423942977676,0.0521731888200233,-0.3071561964989,0.389697903529985,0.3275143491394746,0.063150772522255,0.5929471994052615,0.5285901420976031,0.035170410774185,0.0231196853291733,0.0366476222126285,0.999977366198,5.6875392565713945e-05,5.573487573085068e-05,0.0,0.0,0.0
105063218,39,12.688170326530626,1.426833202230729,0.06674549044531819,0.08641168935317767,0.12117357431718066,0.03053505651936192,0.02576828590371312,0.78786844074255,0.0169394635456974,0.0132039527397632,82.52751367325988,6.111346292197737,4.751847287853707,85.37426712752655,8.442648404497481,7.367967285100519,0.15437320676235,0.0208062899244276,0.0255360097322576,-0.9165920813211,0.1260951237376328,0.0837376148460328,1.103399,0.0,0.0,0.1300500812146287,0.0825838142743026,0.1048177603768686,1.4900620578525,0.1473520122467271,0.1285952883042318,1.198243235763,0.0108042668362402,0.009780705765251,0.553734675466,0.164408721995474,0.1857841828554417,0.070614043114755,0.6873632832488634,0.6757428498822111,0.23317983605725,0.1101584189708972,0.1275980195530822,0.39730956332655,0.0917177530423547,0.081700883165101,0.2222612024085999,0.1051951655739899,0.1170606717864073,0.37419149390765,0.0987454149376745,0.0894648434248823,1.0006858059795,0.1225667824317827,0.1324709998451561,1.001084095346,0.1272638331290897,0.1257005269732731,-0.010305002639425,0.0602712905331751,0.062241366238128,0.0006183204449312,0.0714099982626099,0.0722743222257222,-0.0053870446395924,0.5451001747941998,0.4783721545598863,-0.0147352573061,0.6377698295439006,0.6811815681542881,0.17512292473565,0.0957307974257202,0.0902746360981336,0.99999187170345,5.508986457913867e-05,5.135707238279608e-05,0.0,0.0,0.0
105187489,39,1.50175124270529,0.9359573733708776,0.03094118685261016,0.03289661254207288,0.10600663169400379,0.01835632626099963,0.019465744143990188,0.4788721662702,0.0219881065058433,0.0253001271784371,35.61889993859122,1.9529839452239415,1.6975523651855227,1.6827179783697581,6.441849152420799,6.00053472336848,-0.02874393003472,0.0145997231880325,0.0150022603460852,-0.9746669647539,0.0825796014376533,0.0732150862548659,0.176598,0.0,0.0,0.812908694146105,0.0176092537561952,0.0193753455788396,0.029368969105055,0.112431477626549,0.1047290878030271,2.9036992801180004,0.0323769874307293,0.0321795055982678,0.86296920649935,0.2098664736447002,0.2246577941513973,0.029891723713015,0.5391141831255286,0.5083368287710024,0.2828568999229,0.0905649668397025,0.0910791820147123,0.3911068210469,0.0784128806444444,0.0670385672557586,0.223485128862,0.0813122144975693,0.088059431517083,0.37724123416485,0.0762218942923739,0.0752405380112103,0.95690504667485,0.1012000683547902,0.0914427404984808,1.0166593062535,0.1117180668666029,0.1010638716966949,-0.0015931643266894,0.0534922040348154,0.0553274695857941,-0.0063871453874755,0.0517260315035718,0.0526714590539496,0.001402965249028,0.3872347151374848,0.390570020230679,0.0382196708645349,0.5211626499175268,0.5600705703493529,0.1158051147254499,0.0577867004778443,0.0573033403441057,0.99973647368855,0.0001002132304678,0.0001047172584114,0.0,0.0,0.0
106886673,34,3.624766204113341,2.2440075242315665,0.10713025761206074,0.076722650202941,2.052669339472086,0.0843064765088204,0.0782845169286901,0.30797477256625,0.0027576703206382,0.0016634262785278,80.57815518112206,0.842920849286898,0.4502547961837422,-170.7769016634624,1.2218219763295746,174.76366122091537,0.3510243087903499,0.0212447299864116,0.0146003402540044,0.31231899534795,0.0182138327281717,0.0162550502707624,0.55928,0.0,0.0,0.1637020948241528,0.0077573919318125,0.0144950413993858,-2.980619220382,0.0213248163601753,3.0502013011449063,0.4461135991638499,0.0557016892177927,0.0220194283856913,0.7211560695285,0.0459187654207583,0.0831444449470266,-2.3982378914715,0.1997319562702837,0.1985122676353521,0.2745788835802,0.1069080598750439,0.1329803983809497,0.4657647300736,0.1069686636633153,0.0558938113433964,0.2079108963104,0.1067081638558613,0.1339932255417309,0.38700094043765,0.1028419586876865,0.0880371965073114,0.70046982291825,0.1165005905205138,0.2218620095847066,0.9302357200968,0.118476203495326,0.1208094784640334,-0.01217617366531,0.0701847800457103,0.0725040749928136,0.0053592022164765,0.0733415732841972,0.0742977590916251,-0.24188276997305,0.5882052298969924,0.4380025305826552,0.16058505336015,0.5842302522385441,0.5382970229327608,0.080124324609845,0.0498217715106413,0.0637665019542585,1.000733080703,0.0002135748206673,0.0002230719621776,0.0,0.0,0.0
108940329,34,7.2646216389935665,1.200379430611321,0.04667284788314019,0.0462623814502654,0.04977223176931511,0.009001721491279438,0.013084403285955323,0.7460631303587,0.0266072293736889,0.0237086614924662,83.91081739268219,3.427632584439195,3.537886503292242,80.0123987947139,13.90918669269561,10.060223762068812,0.079318544859665,0.0172231742591668,0.0164231440713353,-1.303012885208,0.0866409677365001,0.1013640131456274,0.861213,0.0,0.0,0.1060763393158241,0.0615625357563614,0.0592607149853962,1.3964798013865,0.2427611040621191,0.1755840281354714,2.073485690428,0.026030963521427,0.0173812465434033,0.19272360886535,0.2574861699242717,0.2333266420846475,0.052185426737415,0.566588529164529,0.5321149773737055,0.2145796940038999,0.0977755489740915,0.0931179940412592,0.3970904386992,0.0818803737613889,0.0695825321919951,0.2113113660147,0.0970860284035804,0.1080279973363004,0.36303266476785,0.0803270683747797,0.0766608061370548,0.9908306961714,0.104668794109867,0.1184492745629877,1.005569601481,0.11260180198728,0.1158952620974462,-0.001906100106435,0.0541310335507609,0.0541818698520928,-0.0069738866856455,0.0532133806623199,0.0559922880490173,0.2148935574840499,0.4523420712632375,0.4269110936766173,0.04552972193111,0.5706726806309632,0.5545899277280161,0.12296298147085,0.0577151849875115,0.0838138717865879,0.9999947207376,4.700309837091243e-05,4.299071654412234e-05,0.0,0.0,0.0
110602878,34,5.347539485174362,2.10834835767351,0.06337880140399577,0.0761706765035921,1.0067143091545168,0.03597622488626728,0.03422629929555687,0.3534169943760999,0.0023232201404669,0.0023782865317176,88.21679368322549,0.8395687144358135,0.7003738099808601,160.59592194276172,0.9836091079436096,1.029883758101878,0.3239423699731499,0.013255522980681,0.0154134631887428,0.002906241595079,0.0158041732740403,0.014519709665485,0.728154,0.0,0.0,0.0311177972968997,0.0122199298171988,0.0146422773221879,2.8029276031770003,0.0171672174862203,0.0179748624916906,1.2252794712835,0.0136982427183904,0.0140310207891869,1.0936351501075,0.0345458633504747,0.033746519629253,-0.4981056917455,0.1723311162006031,0.17985166249958,0.33444518497075,0.0557551188053616,0.0614562200058078,0.45314817867725,0.0549702237386116,0.0448391384992623,0.2232489550869,0.0836895347254183,0.0921308969551877,0.38181663288335,0.064338025403965,0.0656445030778716,0.5119638707067999,0.0407084307724212,0.0394947284496889,0.8334120636251,0.0985398099735088,0.0843589786720435,-0.03725154736718,0.0548072150416252,0.04913658644653,-0.008252846446718,0.0462309477018404,0.0448748727323428,0.1005809104474,0.3563229160224842,0.3426022392034704,0.11859306367175,0.4635823931404805,0.4586927977753067,0.3325603174886999,0.0332287470529354,0.0296736976370134,1.0002301171705,4.890822387904059e-05,5.069965150394928e-05,0.0,0.0,0.0
111216248,40,16.47012897215089,2.089808475274943,0.10104567568100542,0.23015936630814426,0.3288008150467848,0.06789882020678234,0.08415452949230268,0.5361252292487,0.0250295142229538,0.0235753697220878,74.2966695112932,4.07003212485229,2.440875473693893,109.74586649890306,11.864549721417085,18.45808062374575,0.3201064861385,0.0215234983738032,0.045375478786965,-0.4830671145812499,0.1004554857179416,0.0989702057805069,1.216697,0.0,0.0,0.270656404858379,0.0412444251766052,0.0676440538249776,1.91542671086,0.2070754569053041,0.322154280482932,3.790332010533,0.0534248323298229,0.0890863231579568,1.182314681141,0.2116461410704482,0.1567638315464528,-0.16589079223765,0.6915078860299028,0.5849424138911721,0.26093101581335,0.0972384399197051,0.0923151020203669,0.3960453359771,0.0760188074291742,0.0815709753436536,0.2366152868059,0.122234157158946,0.1091777396687345,0.37077089203845,0.0966136779530564,0.0945904461728976,0.98752522228965,0.1243273124039583,0.13039542436701,0.97932308869175,0.1334172142945965,0.1422202130819748,-0.0026970156960035,0.0645321949521432,0.0559499604909498,0.0003081367668017,0.0642440407905023,0.0688197993781284,0.18908208672715,0.6540590212633626,0.5876108322990067,0.09042110713495,0.6946076116505211,0.6072551666697114,0.3468952860867,0.0314847974773783,0.0928324011351038,1.0000000657675,1.959467041989793e-05,1.9803706694743184e-05,0.0,0.0,0.0
115612489,51,15.31291951968148,0.9894809839378181,0.17350723154095138,0.08105581120233618,0.18457149140526968,0.010688692214868983,0.01913667803274549,0.69718533243905,0.3442635762438631,0.1447670944261573,88.3863722827255,3.599133389003782,0.1860817139889832,-142.57863726907183,20.53872993609582,230.68678527691964,-0.0045925477438205,0.0837312633216101,0.0341941466528445,-0.7338353785078999,0.0259079985817679,0.0428438246445717,1.185058,0.0,0.0,0.0281593937339408,0.0032465934846075,0.0626949908944061,-2.488466663352,0.3584684615627966,4.0262439439234265,3.209859988538,0.7754830692747108,0.3810751082564789,-0.08600432942738,0.6852467173609172,1.9054623615408008,-0.055161674591795,0.8302483415358733,0.6108550492295863,0.2054433134408499,0.1085572288547891,0.247822446653454,0.3792837929627,0.1073286874689868,0.1047756488631187,0.23878010016645,0.1658274729207894,0.1515769927723334,0.36743346580045,0.1219991849056802,0.11545307901077,0.9509468714779,0.1751984430617567,0.1391299424859552,0.99163947121805,0.1459569461453783,0.1536110463000244,-0.0069170978774045,0.0707828502687765,0.0913774149919973,-0.0142003913581,0.076434218477603,0.0834080814826506,0.45118339619675,0.6266340155001995,0.2944177668906685,-0.37730854344065,1.0579065704917736,0.607375092207972,0.27453828481495,0.1726162481433333,0.0686796120337895,0.9999601023337,7.83728420543639e-05,7.306279933749771e-05,0.0,0.0,0.0
116247802,43,4.979193453774156,1.6522039112335258,0.16209382785127135,0.18886840201773247,0.8714854253709468,0.12657054447295824,0.1743077861066613,0.4622780182591,0.0232315195953154,0.0205838712856483,28.868606793238754,11.537166407153634,13.523560413894906,-87.36431148547861,13.548192100567547,22.99962567099397,0.21806364592535,0.0448452923859186,0.0470072010410317,-0.059739871587725,0.0681534783059496,0.0791856899693099,0.697159,0.0,0.0,0.8757291931552738,0.1371816768824473,0.0788682816403845,-1.5247948841595,0.2364605598475904,0.4014191946850549,3.440923807081,0.0315963313717539,0.0257026375782438,-0.11578289537535,0.3452736098798017,0.248078307208464,0.061579290181515,0.471103954267318,0.4311536515618964,0.2335481044752,0.0975353654540129,0.0944183824350712,0.37922152772915,0.0666047659236049,0.0664407653255935,0.2240315708637,0.0887166189036296,0.0840615287787094,0.3674012206199,0.0737125501762038,0.090366799948979,0.98242120269025,0.0956615400173178,0.1044292351652415,1.007220874337,0.1050586174913704,0.0944390166659996,-0.0040990438469335,0.0523827608146367,0.0603906286445891,0.000344680705459,0.0599021355258864,0.0508018196217361,0.06322562250286,0.5068165896903792,0.5108287047131448,0.065892353077235,0.50434494621707,0.5750721855418404,0.2819235896574,0.1132814441231978,0.1435103155377063,0.9995846612169,6.04554816661107e-05,6.011833217578477e-05,0.0,0.0,0.0
116669359,43,8.778574517014595,2.2896530206469197,0.3669162329682314,0.29325431727893614,0.3494476954173284,0.0662245410394271,0.0656508046887595,0.5388189634539,0.1050608616796418,0.05103270539942,38.370221389828416,18.5362330946787,18.298642490717228,-122.73114610669226,31.21498257399208,265.3838382708418,0.3597696733286,0.0758498375990557,0.0523391527636765,-0.4566178193219,0.0912534252779677,0.0747689834476458,0.943424,0.0,0.0,0.7840161835777291,0.2345392457126929,0.1566634779143385,-2.142062594308,0.5448042218688163,4.631821759406325,3.6146503557295,0.1113743966952474,0.0851601479729202,-0.09937965498835,0.4035889076039536,0.5687019346162245,0.022409464268675,0.5858163161431218,0.6155302742482353,0.2178940500132,0.0931003578407354,0.1003356256334538,0.38567064385525,0.09015752645237,0.0852140225506999,0.1963102332882,0.1009546439063504,0.1219557227068889,0.36100188915845,0.089692009288093,0.0963897395001334,1.0173627347975,0.096335001789653,0.1019466135463735,1.0330618858935,0.1226007505114069,0.1155547397995608,-0.004377423334875,0.0602889779267855,0.0579604589885828,0.0064535447637225,0.0528378897277489,0.0581635269108557,0.1792553210998,0.4246901032919262,0.4278941428024013,0.094732550536495,0.6813924612724997,0.6045210220857836,0.1947960546938,0.1262504649088174,0.1561422226675731,0.9998423013766,3.47904664927956e-05,4.2717310908768624e-05,0.0,0.0,0.0
118305806,35,3.679865962703147,1.5961602897348228,0.10555145943943756,0.16732219224607947,1.2138280827336827,0.11596804878967859,0.2608234321662075,0.35456201189905,0.011699940737212,0.0111196453147788,70.49556252190915,1.1288139108010427,4.685411192699291,60.80575449516663,194.46589497076582,1.4773186510169012,0.2030765019595,0.0297128123179179,0.0432946478864718,0.0841571809672599,0.0436102054801807,0.0845322203385795,0.565832,0.0,0.0,0.333879864499339,0.0781130663304069,0.0185049632349084,1.0612606201,3.3940701500773454,0.025784074561366,0.01687800440584,0.0117952372809235,6.143892531152565,0.8739707573816999,0.1414427573396536,0.0911255717166218,-0.98585364252825,1.1835013345834702,0.4544600279732769,0.13945637610395,0.0840978217230471,0.0920553794861753,0.36921950275335,0.0944841033248534,0.0736577007846315,0.2146708190925,0.1076188300579077,0.1172466793558333,0.37741316211345,0.0941255885096801,0.0849868515957965,0.9188457919909,0.1690586113912479,0.1190540450532072,1.003645271466,0.1288132169774816,0.1381221970195645,0.00505828976674,0.0582845049754537,0.0702520889529821,0.003381183641401,0.0575975616134912,0.063101993166559,0.01016157021776,0.5147424972116488,0.6183643399525813,0.1703797803209,0.5416496116874905,0.525006976399143,0.3778967669609,0.097189695733152,0.0633424979150021,0.9995759124023,0.0001652071169351,0.0001821414200655,0.0,0.0,0.0
118326046,39,12.604046594501009,1.1178094794071962,0.06401831463970065,0.037854030428498664,0.2522718030101509,0.017354938179601237,0.025905032893137503,0.7601762392571,0.0346608487724761,0.0315076473542185,88.7784977146366,0.570136317727588,0.685356521224378,-34.98894649440529,6.4204761570814135,8.774053354135814,0.04836778826144,0.0256132352362937,0.0144636123503933,-0.5981312888460499,0.0309545149811484,0.0424522518197488,1.10051,0.0,0.0,0.0213176217697357,0.0119602494761719,0.0099472750778826,-0.6106723181315,0.1120584484868633,0.153136119775322,3.2791082472345003,0.042698764393708,0.1772674792482442,-0.35073426246995,0.1800142317030387,0.2260199511921009,0.04549383763995,0.6353989324192368,0.6158595426277647,0.2088610868192,0.0960806922885435,0.098064805811936,0.37830235020305,0.0991376601828571,0.0856660648560565,0.22269913832235,0.1013573941706504,0.0980349928529303,0.4114703706931,0.1021302841743008,0.0799227297732316,1.0608960337775,0.1247713734395977,0.110354268503692,1.0001940237435,0.1031921764673241,0.1057310414953234,0.006626734995239,0.0553931103130518,0.0541389623750255,-0.0119506108389599,0.053435450148295,0.0573591193091013,0.2081284955714999,0.4946698684936438,0.3720041506586557,-0.20426025760745,0.6557615208954375,0.6370092950308082,0.217911028958,0.0386371228101152,0.2297353329051073,1.0000764979005,0.0001642342457932,0.0001601182844259,0.0,0.0,0.0
119031303,43,11.220623753920181,1.0771614448586424,0.04248780723974521,0.049537937156846956,0.9531938980536475,0.09053742963519373,0.0434585908090126,0.5565027441874,0.0201013625709614,0.1595461916019241,84.30988733468298,1.0136224869212782,1.7524081441018495,-72.76530815935274,4.452669215458819,184.16908783968805,0.03228080019361,0.0174774163259404,0.0195272559169168,-0.02081874648726,0.0433433703962154,0.0193625021129228,1.050017,0.0,0.0,0.0991480349644007,0.0304762149376603,0.0175874473814242,-1.269994208609,0.0777137383119492,3.214356963197207,1.034184771751,0.0194085789973457,0.0145259251339593,0.52369302000645,0.214637004571169,0.3622810689794106,0.02416198863058,0.2293186575337679,0.2845146109896123,0.16816078299355,0.1048933624466151,0.1709552155673351,0.3318920063837,0.108598662616753,0.1475603020104107,0.2126635118574,0.1455085939723951,0.1362935960519863,0.4083762551794,0.1071753695595021,0.1022685312863499,0.95926514254085,0.1011761176841321,0.0964652368435272,0.9551554675974,0.1997861585792262,0.1533324617257082,0.001450844254496,0.05920232815091,0.073442399034047,0.0001266192502044,0.0644879275081175,0.079513231417524,-0.6591156582834501,0.4366891576993723,0.807303229389308,-0.0904292018654999,0.4238290320688282,1.1749580379511924,0.2283750552193499,0.0210790236978455,0.1317902356522806,0.99973986435625,9.797140585487972e-05,0.0001028406511146,0.0,0.0,0.0
119058806,35,1.1102122116660582,0.9385657397269493,0.04708214450196613,0.05090719960728185,0.05325779974438027,0.011866835992426557,0.011471081650910965,0.4554647562531,0.0299594084723329,0.0288511236939897,85.44828985047813,2.5497347403390194,2.406239981890508,93.4730449564367,3.755875362069018,4.130991648492295,-0.027535302796755,0.0223513413562772,0.0229392241703749,-1.2736167796659998,0.109477681652917,0.0847148815387099,0.045406,0.0,0.0,0.0793587938735463,0.0419220256423526,0.0442677075391973,1.6314123963545,0.0655523913626385,0.0720994056385788,5.101284920501,0.0297793711510898,0.030000755155946,0.37889475824025,0.2545501414752572,0.2451224538887011,-0.05737669291236,0.5406187986173462,0.5366658605616681,0.1686539557635,0.0822206864215573,0.0826001934273924,0.3649423611911,0.0808912852299372,0.0722758499589384,0.21667441442815,0.0951364172274481,0.1177327974592918,0.37444951523365,0.0823689183642218,0.0703581866684077,0.99043510792865,0.1129928211056227,0.1038507932640289,1.02723544508,0.1132421081075676,0.0995558035741639,-0.0005517363368057,0.052246648804968,0.054617393634378,-0.0013856684873855,0.052478751298964,0.0565965691172089,-0.06583826482244,0.4193247204316908,0.3686695071940349,0.17717064417165,0.5441723814632253,0.5637439829972124,0.5547445471333501,0.0796147282325795,0.041681929621798,1.0000230363329998,8.081908714707708e-05,8.460207955729437e-05,0.0,0.0,0.0
119077088,35,4.491950894943411,0.9647094670607447,0.06790632627751425,0.20125008510753883,0.5339734948503582,0.05689232852337972,0.10975502725622444,0.4390998997333499,0.0439610717568683,0.0163063647938271,80.74978188057518,1.206154178954094,1.3473360723195356,148.57723510196604,7.827881891281174,12.487935360249152,-0.01560345955797,0.0316994198666685,0.082286944307888,-0.2724802997615499,0.0489274279296034,0.0811830518904844,0.652435,0.0,0.0,0.1607463230012271,0.0232519533122925,0.0207404531957251,2.5931619460390003,0.1366223124600973,0.2179555888125719,2.9152330844185004,0.0527745880417502,0.1959346042449508,0.1364787104805,0.7219377072220883,0.3073728679964557,0.77225410377545,1.124653731110394,0.9940030543881784,0.17395505961395,0.1063852348168043,0.1626395655774752,0.2800961658087,0.0759055044096598,0.1428608814225572,0.2122661780801,0.1513494013814245,0.1630075481050281,0.3932152984888,0.1413937015985173,0.0943789931664307,0.91135696808415,0.1326482162858974,0.2039644873908868,1.0835227610135,0.1493882362848584,0.1893984974202076,0.03744870908433,0.0763935854129882,0.0690948514302324,0.002144446268168,0.0790320883076811,0.0797732269746139,0.1694618661007,0.2766321830244891,0.2509269256203946,0.332814102906,0.6166236970279662,0.7493070279070057,0.59887820757735,0.4679757512860645,0.0495829329266768,0.99979227658735,0.0001058258324246,9.46177309326668e-05,0.0,0.0,0.0
119403077,33,5.518651888098193,1.1671817037860472,0.046513384545960434,0.04824320126700843,0.05140867718391523,0.009243265315681044,0.012376291365680622,0.73056733212445,0.0161337214651678,0.0151437381396881,81.67617190957435,4.1789322530872255,3.343830313478776,94.82111391377613,7.520032200076202,7.9613190977707715,0.0671384711343349,0.0176613763255111,0.0175896600182307,-1.2889635709845,0.0860800821793015,0.0936819167103268,0.741833,0.0,0.0,0.1447677111374181,0.0579597498951122,0.0717189376430436,1.6549406382040002,0.1312493217473227,0.1389512310580043,3.135114131647,0.0141674622141709,0.0145755904607423,0.5516048436106,0.247684895521858,0.2148155601419437,0.04239268770982,0.5353225715344916,0.5184337767151087,0.23640467565455,0.0941807801631416,0.1014812857208641,0.3836584373762,0.0777015650199172,0.072588470679059,0.2196383646967999,0.0908023827744426,0.0963531697604125,0.3751177045448,0.0803797885433826,0.0719055904971837,1.006185443714,0.1161837032230403,0.1121795098233815,0.9942309819444,0.0907799303241171,0.103712221748073,-0.007010426345667,0.0533817114665372,0.0535194861167405,0.0002117420967362,0.0542890544226971,0.0590390685889245,-0.14280005172065,0.4104392637651465,0.4698448184818865,0.0004565922255944,0.5177807390133968,0.5505602572444008,0.09856920773006,0.0456367656845441,0.0593004616895538,0.99995752156605,4.544831054220655e-05,4.5684781117771855e-05,0.0,0.0,0.0
122224576,40,7.047109179665027,1.915171953498209,0.05344030595862237,0.05792696742045278,0.9734599390566068,0.08118089002815354,0.09067460209349654,0.644436768226,0.00960279184011,0.0088931591144142,75.1086262414383,0.7757564883871879,0.9368806353102599,108.05420837564276,2.78865505921633,3.635691004972004,0.2822077731364,0.0122906917605508,0.0129410859283537,-0.011681916362385,0.0378173878926301,0.03867845671349,0.848011,0.0,0.0,0.2569872962194337,0.0158361292095904,0.0130608230432753,1.885901706791,0.0486712124857224,0.063454778621903,0.6456179779893501,0.0086267494014075,0.0112725136679585,0.1543938229884,0.0445252324692158,0.0441041854593135,-0.3913964614232,0.4008878803986282,0.3512529572010407,0.1962603224262,0.0823965491354405,0.0851331128591981,0.38828782231055,0.0648892978927341,0.0604151617476886,0.22813877772815,0.088472288532311,0.0848023129733219,0.3851834343306,0.0736083515448644,0.0633059896876276,0.9379778794666,0.0875177959833288,0.0939683719630231,1.022166711782,0.0799975030690849,0.0985479827964437,0.003961498327797,0.0519474577249067,0.0496260085699934,0.003889257360604,0.0491285442402315,0.0487446558675435,0.0935675862266099,0.3381112352852327,0.3797710913256258,0.1850715396348999,0.4932383585759439,0.4105631780703483,0.36989733360025,0.0322871503653413,0.0312469762807044,0.99936708255505,7.977487440313791e-05,8.159097136517524e-05,0.0,0.0,0.0
122429950,39,3.888687105318401,1.8615889309668776,0.047660615810202644,0.04824034126619825,1.7810266891146462,0.04401412360510637,0.044464674804739035,0.3145392583681999,0.0081414112920715,0.0077673648590707,85.81909385409622,0.2766788380455978,0.25748274175154506,80.66281349735688,0.2955135229332223,0.2842536729783876,0.26988378796545,0.0112636678362165,0.011110757585365,0.2506704275196,0.0108674673846965,0.0107093551997108,0.589803,0.0,0.0,0.0729058373982714,0.0044826836063673,0.0048152372575233,1.407831679451,0.0051576839593525,0.0049611625043601,4.3025819116115,0.0048117717467857,0.0049793330560383,0.7302724391961499,0.0257598362357563,0.0266143778368456,-0.8401701587720001,0.0494039219205878,0.0475462829787358,0.32169671743145,0.0695553058750403,0.0667042213552985,0.4278477902156,0.0591936412706427,0.0538002856422432,0.22663136314655,0.0790021469772025,0.0903842956268584,0.3647517173298,0.0706587878627897,0.0781052048568816,0.93557948675355,0.081138153400985,0.0774648409070601,0.6840643445287999,0.0491622162424435,0.0462939162793996,0.020301576645305,0.0532592515120749,0.0550066113695915,-0.002563810858419,0.0529368104940829,0.0491691838263288,-0.022294438702535,0.3207855784743094,0.3133222566992269,0.16129443710345,0.317362014617335,0.3175160096344239,0.078620591243815,0.0270482102217537,0.0267000057294686,0.99980443057055,0.0001056727266979,0.000101924446714,0.0,0.0,0.0
122711253,40,1.875888409304425,1.7616162288606259,0.14285539052580032,0.15280516455885573,0.04288663266672117,0.0073706595868613875,0.013991151603138928,0.24799890739975,0.0803961740686706,0.067809783613762,84.15790289658534,3.4715589331187005,2.8790424190960238,86.79795363688328,42.06725059594503,21.104273529467637,0.2459113025769,0.0367286133441599,0.0361262362420813,-1.367678051958,0.0818982299089314,0.1226207216396928,0.273207,0.0,0.0,0.1017872415881056,0.0500952298828976,0.0600517848778117,1.514910074957,0.7342120301607876,0.3683390593306948,1.8316967942545,0.4636825877133288,0.2230997862574892,-0.1450972131284,0.1745002486052942,0.1454919937502913,0.068827013426315,0.5621479072407121,0.4865300509339322,0.2178429508417,0.0984470229144118,0.0974853383075208,0.36631683153305,0.0814429306834587,0.0770980510331522,0.2091680270801499,0.1003629962723372,0.1075993842048808,0.34754032689,0.0817058314405009,0.0878911307360874,1.0301609148345,0.1236237145066863,0.1183392546937229,1.0001926367355,0.1103750084161588,0.1143836006907188,0.0007932997927694,0.0541777358650086,0.0531902965879288,-0.0041472277991479,0.0614798343007407,0.0607002940914452,-0.01318331427671,0.5484573176288791,0.5181695370787031,-0.038842437300895,0.5931778032877025,0.6018431283940638,0.45730342701625,0.0873700966783059,0.08935055868035,1.000066786723,5.1419543521946665e-05,4.808742999995452e-05,0.0,0.0,0.0
123027513,34,2.4791454082361,1.6470090162796924,0.09305628419874679,0.1812567735779249,0.45024893584895037,0.08409327808752615,0.07493764193877622,0.3487580816861,0.0240263001709941,0.0228467050456478,68.61058786893136,3.532867845099389,2.4428826538383674,77.33140307095393,6.142497496344713,3.992502191671838,0.2166959766498999,0.0252581722935148,0.0453433562564062,-0.34654730495035,0.0897869458965048,0.0668609232299146,0.394302,0.0,0.0,0.3647047253495659,0.0400191051496965,0.0566837683515538,1.349687598775,0.1072068056067236,0.0696823086377633,5.8351186015155,0.0589160911548951,0.0377964191430333,-0.74907573630625,0.131165105887792,0.1417662370150618,0.1899349332845,0.5230696938747834,0.4808269345247378,0.22603814991805,0.0882488586899002,0.1154037095522626,0.3773477641494,0.0775969674494182,0.0633692296680162,0.20638567814185,0.1057882397746318,0.0976267006798465,0.37101934984965,0.0752668150163792,0.0798903826874815,1.051724822184,0.0921199810808989,0.0871894820649137,0.9836770200733,0.1023963475867716,0.1106965679823384,0.0002052690492758,0.04985239214679,0.0477525085577239,0.01120367682543,0.0559198913639264,0.0570574578766849,0.206420250248,0.4652571802521923,0.4593214189460258,0.078379324837675,0.5574323626865177,0.5552806902199832,0.2390484829462,0.1486733732153485,0.0866112551550541,1.000005622008,9.063280932330996e-05,9.449812597650542e-05,0.0,0.0,0.0
123495874,40,7.891090060769181,0.8994329648986781,0.03249393780254939,0.09183420076992765,0.10132281226503839,0.03378545384805717,0.024684484914244714,0.32139531524745,0.054475346041955,0.070539685613134,87.51516911025152,0.39846730017751497,0.35746996830685873,-106.28032985148333,5.743965057653673,1.1396123668145237,-0.04603119925503,0.0159802466676844,0.0422219202773913,-0.9942927646549,0.1761631652370592,0.0946884608274718,0.897137,0.0,0.0,0.0433548869054414,0.006233964947255,0.0069469227584397,-1.854941686014,0.1002511023755625,0.0198899879973588,2.0990766298965,0.1907739189503909,0.0782633374923285,0.71175196011915,0.5499914389682256,0.2457291833364235,-0.11093090317735,0.7053512072453904,0.7311055697165234,0.18256330237865,0.0882582654739496,0.1679938261245449,0.4211502438633,0.1445482806393833,0.0753007489681366,0.2189489179725,0.1218375150055185,0.139428448406176,0.3842363421222999,0.1007465471625847,0.0951363799072261,0.96464652411835,0.1568737805962068,0.1052502495385885,1.0053894311035,0.1487080369418277,0.1637678069237089,-0.00377908858213,0.0674236229072965,0.0600033620646542,-0.01338294377763,0.0718333957173418,0.0920644762469931,0.4402536829029499,0.3547075118287623,0.4508013646833184,-0.058827596189745,0.6503329650356463,0.7441865741791402,0.23946064762715,0.0795283519493313,0.034187635670324,1.0000081379315,0.0001400470815655,0.0001308374590334,0.0,0.0,0.0
123635640,34,9.918385863141598,1.5785000665472297,0.13295048179486813,0.16849743567700992,0.27098025232135103,0.09444268268343078,0.13381236990170842,0.557885276102,0.0176616014892014,0.0164712559983827,71.99644557661628,4.547254724338174,3.44849974820157,1.7298189902384726,5.039170724214846,4.957477336018546,0.19824460453745,0.0382116112530145,0.0440476795118775,-0.5670623571712,0.186100499393078,0.1742949455953016,0.996441,0.0,0.0,0.3090759938942425,0.0577658266861541,0.0744265721771941,0.030191036843185,0.0879501207076562,0.0865243021065209,2.4645919140515,0.023987383061613,0.0246035222255258,1.353907031342,0.1810285756363256,0.2094218679818884,-0.2491394144577,0.6295736150168811,0.6323485402871185,0.2319772897631999,0.1022513604876093,0.1131139599391441,0.3913097423873,0.0877474149808968,0.0837283040949648,0.2124630823687,0.0946519627599271,0.1098699285966961,0.37608140611845,0.0870460649624361,0.082375271138252,0.97377180264515,0.1260226834259548,0.1189212796093723,0.99464109329185,0.1227870310822931,0.1259568029020851,-0.0026773113499074,0.0597120585432563,0.0589936660453577,-0.0016754385178635,0.0593942785565935,0.0621314134362689,0.06602958801461,0.5128585486651869,0.5577718873515114,0.016884323221045,0.6696418513688608,0.6267966044451321,0.34081434791245,0.1467564540609472,0.1694567690541734,1.0001709256785,5.68210568645533e-05,6.127204499373207e-05,0.0,0.0,0.0
123846039,33,10.048911003830096,0.8636518923457386,0.18926342700023824,0.018724236611515455,0.1600401514430022,0.11106134272040938,0.026855708166343084,0.3957093621438999,0.0690789254673275,0.1871845960441099,87.31856324576482,0.3486382369871279,0.9782894441742087,-81.21283151834237,2.2132749514508796,12.429784771297015,-0.063661271059505,0.1074285953778423,0.0093150216222247,-0.7957710463281,0.5142207357965582,0.0673707266864306,1.002119,0.0,0.0,0.0467828181536274,0.0170616673674468,0.0060773191069228,-1.4174313048625,0.0386289351547355,0.2169406695733833,5.6656227683695,2.0700369969599537,0.0254541379208195,0.1380464178888999,0.2082983915695812,0.2117510229276607,0.1332191180928,0.9298773386812164,0.7596819263658501,0.233197612142,0.1215926472971981,0.1274577793212429,0.3958998721275499,0.1224210445209058,0.102049515283722,0.2423739598593,0.1545827022563823,0.1473341771308751,0.3406714762495,0.119874970911856,0.1161816604111948,0.958484743816,0.1736358218790258,0.1369551267675532,1.0346909177205,0.1464611571124824,0.1909870478777864,-0.0146782443317849,0.0725294392402377,0.08894366726038,0.0034417676491159,0.0689384458943402,0.058500179854535,0.0123252552214349,0.4616610774095918,0.4643656186956217,0.6346602511845,1.1995033451733113,0.6652237503032935,0.34154395183545,0.0170754324717132,0.3840292665717597,0.9999971464263,2.3961395530847085e-05,2.486020607261885e-05,0.0,0.0,0.0
124955413,33,4.062702300211515,1.2447666335590297,0.04818042581713011,0.05088689777246369,0.14158037823247288,0.022451942571536224,0.024782817961855413,0.26135189645185,0.0111680552331343,0.0113716369686756,52.58348689416344,1.823540336597837,2.0498339730510367,4.017965668482524,2.981095608288346,3.0648325074948946,0.095087938373595,0.0171439456640797,0.0174009446829792,-0.8489969317864,0.0749876293452203,0.0700541872892605,0.608815,0.0,0.0,0.6076047711964633,0.028797741563986,0.0249661131313586,0.070126730147115,0.0520299336813748,0.0534914182779397,1.0068414607255,0.034720382051009,0.038025059978757,1.4866643261315,0.2475109846564429,0.2247190807435866,-0.10623934819195,0.5800614498264147,0.5411970910195628,0.29513339472075,0.098733920784307,0.1015080172587671,0.42499053778525,0.0704612654186255,0.0620969921695176,0.22252081724985,0.0860376691539378,0.0948565052177659,0.37677729328105,0.078385767809825,0.0734633540222822,0.90333116142975,0.1055554007113708,0.1084748268853718,1.0102247959805,0.1183080462046386,0.111525738753152,-0.0037745780458725,0.0538726531980834,0.0560495394553909,0.0014452692612765,0.0578113861592193,0.0574371721311151,-0.39268067011415,0.411645266005877,0.4231610182714136,0.04963970275377,0.5804277167422209,0.5548184025308072,0.062530023938385,0.0365387491359905,0.0508533078656001,1.0001467138555,3.8763022873089525e-05,3.872229899992696e-05,0.0,0.0,0.0
125251375,34,2.5081528533555644,1.5630769257420882,0.10299156185292868,0.0916396609171597,0.38102228265526716,0.03996084435516001,0.053545060302080394,0.3195720126976,0.0128108194786499,0.0124550833635972,64.75436035446596,6.067020541448628,5.977088452237425,-103.14045554834651,3.3869414875907067,3.3048249796565377,0.19398035204555,0.0296021044924442,0.0247432681869556,-0.4190496255022,0.0481177552961718,0.0571067121753567,0.399354,0.0,0.0,0.4264999073305873,0.0965036027747969,0.0932079947513752,-1.8001405413255,0.0591132805308525,0.0576800770971612,5.476805329905,0.0363398517688233,0.0367962484023882,0.4319066001432,0.09962373981931,0.1060115310838589,-0.097708068427225,0.467849662355519,0.5038548583835962,0.2364565039027,0.0922905500803467,0.0970571382001542,0.3939295905075,0.0794339390676627,0.0687000715985443,0.2135384434731,0.0846114350956608,0.1000415025078228,0.3759404076394,0.0787073030905295,0.0734249911552165,1.0165675635035,0.1005996181565217,0.1036891658725707,1.006008604774,0.1071619662328966,0.1049633382969952,-0.010539683514315,0.0569779608244551,0.0576493394808726,-0.0056500739580205,0.0552723230951169,0.0539321312870749,0.0199469240094799,0.454791937604804,0.4649811896721831,0.0198591673704449,0.5900211377177563,0.5691705884334645,0.15430216384715,0.0784373137518042,0.1011749299252954,0.99956264832695,0.0001553058267894,0.0001455627121587,0.0,0.0,0.0
126231678,55,4.323734319416629,1.3881102111703802,0.04482342142389095,0.05824507862515982,0.37010704837335684,0.0885847120808379,0.0926362429783496,0.3421493798692,0.0236013152088766,0.0260449568267834,45.74199654141589,2.904879091076687,3.1488352938899453,68.97567242999553,6.697587434521099,7.038629358404114,0.142423948974,0.0142552051752241,0.0178510393127105,-0.4316726440578,0.1188144979848468,0.0970127753183887,0.635859,0.0,0.0,0.6978905108910112,0.0403946923231578,0.0353990428461041,1.2038525876805,0.1168949526725933,0.1228472571316878,2.1935087037305,0.0704086767828098,0.0674311330008681,0.25165457585285,0.152160062872543,0.1832403243361071,-0.2300544036347,0.5680963568604336,0.5428408187538286,0.23765756714815,0.1144361442459048,0.1134882214275485,0.3836796962031999,0.0774002677611152,0.0755205745474429,0.2030043054191,0.0994256835200911,0.1105059775868127,0.3941086347208999,0.0917698268945449,0.0729639403699806,0.9360597735815,0.1106381602121973,0.1295011928191707,1.0113891561275,0.115206654628498,0.1132847884721321,0.01075581824036,0.0579330412519185,0.0570336577391166,-0.01561629784247,0.051621671771008,0.0554448978094404,-0.1967413750921,0.4161858587746349,0.4137736066634391,0.081677591383615,0.6462201497963154,0.5841245788523951,0.042418778795955,0.0273846927918456,0.0453564459916984,0.9999149398701,8.77743135818676e-05,7.652965950832868e-05,0.0,0.0,0.0
126587856,34,1.5510542926626112,1.7091779416798987,0.08385593853365658,0.07725378647535242,0.41124193508199053,0.03974298631312684,0.05188163278860808,0.2034667600269999,0.0064160911913138,0.0066343381923257,47.95798590072653,1.207147944074599,1.2823171675179879,-34.8019105972346,2.007310912399297,1.9489108453384596,0.2327872792606999,0.0218478645083106,0.0191991442153444,-0.3859026059629,0.0441398048625184,0.0515994883079324,0.190627,0.0,0.0,0.6696753628934156,0.0167874069164781,0.0154969748595258,-0.60740792590645,0.0350341845325792,0.0340149110789821,5.0861400136425,0.0280186231013397,0.0270190631276641,0.4980934150402,0.0746724969621837,0.0688880137255938,-0.2374751504002999,0.4315213035559943,0.4446144715203012,0.2420968767501,0.0771594393405004,0.0869826154281262,0.4037154276979,0.0695533062326175,0.0669567711452999,0.2190086172012,0.0846940595319296,0.0945812377926996,0.37052034486915,0.0808222965360631,0.0679595286900759,0.9985146759948,0.0928477150215251,0.0927145399203301,1.006121925888,0.1053450658923554,0.1001723800125073,-0.0003042668578301,0.0559239890174871,0.0489411201851968,-0.0004326567958579,0.0503216113566294,0.0554794655073304,0.12060352370755,0.4045022579548959,0.4338885749435759,-0.0070865603473945,0.5047150985701208,0.4944493067511175,0.1801347294724,0.0628621679563931,0.0712338204988487,0.99991755372245,9.50324493218524e-05,9.602039360978588e-05,0.0,0.0,0.0
127809598,34,1.5713574900688012,2.0007251100398458,0.18928442085245067,0.21963781242841973,0.04781867246988383,0.011101632714348927,0.026878493587691482,0.2874813739429,0.0932762924909459,0.069149433940693,80.3884560723326,5.098984070157812,3.552315626958844,64.1868939596871,20.26148280711963,33.134477185569864,0.3011874227722499,0.0431633039878502,0.0452365437249532,-1.3204024848285,0.114729855432605,0.1937066102194833,0.196275,0.0,0.0,0.1669674013641616,0.0614109281460338,0.0869682726691194,1.1202726362250002,0.3536295863204607,0.5783057228151383,3.1170470636000003,0.2040078561110578,0.2939733449307313,-0.2543738356055,0.244638300242526,0.2112088810982551,-0.05597579283603,0.6248786234327149,0.7186492601971736,0.21153433876475,0.079452236466162,0.09402169435398,0.36651685080965,0.1033598763651198,0.0953645043470586,0.2056868611635,0.0885194094843442,0.1165368835374668,0.3793285234778,0.0817950561073476,0.0932478302440212,1.0008685020980002,0.1005439409115864,0.1061598158813506,1.0071067078205,0.0981104649728167,0.1032901665934218,-0.017850795565445,0.0538032881965657,0.0701582334260789,0.0039682769713095,0.0719003993775278,0.0722774363705869,-0.03410781943045,0.5145762054134708,0.5083923808534444,0.006002605088318,0.6733749692786782,0.5969263771597685,0.7108484504011,0.0608458283426718,0.0385431721202911,1.0000527347225,4.56459958901867e-05,4.630183204334948e-05,0.0,0.0,0.0
129522265,34,3.0418024124743615,1.6963226845498027,0.06749994929812253,0.0793494636725578,1.206486149002578,0.05713861719268842,0.060626263347488774,0.34917005756885,0.0034666660469696,0.0040134258025826,80.05372456070786,0.4556129149669772,0.4636736203853502,15.49435430033282,2.2224755144948847,2.25916821192004,0.2295084698484,0.0176346472286708,0.019854312899543,0.081522340379675,0.021070972852174,0.0212928048097827,0.483131,0.0,0.0,0.1727246763121509,0.007976569146927,0.0078268853881733,0.27042749801135,0.0387895152728907,0.0394299236543977,4.672569144836,0.0319796321055516,0.0319370242202037,0.25344131796945,0.0578901502680557,0.0519795253296005,-0.5982031957202,0.2406458655800971,0.2333431402756521,0.2380275101134999,0.0803911728370784,0.0862713168001827,0.4065617964429,0.0638744630867037,0.0585474537465358,0.2446147413808,0.0834023248544247,0.102641083301802,0.38324962990055,0.0711124046328096,0.0706036348228901,0.9384474061074,0.0789432776112412,0.0771849875791998,1.0293054223535,0.0855879857809406,0.0920361663786339,-0.0009336606897185,0.052278817550577,0.0541802257078692,0.004604569164087,0.058079897584938,0.0530004905353698,0.06972680761682,0.4194573924706458,0.4253444177699472,0.2657916964233,0.4292659067095761,0.4220372473329431,0.76938728953085,0.0155026562785726,0.0144006875891025,0.9998252899668,9.863680221455784e-05,0.0001050272999306,0.0,0.0,0.0
130336370,33,9.547155582965594,1.1918966999747274,0.06444328415447242,0.31911196958724264,0.04775163876668255,0.013251970154554572,0.02508659631521315,0.3761432041674,0.2644085833134042,0.0568003744628454,87.2744926919952,1.410858686751169,0.3670770733884865,-38.67017139204763,22.520011741869524,2.258424832972235,0.07623861733795,0.0241400106195789,0.1030283388158488,-1.3210117194705,0.1411733570682665,0.1833711334813565,0.979874,0.0,0.0,0.0475511383222306,0.0064003884137382,0.0245793735594448,-0.67492181310175,0.3930483524834065,0.0394169492441685,3.979991433639501,1.021665284148423,0.082271609034656,-0.48579167992265,0.3429573544154867,0.2197934933858893,-0.17838658412465,0.9599129084460896,0.8872233351463197,0.23021599675955,0.1333654444887384,0.1799057967079471,0.39936180660385,0.1605669477683018,0.1081492631294053,0.1987048850909,0.1551226766079174,0.1628235777927071,0.3826994672745,0.0981491890118169,0.1102964018055525,1.0094950087775,0.1370868843083815,0.1650896158666055,0.9963399664898,0.1921233323108406,0.169304817388938,0.017318615013675,0.079740553780382,0.0841819199024644,-0.007070768145219,0.0833809203562191,0.0841079440929028,0.1031012999327,0.4979793209502386,0.7575595656778016,-0.11280803930595,0.8837252175783318,0.8949549866982538,0.6984881682785,0.6371879169872315,0.0129886752656172,1.0000208237705,3.112077203371033e-05,3.5555980711698965e-05,0.0,0.0,0.0
132737067,36,2.015101841971546,2.3698284263797134,0.06066589510733378,0.06183163089320809,1.239425656802971,0.05304453320521829,0.05138918803762227,0.28301839765015,0.0074459943004437,0.0079320212665343,78.04927018795732,0.4254483849842359,0.3645040183542534,133.61282995407998,1.6844939846488645,1.6692239248963985,0.37471690458655,0.0112624026132686,0.0111859564871511,0.09322048204492,0.0189962539896585,0.0176434692602992,0.304297,0.0,0.0,0.2070704785140151,0.0062280582111186,0.0072587601502013,2.331983805606,0.0293999662621615,0.0291334534425047,2.745999721755,0.0248430625617888,0.0238856212244962,-0.1899235434713,0.0349713516506278,0.0304820133455992,-1.4843456042274998,0.1858707261378691,0.2162746510204305,0.25566704815045,0.0923994903523764,0.0864046129496948,0.46206624936615,0.0588889044026471,0.0457998535660651,0.2209193860627,0.0886005895936883,0.0805780542653668,0.38042543022185,0.0823876759834901,0.0809545046297514,0.3609642967441,0.0602290551417965,0.0590701890041539,1.1227500855380002,0.0889070549356085,0.0870803543946332,-0.006932578108062,0.0517513438035857,0.0522019578899467,-0.0038157478228529,0.0466679705267752,0.0526654242175426,0.3136661210331499,0.476072425584945,0.492052850074297,0.4062541564730499,0.4569297568702456,0.4388894031128686,0.12135488926505,0.034331462179047,0.0269993950552789,1.000262485856,0.0001337039492361,0.0001226572395482,0.0,0.0,0.0
134548720,33,22.656457198920346,2.2201445428149333,0.2043284544016677,0.14474824383895069,0.429082298638144,0.061559770024256444,0.07462865967538596,0.63960157075695,0.0182943167941287,0.0164539168114307,53.62035876705113,2.7688615277270117,4.075445641616888,133.0358826074694,7.143105587679765,6.720912603243294,0.3463812501729,0.0419303431487623,0.0274302064357948,-0.36745940148305,0.0672566326400945,0.0696408005903717,1.355192,0.0,0.0,0.5931328482336722,0.0587186043873407,0.0381996819346831,2.321914174797,0.1246707113226164,0.1173020536653788,1.818077689717,0.0211106776166833,0.0184150449643165,1.5758381007295,0.1958651517338481,0.1830771801735053,-0.09197523355045,0.5885276760274593,0.5833147223272923,0.24445366846705,0.1089504752477358,0.1137031060893701,0.3906309954518,0.0789203096329156,0.0806056485916826,0.2193771388468,0.1016728415779927,0.1233109260261933,0.3965024798029,0.0951190449058107,0.0742908477667074,0.99804197248095,0.1230283804144802,0.121020071084926,0.99790800187165,0.1178820909433261,0.1162726351807674,-0.0064356803086495,0.0618420509151032,0.0566731065451604,0.0068965864899489,0.0579651050511155,0.0566623688205944,0.02017447271289,0.4619368297507539,0.4556329321566083,0.0307694699541399,0.6003694745657334,0.6025615693188171,0.19694842589075,0.0852112840312841,0.1025653471648471,0.99997794426565,2.3243957945728862e-05,2.412054930700513e-05,0.0,0.0,0.0
135853762,41,10.524561251685533,2.8941464153074046,0.2799086917839593,0.27119052379476116,0.5975101414902767,0.06950192695543356,0.14088923509926166,0.7243772497204,0.0209275367789325,0.0191378614414441,45.48695754008967,15.968661501432265,17.561683030866433,-90.09696136237159,10.822952931289443,12.673069869651444,0.4615204983627,0.0441754211165695,0.0388994475876186,-0.2236547190729,0.0537046017656314,0.0919460404279201,1.022204,0.0,0.0,0.7010716060974687,0.2478376792591293,0.1691268017681739,-1.5724886218155,0.1888961634393724,0.2211867955607063,3.8154994934685,0.0113881943134264,0.0121261558895131,-0.4217620793231,0.301767691778692,0.3037224840225251,-0.07736460837625,0.4660340648890101,0.4907604918299126,0.2237628053142,0.0873380566739841,0.0916185741071712,0.3815929400038,0.0901945286322374,0.0742193855211768,0.20582474113555,0.0803028940906386,0.1009913061468442,0.38006556167425,0.0832031985177425,0.0711784664968353,1.0348812249215,0.1320304852894008,0.1095770961490136,1.016351165995,0.110865022566731,0.1105271006094705,0.005782649103115,0.0498957903652367,0.0518434771703896,0.003115226894574,0.0552081366832012,0.0517546620171185,0.1234269814551499,0.4862782237830634,0.4581669847307944,-0.024816366338165,0.5371766225440595,0.5859404300630464,0.14963381499835,0.070222860348965,0.0962488638410984,0.9998664054552,4.606042583965575e-05,4.637413128261159e-05,0.0,0.0,0.0
136040527,41,3.2100219344553147,1.8604268795084604,0.06680961897147308,0.07140418991394237,1.5397238818955639,0.18805422953876438,0.13371330470404064,0.32823712468085,0.0047690810472747,0.0050148845904855,74.83974418595324,1.3403728495558909,1.0089383975664532,96.86346986276219,0.7058303621819904,0.8229432747825145,0.2696126055857,0.015882830963761,0.0163565409113002,0.18744284595285,0.0565722828153618,0.0361665695606945,0.506508,0.0,0.0,0.261519715611813,0.0170361281420337,0.0225061494846128,1.6905864740115,0.0123190637806198,0.0143630697020993,1.8465631805845,0.0067109399561782,0.0080516466153273,0.7176905071222,0.0496728503116925,0.0497116765266453,-1.8622019892135,0.2343427202951462,0.3240323519522456,0.2215710277155,0.0846030129174232,0.0868438412723005,0.4537767281411999,0.0611566143730146,0.0442257277524323,0.21896373225055,0.0770578538066777,0.0896411546228648,0.3844618663158,0.0830259486829299,0.0714563781077294,0.77989646557165,0.105388278129652,0.1072085353283763,1.010036232043,0.0959482357973362,0.1037040797553952,-0.062281705481885,0.0568085949370898,0.046233428223273,0.0020904583986709,0.0495752957752833,0.0547265566975695,0.11570003046895,0.4022106953278538,0.3962971745893897,0.248934023251,0.4310986476324209,0.4729606025803329,0.41416085061365,0.0267669080482178,0.0251494716848423,0.99981210992255,4.7500220491270007e-05,4.788630682894812e-05,0.0,0.0,0.0
136145500,39,1.5162506498186494,1.2463809510742418,0.08687781779470982,0.17443125930847092,0.045967299814107083,0.008400466484610285,0.017298743194833092,0.278967858184,0.0494259614248157,0.0435982741511175,83.95282042070171,4.005390932904319,3.2038479581443795,61.264460155393884,13.23702437247524,18.46918982898463,0.09565080288741,0.0313788763349886,0.0568858778662653,-1.3375510065885,0.0876444053613583,0.1387216788361251,0.180771,0.0,0.0,0.1053473558507236,0.0557422235315839,0.0692043378032124,1.0692665441685,0.2310296584664292,0.3223481726916302,2.3735754877655,0.1396878762844844,0.1718831233620936,-0.02973313947057,0.4714043407977379,0.4492580896783368,0.032846484512845,0.6353537201612065,0.5369294282524226,0.20614139992715,0.0833599353624273,0.0850598678149854,0.3323260557973,0.079312726798094,0.093013819199325,0.2181632505319999,0.1001815590149116,0.1007596816390366,0.3815782151389,0.0824861292729506,0.0752119109991709,1.0200399648555,0.111651911355677,0.1122254733439622,0.99667870344765,0.1156486298116585,0.1066129777608628,0.0079401872554855,0.0661819023565527,0.0579912342154105,-0.012204264514185,0.0538059707144792,0.0576264409099238,-0.2536939251313,0.5589302889129937,0.5323404042094086,-0.08658000980204,0.5004403276037672,0.5444300570077842,0.60346123546085,0.0605768165124214,0.0372792366191045,1.000086959071,4.966851563037445e-05,5.137482250172632e-05,0.0,0.0,0.0
137204173,52,6.353938398178979,1.201402307468351,0.45709902723032514,0.03918640756811942,0.15007362071849198,0.05448895042149279,0.02319086867378639,0.6767976232979,0.2337806016917726,0.0354578232343851,76.42266780152558,10.344105909565158,9.676812583721087,60.34845418676464,121.00338405694639,16.951868045742327,0.07968846173803,0.2079385287516202,0.0139393645672354,-0.8236956394237,0.1959161141083747,0.06240520247661,0.803043,0.0,0.0,0.23475755994627,0.1667332212967794,0.1707260808186401,1.053279224048,2.111907457848928,0.2958659117618203,5.0676523983555,0.0304519967879937,0.2073477659590956,-0.44600575840975,0.6132696834947154,1.7470411442839109,-0.075588547724995,0.8375326433808407,0.8270003714168646,0.2311520633726,0.1194407733492273,0.117305558096717,0.46696464994215,0.1065891506514516,0.0675696910070721,0.21133764323205,0.1222404481134391,0.113758329507239,0.3778833044115,0.0973227262883978,0.104466039330039,1.0288033625375,0.0965662485249053,0.1266867493425649,0.9794430486832,0.1089326086726891,0.1550272312513714,-0.036901789853045,0.0716372252767376,0.0739609625793487,-0.0103118702016549,0.0702754637982822,0.0696151667672735,0.82895166668925,0.3932548153545273,0.4831767170681729,0.14753887098615,0.6570327381514915,0.6878601738649157,0.5046085283972499,0.1196434448939905,0.3151059274852925,0.9999967108093,1.9904880627419352e-05,2.259408691651643e-05,0.0,0.0,0.0
138167103,40,1.9164919526870499,1.908144488302411,0.13113836293164916,0.1901221167537792,0.04794842055384735,0.01042288520475182,0.015571751798851036,0.3754606590541,0.0361468924901156,0.0309693787458541,67.84615023626327,5.025282791285932,2.730636742287544,84.83372363862784,7.923042168547243,6.840730169411674,0.28061125721115,0.030922332382699,0.0412494114646116,-1.319225694146,0.1064474091359037,0.1221373619612034,0.282507,0.0,0.0,0.3770949000414685,0.0445516547550902,0.0796790662654836,1.480627794221,0.1382831726155009,0.1193932646967432,0.8281185465780501,0.0623591528943613,0.054230748211472,-0.92811377612895,0.196999814270335,0.1424804791544447,0.002225917657133,0.5662279727505246,0.5550876624169107,0.20958717003975,0.0902668692141511,0.1094648297742192,0.3692942439641,0.0816335781637553,0.0864089780557438,0.2241658282967,0.0837868475759674,0.0995818236585301,0.3699184065716,0.0811565317376535,0.0873023630375348,0.9980887710881,0.1108781631721437,0.1165529944334692,0.98966092979595,0.1147187921420861,0.1045191443646291,0.0033060347099115,0.0524080354847201,0.0546809411480388,0.00802285775899,0.0651756398522713,0.0637687663605954,0.0032231008652295,0.4476505664410695,0.4744772975513165,-0.06252166222268,0.5711646072166684,0.5733526168413781,0.35111848902195,0.1297617469319826,0.0568789012347611,1.0000024951785,1.863382057731844e-05,1.779031903947903e-05,0.0,0.0,0.0
138481714,40,2.1630173349736794,2.473861319017848,0.3259121602879911,0.364812314730278,0.3002367390241292,0.07342814691587671,0.08928358591446117,0.32305222551265,0.0388699537599859,0.0316771012304482,70.05264230097283,5.711376640201223,4.009004542934292,82.05574688684315,8.20660521592313,5.1512359762175,0.39337535007345,0.0613513525358707,0.0597401138825148,-0.5225361655931,0.1218043316528677,0.1130662894203656,0.33506,0.0,0.0,0.3411566269125844,0.0665536907347886,0.0918533700797188,1.4321429533585,0.1432322814291988,0.0899060283321797,5.733710295457,0.0922703253511079,0.0651361741836904,-1.13318052779,0.1822887902047094,0.1552271370251887,-0.0024395614421505,0.588000553984505,0.6367556090203411,0.22821952278265,0.1069314853589701,0.0994994284683934,0.3616192041707,0.0996140493768293,0.0946366203636532,0.21391174370205,0.1121869445332305,0.1106074810925266,0.3608849531513,0.0941188505560968,0.0893338226717583,1.0342151251805,0.1164561620356882,0.1329479852449562,0.97370407772935,0.1194312462105924,0.1429742298170242,0.00448269469001,0.0681606874799467,0.0657977548415781,-0.0015604379004935,0.0631710615991729,0.0657831699748235,0.04795884239435,0.5112572310308221,0.6599328225395661,0.05653463934562,0.6218258154414879,0.6519267812504451,0.6031290683326,0.1168854918078003,0.1183202185743288,1.0000394096335,2.767928181923729e-05,3.1308959840048445e-05,0.0,0.0,0.0
138828166,32,4.373035470479265,1.459167522427564,0.05356798716369893,0.08060882481544662,0.24970034173662053,0.09246935280488297,0.11894705232835162,0.3148487840478,0.0293467278266332,0.0283903400371031,63.4336170998772,6.421710081637173,5.609786162230613,75.9901120365402,11.953529409771207,11.459252246309408,0.16410515473745,0.0162435498418252,0.0233524893379485,-0.6025808632785,0.2008809907197369,0.1691920315401241,0.640783,0.0,0.0,0.4472343845072956,0.0895737527410043,0.0972303490214572,1.326277653997,0.208628445434482,0.2000016815146554,6.0387945085395,5.978262585239907,0.1753531441765545,0.58273763871605,0.2261268760908915,0.2357055372046975,-0.095388014149765,0.628726373357331,0.6184495995693944,0.21736802866645,0.1083841819116834,0.1232472944063491,0.3879233987843999,0.0918968157678174,0.0858313426711304,0.22419877171615,0.1061114115031227,0.108818485268087,0.3972745446325499,0.0953288781365857,0.0740291201970264,0.95728108190335,0.1225086459437196,0.1156799526460186,1.0096582518755,0.1254492642966326,0.1120219938378699,0.0075791376072235,0.0588076077965596,0.0509720944158577,-0.006367277952072,0.0687838145177461,0.0608004944829376,-0.21961521362825,0.5082316924423337,0.719389281574204,-0.01675797442923,0.6204372183413877,0.6167391298830224,0.3637363608043,0.0477569652286247,0.0417106881831499,1.000007028724,7.192956287904728e-05,7.626055764653472e-05,0.0,0.0,0.0
139128534,28,1.5800578940642642,1.0675038097581104,0.07015396704519017,0.1542826128726038,0.045480934751020545,0.010054498147167641,0.014727235838790743,0.530468368646,0.073945458723328,0.0476410697573196,83.20828887243455,3.511859177684201,4.07462011045061,95.98681243683428,49.90548171942804,25.287918825158403,0.028369433630525,0.0295219101138689,0.0586258609997079,-1.342170618016,0.1085019113079592,0.1218260494945255,0.198673,0.0,0.0,0.1182603166193953,0.0708559046329765,0.0606032075506708,1.675285915517,0.8710149707978603,0.4413574444760704,0.9920100753931,0.1022004454139545,0.1239891106750334,-0.34960100733875,0.5608386760397478,0.370998937791184,-0.04029194815002,0.617932213121291,0.6085315192885299,0.2215312402207,0.1198534877965568,0.1141770834240241,0.39088143997025,0.0890943961014211,0.0831076289364901,0.20502856678295,0.1038190698545099,0.1011509320837086,0.39258571776725,0.1039665741342981,0.0835642057956099,1.0029632021714998,0.1469434816270364,0.1569547606716408,0.99896083726585,0.1176373142387089,0.1304408266069914,-0.007967362661585,0.0549724401434973,0.0654081494568803,-0.0034700497432575,0.0626936319202526,0.065822959754684,-0.1656233142946,0.5115027938290776,0.5105270989579789,0.02163386990065,0.7016122559603164,0.7126059610685549,0.8140735781874999,0.1044147296291803,0.0243234850446025,1.0000176459875,3.6247898718810845e-05,3.202754118558637e-05,0.0,0.0,0.0
139142171,55,2.4965484572649705,1.1327483624142796,0.07386721355889003,0.0662827485638231,0.19958351402976302,0.03326831856561174,0.036559635170939825,0.7030016160134,0.0197298700649394,0.0182576591935094,17.231026136848023,5.759839009803578,8.339491911992681,-79.38540188825652,20.38641710341605,70.73552701343449,0.054133443003105,0.0292862263261513,0.024697008778669,-0.69987533510075,0.0791927343523264,0.0730506857863292,0.39734,0.0,0.0,0.9551180937250984,0.0530633539209758,0.0249067450331934,-1.385536640969,0.3558101011394954,1.2345678445178232,1.530618926562,0.0115224335281007,0.0103334330106177,-0.32701654113465,0.2726146073836431,0.3203472103703504,0.004254253992771,0.5013118766366362,0.50161926394224,0.2383120924196,0.092611239733043,0.0937878958852937,0.3655833029492,0.0801773697877806,0.0815213532175975,0.19873962911935,0.0908426671197182,0.0820719868570176,0.37975522389035,0.0807434645416784,0.0784622340966205,1.0037011230295,0.1138766387308667,0.0973321555001023,1.016282403447,0.1062887048253758,0.0790049373339494,-0.007167639274973,0.0461793780027898,0.0486949069281626,0.0024815143327155,0.0517067502315377,0.052906046584921,0.1217068606575,0.420681142064523,0.493282199535642,-0.01949875485376,0.6093881798163301,0.5548311583121215,0.2581186127206,0.083860491642057,0.0862511855009453,0.99959130889045,0.0001106942112661,0.0001282315531513,0.0,0.0,0.0
140340845,33,4.207721625148346,1.6934460258218502,0.08658460546262825,0.09019000124354681,0.41180918171697367,0.046749337412450576,0.052621575396393616,0.2687823250718,0.0072990508151271,0.0071557496108857,47.20633400881939,1.126287049119938,1.1532033616835307,124.85394417975868,1.6021000713660043,1.7069306933236108,0.2287713591966,0.0227929354316642,0.0225348767380241,-0.3853039745597499,0.0523319612006653,0.0522249479051346,0.624047,0.0,0.0,0.6793601867805757,0.014906040151597,0.0142925286657318,2.179112410038,0.0279619211917729,0.0297915607018466,0.5207890903798,0.0220618157943931,0.0228179644224855,1.097720269705,0.08039802565563,0.0798672283515706,-0.1731780074337,0.48130498614404,0.4924174485804707,0.20620685177385,0.0857074961979072,0.0999518354631218,0.37262514770365,0.0737705028103627,0.0725727582007819,0.2187320154997999,0.0871810633391599,0.1043132153831705,0.3705466662939,0.0752602813501434,0.0760964544496977,0.99242467050175,0.1013238387572796,0.1008884782403926,1.001767752251,0.1041345298659142,0.1064648797835701,0.005778525592736,0.0555566092314344,0.0547082015126708,-0.0027296771672525,0.0559382022730713,0.0571880730219388,0.08661665797561,0.4583142505365793,0.4695362011057227,-0.0024801386672195,0.5420107232836138,0.5873360541216657,0.1950186684029,0.0810546044420514,0.0763943271089729,0.999992351554,2.4761403794482103e-05,2.473628151944407e-05,0.0,0.0,0.0
140400594,34,7.5633639638865775,2.1877514677521406,0.6939836245205844,0.24731441004210986,1.6289630141404927,0.5270915904275524,0.3169038500200998,0.34505962502755,0.0646825830907703,0.1175220866440521,78.76255742705219,4.287839236024141,1.5798845702931033,51.21034379131599,7.9768208022004785,23.478587220323256,0.3399979838796499,0.1657148778580838,0.0465127311475986,0.21191122369645,0.1697803036178911,0.0772018989068105,0.878715,0.0,0.0,0.1948753601449125,0.0271161891418366,0.0727881926191205,0.8937891102366999,0.1392217868399737,0.4097786507113041,1.1606363204695,0.0711397958028023,0.2874982343201306,0.3924633662815,0.6141656961942108,0.3340103651442836,-0.7611442891543501,0.6059612654169333,2.3025913668233304,0.19205155765695,0.0966260349552607,0.1356992627602933,0.3641004205829,0.1091213397566374,0.0964116191904327,0.1363765894485999,0.0989099496107358,0.1768606792247612,0.3410908235972499,0.1114505329624868,0.1075291249526425,0.8947729603385,0.1679286199102196,0.1778944096877459,0.9789408842793,0.1552410691485184,0.2426412642362154,0.0191263441035249,0.065146456164562,0.0723457311522834,0.010839557258865,0.0934923169502494,0.0771033883990354,0.02344444322306,1.436553946327913,0.6022269627586537,0.8240134305789999,0.7628945134790903,0.6863206294960698,0.4825012904132,0.0478681009017388,0.2765346809554396,0.9997664894079,0.0001224708265306,0.0001024893374352,0.0,0.0,0.0
140693756,35,1.8381840779660836,1.2940283309169531,0.06011453585904425,0.06383350217864359,0.042960244940156524,0.00613158280738943,0.009405910082261569,0.44516501967375,0.0197532071583528,0.0189486671015358,85.03064548899734,3.27846073603817,2.4453485242551523,90.87685686629706,5.891656636278367,4.982195838974457,0.11194378469915,0.0206589650654684,0.0209117966025348,-1.366933251148,0.0668808062368397,0.0859839382087428,0.264389,0.0,0.0,0.0866229009440113,0.0425849326900794,0.0568319844147194,1.5861003661805,0.1028288067000315,0.0869557213692655,5.823645455211,0.0351379614859679,0.0299585922832115,0.20031284689935,0.3023915618313419,0.231244839931043,0.054848595378445,0.5464754125262676,0.5295181474582623,0.3150360325421,0.0985698104092336,0.1064171612202691,0.4000503156333,0.0793149746681012,0.0686209784731752,0.20520196634645,0.0788964460832852,0.0951231010574867,0.3797734552471999,0.0760795552798398,0.0700627543623917,1.028259940762,0.1010155650426145,0.0973077827538555,0.981335805658,0.111408281431596,0.1069522960554385,-0.005753498386952,0.0489648440273078,0.0524805722513623,0.002115412045172,0.0491652618551926,0.0515068251493432,0.042677808388215,0.4451888364613257,0.4874968783745582,-0.2032549287798,0.504014882338912,0.5265053172082421,0.09080567614135,0.0536268011054914,0.0728001511374476,0.9999342921901,6.503536569923973e-05,5.902860860318437e-05,0.0,0.0,0.0
140706664,35,3.2912282340905783,1.9954201770218971,0.16235855764785545,0.38634855351955744,0.06606977779639427,0.02439274380867444,0.03056716633308451,0.56727725131615,0.0338397514109123,0.0351284507369799,57.49289414657264,4.825557002074667,11.086771566790702,84.44239272179964,173.19588530430485,8.392378579879923,0.30003435934515,0.0368572950897923,0.0768652299066335,-1.1799971537935,0.2001060420714884,0.1651403419508523,0.517358,0.0,0.0,0.53740420207568,0.1721970087794055,0.0690375787416988,1.4737977812574998,3.022838449466581,0.1464746382927506,5.0483226625275,0.024994333606509,0.0299640594342944,0.21716041036685,0.3974345785651845,0.3045407389327458,0.17943076874825,0.6865248039262336,0.6079714587303736,0.2001077494537499,0.0846700454007811,0.1072639845470385,0.3929199161461499,0.0846995999173818,0.0794515297451335,0.1902560867094,0.1176228295142564,0.1296801813129921,0.38665419646235,0.0964016245344022,0.0827669766506503,1.009960532473,0.1401250819290382,0.1252448436407587,0.9953242495046,0.1114808058026423,0.1281380531243998,-0.0002260315791166,0.0702400923625062,0.0657991364618638,0.0043390830156425,0.0626896918897792,0.0721420179383507,-0.009653463873849,0.5042651643843855,0.4943794837777104,0.010856638191145,0.6522275745651508,0.6733991104085529,0.3525659473172999,0.0625946286435946,0.1733942239927424,0.99996081881255,4.514682047285224e-05,4.978500064178881e-05,0.0,0.0,0.0
140806473,52,14.228234030968848,1.5305163400717592,0.07375683439273462,0.08207015269581341,0.13144949585963345,0.024257647855483275,0.02346506808640758,0.52747533143405,0.0119978981802296,0.0123101705949928,70.1849781299727,3.401562047201864,2.8192064013447435,115.15982733308536,4.1412050705884536,4.242524931753821,0.1848379705652499,0.0214501099259535,0.0226850472067308,-0.881241075178,0.0885971665308648,0.0713333240803547,1.153151,0.0,0.0,0.3389845897474672,0.0466827284216965,0.0552233415089911,2.0099181529905,0.0722776634820527,0.0740460286570519,3.5284946805415,0.0192272902296979,0.0208883372798882,1.540725458331,0.1247393710420459,0.1317306194053524,-0.037927139056205,0.5261307280156521,0.559351960835534,0.2433314870174,0.0959868415559681,0.104577957036015,0.41963509199335,0.0743180685821751,0.0637220321173704,0.2326782066677999,0.0938724998561426,0.0940946051827019,0.3794348220601,0.0800350598188855,0.0715338909330218,0.98251109580785,0.1127067379805414,0.1143817787928009,1.010815955694,0.1166289820449968,0.1163139503625902,-0.01731531623728,0.0574974126444862,0.0566184134805024,-0.002009603305882,0.0601309050807001,0.0565235983427986,0.052732050336615,0.394772409341688,0.444839522856473,-0.0013214966463645,0.5310160554702354,0.5381155170821333,0.12052939247155,0.0555079868248149,0.0554245027093932,0.9999858405182,1.5849489665153982e-05,1.561902085067679e-05,0.0,0.0,0.0
140867355,52,11.98629604587346,0.9946880498478808,0.0434026848107939,0.09954047198057137,0.937075472945282,0.030482958465663512,0.05014078201553662,0.6633744631728999,0.0380596376856011,0.0908257080440197,82.09879285992848,5.463386109369637,1.1178858166828576,78.34763178191108,20.748377925127276,17.486130620580447,-0.00231309962769,0.0193760849380013,0.0414211304047948,-0.0282254292150299,0.0143624419145147,0.0226377268175557,1.078685,0.0,0.0,0.1374654146233947,0.0193505014259418,0.0936813038217983,1.3674241357345,0.3621275092415805,0.3051905527629281,0.12064177165785,0.0615548842213696,0.0402665310755691,2.061969770897,0.15516613883,0.2535761018125551,0.2290155886702,1.4836290610024947,0.4036415494152304,0.22729005479535,0.1011654505150134,0.1109482429709548,0.37685348661075,0.1006882893106249,0.0732496647622761,0.1875073143929,0.0854856601183076,0.1336880359694649,0.40082306931495,0.1053038371620574,0.0723620644706107,0.91194077631115,0.1291572695103217,0.1137060263991374,1.094086679176,0.0853056243868157,0.1359433647024366,-0.02802657581989,0.0558135156183405,0.0683971719311585,0.0032509556743819,0.0520078983111184,0.0503193346996516,-1.075166298843,0.4159360280557822,0.3825513453443843,0.6984716183900499,0.4233939162804181,0.7742139638456171,0.3175464932460999,0.3033986005608149,0.0513268391895875,0.9996384399532,0.0001094942135495,0.0001015034678343,0.0,0.0,0.0
141427794,27,11.287324219738258,1.2137242226619913,0.13375987431802328,0.06403963765636189,1.0323830779150838,0.05803131908451664,0.12188124594653238,0.4769269237441,0.0326898510888249,0.0638553517764139,83.70417117948736,0.7320831144394475,0.5219837449134133,-113.41166082449473,1.4006308282339683,216.59970195153363,0.084120019373705,0.0507106005284676,0.0223305812119969,0.01384087728569,0.0251251038363054,0.0484643953552586,1.052591,0.0,0.0,0.1096619496319385,0.0090598156059103,0.0126909032778442,-1.9794068915425,0.0244456195576179,3.780377957892649,0.9205714567204,0.0239449699638384,0.1923812856620537,-0.4483157035264,0.5727224172499299,0.6707374386044151,0.2233519132792,0.2100770760314115,0.2245945337217805,0.077539378824725,0.0593547891115281,0.1172946393502555,0.3995415806471,0.1082587407075144,0.1080784355636744,0.29721989835385,0.1074810870799123,0.0797078621353307,0.37258923802365,0.0732551960811927,0.08820340024152,0.92831010515555,0.1113582214402144,0.1589263480490628,0.92766266356065,0.2342121239445284,0.1437819985198476,-0.085498333210585,0.0848333088036464,0.0838428858634782,-0.0107668721434149,0.0942515750499639,0.1236299479975501,-0.4407475471516,0.6434268797677374,0.633711357910141,0.8744161453430499,0.8170762641650129,0.4255600151528778,0.12660770301475,0.1054664830354422,0.0215276618617198,0.99974074931175,0.0002183096422156,9.140040499444611e-05,0.0,0.0,0.0
141463680,34,7.867884936948468,1.8037071116766525,0.22200350320084206,0.2530559948046385,0.3469086530490302,0.11735064840133327,0.11578846056022979,0.6879879277495999,0.0282009773862309,0.0269574341685679,19.01418649526766,7.480704174671681,7.863681002279915,-44.81608291103925,50.96050150392232,61.977073851318224,0.25616601762415,0.0570409122065245,0.0570182558534698,-0.45978486728225,0.1793226915786233,0.1250816575807619,0.895858,0.0,0.0,0.9454379355995706,0.0534657037744329,0.0343700957249289,-0.7821882046444,0.8894285397109665,1.0817039994571855,5.588293582436,0.0209055294833184,0.0238732097451439,0.1186347812066,0.3005403056778096,0.3281971130545832,-0.0497993924198549,0.541505454132081,0.5429156239579147,0.2027911239786,0.0897509954329966,0.0947323792174853,0.38487373391295,0.0878087110440324,0.0817914409964373,0.208678308159,0.1002300237968021,0.0995209927935941,0.3879268845262,0.0843942731907903,0.0766233418295167,1.0073676736995,0.1081970438950776,0.0998433591017844,1.019451567558,0.1074570659381393,0.114939991036628,0.007206578796758,0.0558559540136158,0.0573619800018718,0.0038827757145194,0.0555564093257998,0.0572358999631636,0.094375893442465,0.4802019698084842,0.4611682037423918,0.086939629457285,0.6094200127798071,0.5816868528261294,0.2346185840243,0.1493735528988648,0.1669507970558551,0.9998153656074,4.670378513627061e-05,4.76715270210093e-05,0.0,0.0,0.0
141920362,34,5.7825846628924245,2.629996354782219,0.2820799652312149,0.3495974797015191,0.39282354043413875,0.09683641214500871,0.10162087260936009,0.3197993874164,0.0510159978995765,0.0465387799582439,66.77437322628235,9.468630950592079,6.820610382226178,121.21935185303786,10.814182438981543,13.930327501139436,0.41995514655095,0.0492725191385575,0.0542019203895191,-0.4058024944739,0.1229246803947001,0.0999199684345358,0.762122,0.0,0.0,0.3943529732864559,0.1119275271429294,0.1458030069065668,2.115676806969,0.1887430894715787,0.2431300807759973,2.7044953679545003,0.1032011234859568,0.1367006467081775,0.47268769557615,0.2596890334925493,0.2080579848864365,-0.12811675336755,0.6626676073086631,0.6531213557014646,0.2293110487769,0.1240868857384504,0.1425067968817261,0.40570161070565,0.0995856617923066,0.0827834975198438,0.2060842366435,0.1096465770245824,0.1411388300595726,0.3810592237822,0.1116049262887227,0.1108602573549902,1.0009779110605002,0.1268264997009219,0.1350405979608546,0.9966978749501,0.1396803592793478,0.1110034639459091,-0.002960329181424,0.0625753870913851,0.0662668782987846,0.0006155894739745,0.0564489316196584,0.0572051889982438,0.03753999466907,0.5336657656062349,0.4861403000698578,0.02010361954422,0.6909729262098309,0.674972278206115,0.20754712370745,0.1491823455951536,0.1980111939541811,0.99995696178225,6.224439257274117e-05,6.283862991862676e-05,0.0,0.0,0.0
145114269,35,4.4571474343782596,1.467106776849869,0.08104869303694184,0.08377575101785983,0.8723632223511776,0.09685504564652081,0.06964705781066349,0.41631621475235,0.0368727098532143,0.0363446105696194,80.7523649941335,0.919003961081529,1.0245395717398935,75.67568376684672,3.246581078695998,3.4095154275609505,0.1664617231883,0.0246802930922463,0.0241171800856898,-0.059302651973005,0.0511109667942098,0.0333582942491089,0.649057,0.0,0.0,0.1607018252826072,0.0176739329206428,0.0158098274457466,1.3207898454295,0.0566635292561943,0.0595072701084808,6.0549812027835,0.0236312028207743,0.0209890975146915,-0.38414587551545,0.1145659205761673,0.1009662441319035,0.096554435611235,0.2545686033053295,0.2830052121622987,0.19145947521425,0.0657029086131962,0.0763434918728036,0.3668641409038,0.080298856583973,0.0816547527229046,0.22051751159815,0.0869731828250391,0.0886643813003696,0.38164628869555,0.0710131938573986,0.0727450849850014,1.0004241005210002,0.0830623720553137,0.0938452018320357,1.0005091260525,0.082349188341906,0.0918605198988449,-0.0001227057861088,0.0573812777823513,0.0582026472051932,0.006562274285872,0.0535344411284332,0.0562833024709086,-0.2399097853966,0.4653528892584643,0.562542634881387,0.1279317767517,0.5494584408437646,0.4898733381026107,0.44947601669575,0.0585340273628226,0.0688628584063536,0.999858072766,6.417641665634743e-05,6.985799670577997e-05,0.0,0.0,0.0
146312188,36,6.368439098501499,1.7206507737142223,0.07492180032889895,0.07482662390488426,0.5226218935885427,0.05294898131021081,0.06281907590762514,0.39951302212125,0.0124668368708232,0.0125749205424994,73.67071083965195,2.036787312569956,1.5942559802807779,41.38731077004528,3.4907886005025452,3.555852248915687,0.23569273410495,0.01933441905787,0.0184872082721602,-0.28181240083615,0.0463920855790228,0.0492955121753332,0.804033,0.0,0.0,0.2811573172865008,0.0268079897817193,0.033929856475709,0.7223448414834,0.0609257545698544,0.0620613294580237,5.4655187887170005,0.0259073553160673,0.0269789154263619,0.51019135379185,0.0833058716304256,0.0854406273689553,-0.1465704021875,0.3967912700180381,0.4216733839660093,0.2411620022564,0.0939921266576379,0.0892154036689422,0.38223633648175,0.0822258844848127,0.0713844706097007,0.21866794757395,0.084968304441181,0.0889882339725404,0.3838494003331,0.0772880801109173,0.0700651096194115,1.0482787504515,0.0901125507460822,0.0911145391623653,0.97685275618,0.106184983215197,0.1048459372210808,0.0064882307888585,0.0493100145969906,0.0558475722359151,0.0005792578441155,0.0581229335777859,0.0545644453638468,0.05360474045211,0.3649635160072791,0.3830526154879131,-0.0775646750159849,0.5330263362283166,0.5106138467273198,0.09478835006074,0.0480867762603246,0.0645761670478769,0.99990957649015,4.539653977608804e-05,4.721200646651269e-05,0.0,0.0,0.0
146589986,36,5.660763357219946,2.334880335549056,0.20258783609730768,0.363044294824415,0.060426025761966776,0.01535965068779243,0.018899011205478544,0.62920353751125,0.0474467613691036,0.0393371682458597,84.55402865912282,6.429074301222499,3.6810509584796023,84.30631854500544,9.787841884450797,13.077910624216202,0.3682646275392,0.0394178482988034,0.0627651854504616,-1.218775968492,0.1273714046239698,0.1181862516565555,0.752875,0.0,0.0,0.0949070733374428,0.0641082728250419,0.1108709169113949,1.4714228388455002,0.1708300675482728,0.2282525996741196,1.88895645024,0.0342329411065598,0.0380677453254789,0.2282271085258,0.3635203415690451,0.2049722996520294,-0.019924501113215,0.6288253156440208,0.6303320246301145,0.21207484848675,0.095742234129293,0.103677721379817,0.3714304772505999,0.0881972331505955,0.08785663501589,0.201398972665,0.094710019042177,0.1034012891681676,0.37995611926365,0.0880725659076055,0.0849280050770178,1.010800013561,0.1212384092642423,0.1151183755116664,1.007709306663,0.1287763589518954,0.1261827533375386,-0.0046982099018515,0.0610063871337725,0.0666821100425408,0.0066032462966125,0.0614733489163814,0.060036548363551,0.025085132193705,0.5652842957247791,0.5312453378171726,-0.05276770707206,0.5820281555469067,0.7051013015265164,0.103220625457,0.0673841189038857,0.125631265940573,0.9999863322998,4.69926207494753e-05,4.633702254386307e-05,0.0,0.0,0.0
147307851,33,3.514552215591456,1.4606343666187271,0.05074904784839651,0.06156844275130702,0.5201035419974248,0.07298375459824813,0.10691164525527685,0.3126998501262,0.0072798032660075,0.0074917126061447,55.9251383291652,1.636998221630705,1.9987345443582782,174.91604630146992,2.299440343626143,2.0939167902664497,0.16454151474805,0.0153577265258442,0.0179310043898283,-0.2839101885926,0.0656659213020258,0.0811882488175167,0.54587,0.0,0.0,0.5602756319471265,0.0292300605729779,0.0234336634640296,3.0528609225315,0.040132804949466,0.0365457422529411,6.120589748789,0.0249580642497591,0.0260840533651487,1.0590496196725,0.1006196415971667,0.0963025891220603,-0.44942480545655,0.4821376225860391,0.5707299369412906,0.2415959276915,0.09342393092489,0.097711635930147,0.4107956731994,0.0879908674932715,0.0681755217898414,0.22340390463265,0.0960682695819129,0.0969722886428073,0.3694168847650499,0.0821428587578104,0.0769713669037376,0.9734536531647,0.1002264244971,0.101074780965799,1.0048381605015,0.1067096105793823,0.1082927834984357,-0.0042228796768395,0.056457589863053,0.0556354794244528,-0.003417848136339,0.0590094364786365,0.0568075379018282,-0.06020952966677,0.4352177648683777,0.4410699711577479,-0.0106403453411549,0.5758293318110848,0.5884077432664664,0.1197890188568,0.0571078442311916,0.0623770556845057,1.0003377868195,9.679681142205077e-05,9.695105751506006e-05,0.0,0.0,0.0
147466817,36,9.057013185426543,1.600072855445951,0.12659207922213578,0.08734008354429257,0.5585598590289573,0.05934067831496731,0.06473916015956105,0.4561337470487,0.0184097558610485,0.0182527412813034,46.242084051113764,1.8007645027146282,2.233378973595123,45.19492321418233,3.13705691325971,3.090184689932907,0.20413975765455,0.0357952834573264,0.0230816172757694,-0.25293027813845,0.0487784586522946,0.0476267216334497,0.956985,0.0,0.0,0.6916128505331283,0.0286721220472374,0.0223550726243594,0.7888002152735001,0.0547519719588321,0.0539338973340493,2.4008811409805,0.0225146442411205,0.0255711600066463,0.2818073583607999,0.1176844082483968,0.1330017188183757,-0.02409235199726,0.3314717997068327,0.3913592176162993,0.2255848520893,0.07029802089253,0.0783994341997557,0.4043229053649,0.0720255563698287,0.0674949496418811,0.20507993050245,0.0814679813497297,0.085249634891818,0.37656158630075,0.0783888428694788,0.0805089873145917,1.0233872195229998,0.0849301008823104,0.0878398732927714,0.9930429548981,0.1073942343823433,0.1168791167882042,-0.01625845087563,0.0507128657184475,0.0509191875368831,0.0004693760483815,0.0543604449535536,0.0469215949180506,0.06460105867241,0.5510042434978444,0.4253209787621223,-0.050226495676925,0.455577078664853,0.4509934496711472,0.2320796687611,0.0965891857471402,0.0706125136579915,0.99997345284215,1.3863615256126671e-05,1.2841806505070608e-05,0.0,0.0,0.0
147892801,40,13.256625877730496,1.7747186743981729,0.0941461811295139,0.08657864910686275,0.9732342863718645,0.08769638063389618,0.6412350754869326,0.44598198425445,0.0087965345787553,0.0076351941131598,83.64328376954997,0.6312180972852985,0.34720002450184495,141.28523233282814,178.36397063477574,12.193376348778804,0.24912951917155,0.0236722682110353,0.0206862336710613,-0.011782599577005,0.0410102443825129,0.2198124073062061,1.122433,0.0,0.0,0.1107181641688647,0.006024523071228,0.010942160502043,2.465892488653,3.113038554507317,0.2128145642209946,4.765823632836,0.0577727685158926,0.044551791671207,0.8839620265822,0.092879359450275,0.098650480755856,-0.19962760014195,1.8321110342687772,0.544131686640388,0.28454359728015,0.1380819362237489,0.1461560241798123,0.473038166799,0.1371745104662037,0.0563223256774455,0.1972260806501999,0.1224620605207058,0.1662895588570269,0.3945062604793999,0.1299549443915572,0.123140361607546,0.074859732060305,0.0593833094025329,0.8941067348745595,0.91064820991865,0.1231764954279417,0.1282993414347822,-0.0310862034712749,0.0888823942350729,0.0916990121513524,0.022147587281085,0.0831991890211993,0.0769126017484262,-0.1507752788138,1.551125125958706,0.4560933454385493,0.03301714717924,0.8766691608808482,0.9176274194652192,0.12275013620135,0.0681279105683791,0.1593918474189696,0.9999865420364,3.4458680838289624e-05,3.552246924276581e-05,0.0,0.0,0.0
148160986,52,5.248920560356307,2.1879727675684273,0.11557840856265544,0.10412521654913176,0.5401386235690733,0.05539914692307879,0.08950231436510991,0.23700941628735,0.0124667163564558,0.0124862433571477,34.675427950684394,1.0132875410924314,1.064358401882302,-2.5598516474211457,4.840647966549482,4.591872511241735,0.3400419122828,0.0235695108024394,0.020191266916564,-0.2674947666121999,0.046996843763274,0.0665877237982195,0.72007,0.0,0.0,0.822388108435318,0.0107099899824285,0.0099324590958573,-0.0446778396101,0.0844852449462568,0.0801432941529886,5.9600740365275,0.0528403750173014,0.0504971390901305,0.591093104116,0.1188148253652651,0.0946136047087102,-0.16219934746515,0.459887237931768,0.3758351104810509,0.23619952486015,0.0860407161003767,0.097490236763413,0.38267728904895,0.0744679605063157,0.0692223589837685,0.20941876910265,0.0819564180229469,0.0938377378647475,0.37788358004355,0.0738806254761018,0.0698187647002704,1.0078753028955,0.1023869126131857,0.0979353536214591,0.99912373818175,0.0976226046116824,0.1082236193044103,0.003543061072083,0.0508951569080412,0.0479537902660427,0.008558577317789,0.0549966945073507,0.0549664398630706,0.06564094453893,0.3667261565923183,0.3851860859271555,0.034949900611025,0.4662823925110761,0.5054458891028449,0.1660993686459499,0.0673787694696641,0.0836235852962765,1.0000295120445,2.001409938290344e-05,1.9429067842802183e-05,0.0,0.0,0.0
149075106,34,3.4594495375503973,1.4182144815090125,0.04296565165957533,0.06235211168321242,1.0378611245008222,0.056580335442899865,0.05532417257058819,0.25573872014265,0.0135247364578109,0.0139642409182115,77.2232346662911,0.5454145926741489,0.5981980495028694,-65.42628645782361,2.2869913205169943,2.637370127633302,0.15174191567915,0.0133606315829953,0.0186860302612964,0.01613924474751,0.0243459481833155,0.0225545372159463,0.539007,0.0,0.0,0.2211530354556747,0.0101938771659322,0.0092734144289204,-1.141904116042,0.0399155285075545,0.0460307923209442,5.68548644882,0.0255129192641661,0.0284894856855792,0.68174892953295,0.0734348462478411,0.0855402005508105,-0.60444537433735,0.2445870927641535,0.2714410728798397,0.20812554038595,0.081340904338741,0.0843777060334678,0.36252445891785,0.0888617770518698,0.085021147666717,0.2146509196066,0.0967764694175122,0.1023947276044305,0.3766779500299499,0.08062498595811,0.0747939793079403,0.91748114568365,0.0780563342382461,0.081033279287543,0.96333153547485,0.1076207205402369,0.0975887209978647,0.009521876098233,0.0585827758494888,0.0561682688031405,-0.0016169946210885,0.0565860708430456,0.0530350410399049,-0.31373290645685,0.3487591286177245,0.3451027705199631,0.22701102812835,0.477000000807546,0.5279876481758181,0.7629687138017001,0.0152476157077884,0.0118047740037122,0.9998926748414,6.48477498708111e-05,6.307973934727151e-05,0.0,0.0,0.0
149828633,29,4.1178071180754685,1.5475674238424575,0.0939373242856325,0.10192218562821864,0.1398203905441481,0.028090440498447944,0.04049233022283397,0.3628106902051,0.0309737992830853,0.0311063350161876,69.25519571621119,4.58823139340987,3.8649206101831197,50.70314932013327,8.406069018515888,9.753246687776718,0.18964957928495,0.0271956721835841,0.0277000048802792,-0.8544294891407,0.0974009062656766,0.1104558557079551,0.614666,0.0,0.0,0.3542062362781634,0.0638399941357439,0.0736728331693474,0.88493689676665,0.1467135815229904,0.1702262674609351,3.403245383187,0.0785893701360156,0.0861977677641574,0.119613118993,0.1650366486700552,0.1568954147524509,-0.086971552754515,0.5456395363703275,0.5269877166357381,0.24130086589475,0.1038433771277238,0.0901685316812125,0.3765259211231,0.0800666604088508,0.0714000803876308,0.22007687344385,0.095186698108771,0.1092084133879644,0.38757236933765,0.0930541768580811,0.0813035854933944,0.95345630300615,0.1344286479466611,0.1102344090606015,0.9927737540775,0.1156339477132045,0.1131434173047359,0.0042267749363289,0.0603768299065271,0.0655328475183058,0.00516053475733,0.061492094040023,0.062846983428205,-0.15688742028525,0.3365529589059338,0.4215413190712612,0.0077722599638565,0.6278222340989307,0.6096720844222815,0.077711297530735,0.0488410292321491,0.0906026270280186,1.0000429150645,4.952367148913783e-05,4.759782555874281e-05,0.0,0.0,0.0
150322574,28,17.4446395394063,0.864772152387247,0.017344889700835697,0.01633452188266249,0.7643160847390389,0.10783090154358621,0.05710783923905638,0.33816250434245,0.0017111136828144,0.0013669524072374,89.42033966368604,0.10586934264470926,0.12622024581064295,-130.7952204686888,0.29192274323295725,0.23235215761770064,-0.0630983040909149,0.0087992642783193,0.0081267950707674,-0.11672700075795,0.0660480706887085,0.0312943482899071,1.241662,0.0,0.0,0.0101168088283525,0.0022028688997869,0.0018476557222101,-2.2828072430505,0.0050950130308691,0.0040553101745417,5.016055575632,0.0038204650275801,0.0038662969919114,-0.4138278642973499,0.2321419268111928,0.3172057836386585,-0.77012202486315,0.3529251674164053,0.8548473324485661,0.3024246210915,0.1316869663581587,0.0823452472086164,0.36298123981705,0.1633096199593145,0.1493169072264164,0.3000725614100999,0.1973248782243302,0.1188172718337099,0.3629201204930999,0.0844942652400586,0.0943353152088641,1.1052731960305,0.1673390658181828,0.2071192604614893,0.924830386805,0.1100162682421748,0.1388470228359045,0.038225956800595,0.0836807152031134,0.0866057900618334,0.007154789116601,0.0854428144570598,0.1226971455402166,-1.2577125075834998,0.3701467089595989,0.8062018266245647,2.6894429816075,1.408535776157699,0.9107068887883752,0.4388081347089499,0.0611294186783399,0.0217999168503798,0.99993265262265,0.0001115897738733,0.0001615164041188,0.0,0.0,0.0
150568781,34,3.7088733212634093,1.2014302019757914,0.05444341935261421,0.05385195951121524,0.07710305283236948,0.018482856696678873,0.017552847099529978,0.7155692271724,0.0150324482376955,0.0124351546143333,20.2800494556713,2.88310912767977,2.3203709597089244,-90.70762443770946,6.699117169257475,9.487164974513725,0.07969854519629,0.0201401318869083,0.0190428120179132,-1.1129284260735002,0.119024306727774,0.0890761149281087,0.569242,0.0,0.0,0.9380096816780152,0.0148022844077793,0.0162466146598331,-1.5831467031005,0.1169216515804252,0.1655822654851484,3.577430629656,0.0086118897764446,0.0080035674820977,0.1805228429346499,0.272046772798827,0.2536278573139071,-0.0070176121905265,0.5828465860583666,0.5032039675180607,0.23768765664555,0.0887620002359506,0.0934662996906522,0.39852821916865,0.0932581143461817,0.0746801016112292,0.2038264416592,0.073285343185429,0.088679482475508,0.3852992074473,0.0799827518438812,0.0669499687381928,0.9964168076775,0.1013126105869174,0.1024553588720009,0.98700758203795,0.0752539712772014,0.0838751785386153,0.0002962635173142,0.0569453401767661,0.0538393747376725,-0.0018586431777345,0.0527006264814219,0.0444453569125784,0.006753465819314,0.3937391072173721,0.396172142292742,-0.084788420768205,0.5027356241801376,0.4619999255382369,0.2181867871314,0.0716717849302144,0.0853255291995643,0.99990011822365,2.3317340152928523e-05,2.4481508753781966e-05,0.0,0.0,0.0
150844152,40,12.424244803220704,0.9683079265636897,0.02855269901987134,0.12696072349859489,0.8772693532762975,0.030185577576845257,0.028520342440546465,0.3271335721520499,0.004041476130835,0.0052664122844928,83.7195018886183,0.13091899767827897,0.09768356367838749,133.5098753856542,0.9826931132169339,0.7607671834754958,-0.0139865129998,0.0129987367727753,0.0535071700110972,-0.0568670421169549,0.0152065941582484,0.0138944179485821,1.09427,0.0,0.0,0.1093959880969721,0.0016948255948044,0.0022709661964318,2.330186909407,0.0171512303623089,0.0132778921927712,2.826975886924,0.0143181841351962,0.0105731766239469,2.8489190252775,0.5267936971910108,0.1586442394882765,-0.8924604573894,0.146784807227824,0.1332079057839066,0.12548009718635,0.0562723830777082,0.0669297807081398,0.39005321341555,0.0811639358939916,0.0728484259969732,0.25136796587615,0.1015851194271417,0.0997095873154896,0.3721581392937499,0.0782803133317439,0.0795872192434912,0.7187263537509,0.1146192925220448,0.0939872458867172,1.2104536014235,0.078285439627503,0.1011803087040024,-0.0840362680805349,0.0532211868266279,0.0487942800184461,0.01453240076712,0.0564964816369549,0.051380297767764,-1.329405150711,0.8711913503874968,0.4019159977508841,0.82099979595775,0.4237204967164348,0.4911323227045927,0.4854117189857,0.071306651878318,0.0240649790977849,0.9998851787477,1.8250990117985037e-05,1.9505313810563862e-05,0.0,0.0,0.0
153043302,34,3.624766204113341,2.2401799482797933,0.066852824725109,0.049561247834898126,0.29378445855891316,0.07135285224424312,0.03852063181665116,0.4108583959977,0.0129332214308962,0.014704198289123,33.3837079144473,1.1871864347147962,1.0807249107769366,-27.85320317291796,3.438654022970274,3.797346952785361,0.350282905569,0.0131578054508162,0.0095034922944553,-0.53197118247575,0.1208323193589167,0.0535081764932091,0.55928,0.0,0.0,0.8350043590032923,0.0105267244173974,0.0112211573530084,-0.4861301025943499,0.06001583453778,0.0662762071666782,3.5568240434650003,0.0203694410527073,0.0268596847647959,1.51251215486,0.0791298763291725,0.1158650196341779,-0.1512591137356499,0.6711901380826089,0.700865117079621,0.19937469057725,0.1214044742377136,0.1002707722159378,0.43298044584515,0.1197776790438953,0.0628492327006037,0.22128062012385,0.1153203624006963,0.1255199314918287,0.4057320409786,0.1550835395421639,0.1040269547573506,0.97145292803465,0.1338685788095974,0.1430957337347471,0.98861650974575,0.119942166917632,0.1472542283473745,-0.0013434487154415,0.0800378480018279,0.0790769158243283,-0.0069505526256805,0.0652617545750695,0.0729718518804836,0.16085500855515,0.5065278513670924,0.3010338285095797,-0.033172323745325,0.7014619240864244,0.6260067997316118,0.1740438662396,0.0525393099749122,0.0308903313381748,0.999841846501,7.22681692905125e-05,5.380172542512884e-05,0.0,0.0,0.0
153123772,32,11.354029022270497,1.5454962566469936,0.08906688496822945,0.10729794768264189,0.23412340730410341,0.05887052176723334,0.05822355762743958,0.60046841191165,0.0094772484255153,0.0097467388630606,60.320400781577156,3.0832767114671356,3.3906653638644,-18.86767695711376,4.291974577688559,4.881525733970183,0.1890679574941,0.0257785287665343,0.0291508237917604,-0.63055516402735,0.1257796586211252,0.0964537534942214,1.05515,0.0,0.0,0.4951493513926708,0.0522513168243394,0.0460141107996342,-0.3293030851043,0.0749090877925585,0.0851986965786125,0.49664621416835,0.0179003604649667,0.0191219171931303,1.7317023614755,0.1446953923826714,0.1730793208481178,-0.10490443705735,0.5647309568546302,0.5833386466118397,0.2497916105290999,0.1027120220560713,0.1054508289369822,0.39713047763915,0.0810745697761858,0.0685687859559721,0.2044786454165,0.0954543897327937,0.1031588287771128,0.3762806102404999,0.0897332671353587,0.0801479014193701,0.97876212033885,0.1086361570270973,0.1093858466176516,1.0205478331635,0.1281875010394538,0.1127966273585758,-0.0145892924819349,0.0543869336583177,0.0572756916345628,0.0007442351152654,0.0602314384870071,0.0576022888710483,-0.0047385936312945,0.517781431245981,0.4430910519970892,-0.052480508941195,0.5736140278617241,0.6164931117419434,0.15297179657555,0.0797385742547246,0.0916279523296726,1.000086202647,4.078003557483889e-05,4.056150506626111e-05,0.0,0.0,0.0
153928943,34,4.187414957328441,2.2184891442451824,0.20552145004970868,0.1617970292397537,0.7345826595159327,0.09462120172125388,0.1204643079110791,0.3415824061615,0.0091861997369936,0.0092930948457328,52.23725779158882,1.3315511560130489,1.7060532883801542,66.92047138681055,2.115545210438916,2.1620780144893255,0.3460573079203,0.042220502900112,0.0305718659824246,-0.1339593277814,0.0598868531896054,0.0659492988068254,0.621946,0.0,0.0,0.6123931091076189,0.0238076965134085,0.0182054012994081,1.1679825626865,0.0369232293969554,0.0377353800378204,3.868000435384,0.021853300386085,0.0213644828980665,1.1201209027169998,0.1126553122048854,0.1036098803637743,-0.1470690932324,0.3342720421332015,0.3503734301026047,0.22831985609355,0.0819077500628825,0.089626597657285,0.40221870429045,0.0725552709089004,0.0668119060976802,0.21223753651625,0.0837697852373219,0.096430363866779,0.38750755168145,0.0868196614737795,0.0712976361961713,1.0004483597995,0.0945339460120552,0.0946377365736266,1.0099241880465,0.1003862263855835,0.1008272944488077,-0.0005107942589044,0.05019196343464,0.0507601464552547,0.0030271330592455,0.0594145899357208,0.0520980144037061,0.035368072670435,0.425856901147185,0.420269804089968,0.009753734655502,0.5109942402898948,0.4754567129335674,0.19672964225465,0.0953382688851421,0.1470786733823049,0.99984005356525,7.186202579589906e-05,6.848287816574317e-05,0.0,0.0,0.0
154007431,41,14.086107550436497,0.7634781963786718,0.028330933966447036,0.044065561148900145,0.4788315493755842,0.030901192912768438,0.03327503612775379,0.430574199221,0.0165335834169122,0.0184714864251692,79.50706971838734,4.531989103085735,3.2304129754333246,19.41899865249901,9.878541876726693,11.052605010350565,-0.1172033611323,0.0164222945495805,0.0243694254331388,-0.319817242417,0.0289722617881228,0.0291776031554589,1.148791,0.0,0.0,0.1821142004167966,0.0556985127523187,0.0771249257833461,0.3389254639264499,0.1724130810450206,0.1929043483530393,4.045643636485,0.0640905061863468,0.0752943663766805,0.92632608470355,0.3530873656386041,0.264189476076148,0.40809647382745,0.3420473769362024,0.3972356860853377,0.2550173566628,0.1039196289950293,0.1133674899068487,0.4016453176239,0.0843704464872479,0.0740841682374013,0.21702072257645,0.093897305519566,0.0968810912988928,0.37544693575405,0.0866150364684839,0.0903184921617832,1.215132759991,0.0965350295887426,0.0933681203014999,0.82020791003835,0.112560713286385,0.1062524670630055,0.04169405910619,0.0522977240216266,0.0562408549595666,-0.01448597591763,0.0554012180131876,0.0598041137660106,0.2611662144643,0.457886494785462,0.4214826806475256,-1.141488084135,0.5245096212527649,0.5567062017022755,0.02939925772994,0.0182520067286443,0.0294508085979408,1.0000534518625,2.066709827763802e-05,2.1230998047183647e-05,0.0,0.0,0.0
154512728,40,14.18472759581442,1.0526926846186488,0.35396738417709017,0.03125212837335045,0.5603243088060612,0.30515650966230445,0.061397725993426966,0.84046927247025,0.14446750609004,0.0224844372056687,87.41351252886452,1.008829456234949,0.6255597470997145,48.751207215251235,128.2357227534042,45.26682896806655,0.022301604942485,0.1779951358498357,0.0127055665374062,-0.25156053592735,0.3416135962826844,0.0451567956426908,1.151821,0.0,0.0,0.0451273915298294,0.0109094273318557,0.0175815540387631,0.85086908022815,2.2381355807215115,0.7900552074299083,3.417157133576,0.0357160084035372,0.0220803361745649,-0.11826024529385,0.2889983698622221,0.7953969081800856,0.04207253782251,0.9219722914196984,0.8254596473942903,0.1984826494601499,0.1198881966590841,0.0829407262315425,0.4072136058218,0.143168489955739,0.0931412901920698,0.2093586285412,0.1535402012636598,0.1342570731597467,0.36448407068075,0.120830888157607,0.1236703485531263,1.019963301129,0.1525333620149731,0.1164049785813736,0.9910470125291,0.199207930490056,0.1050877097215552,-0.02315289278232,0.0938027258665493,0.0847464090553875,0.0212794285497949,0.1125184231303755,0.0869537746959989,-0.8545052252956,1.6019854024703903,0.7702428345181858,0.35984491118195,0.7147048327538135,0.5747906711522723,0.50038242324705,0.2573568826854859,0.2469568704118141,0.99993466933725,6.441030273030002e-05,4.392316750712055e-05,0.0,0.0,0.0
156175661,34,2.8967899160575565,1.5415654453241152,0.07546094094284883,0.07687586138192781,0.32155783314838965,0.036561361480442756,0.04831440584887048,0.2711938801057,0.0053580541637334,0.0052325143429781,50.04758653674141,0.878869640669258,0.9236066244823746,-19.074268196779848,1.4461762548422585,1.365343964963192,0.18796196690865,0.0217970388555683,0.0211349872866059,-0.49274090653935,0.0524196100999514,0.0607926428216457,0.461917,0.0,0.0,0.6421511561732652,0.012440115753868,0.0116826645265823,-0.33290878244225,0.025240537211158,0.0238297476108418,4.234719661159,0.0198703391360135,0.0188109544745076,1.2808804053325,0.0848592999051094,0.0827214418342625,-0.2431289703060999,0.6304750954025984,0.580134866519686,0.26399513095755,0.0859456480083667,0.0898944913776119,0.40721413064905,0.0697526488762752,0.0653470678874818,0.21805956623985,0.0859723899538792,0.0958188420544832,0.3689772562068,0.0716218300652454,0.0765074185760766,0.96201032427325,0.1041952639513564,0.1102686719890677,1.0028641691470002,0.1206207427928438,0.1134413189681198,-0.006156308644516,0.0515564957735803,0.0557832362933779,0.0040599408435635,0.0545966370141601,0.0533404644266118,0.01111782612092,0.4488429458760619,0.4489742339977001,-0.0063874910680065,0.5258328818658929,0.5430464056247498,0.14933256612215,0.0619186920368386,0.0862924574622433,1.00012371195,5.54062929725152e-05,5.4341443012528856e-05,0.0,0.0,0.0
156261137,34,4.819677731037411,2.0178844900565616,0.17393746916589303,0.13452132069673217,0.4511967425091286,0.06947281579442588,0.09626893420957999,0.4560421309108,0.0113917626704426,0.0111538652324547,55.54426073865341,1.9562875200301377,2.1476325310218627,15.9309292990354,3.307887114503125,3.1804941960905353,0.3048963022543,0.0391478632294058,0.0280278535670457,-0.34563404447555,0.072616572849405,0.0839909408115716,0.683018,0.0,0.0,0.5657694341167419,0.0312974947097067,0.0278183922011767,0.2780471691706,0.0577335214323742,0.05551009556235,5.517868966616,0.0234853620437718,0.022329353835472,1.3850263577335,0.1228494701421756,0.1243004878303242,-0.33052766636535,0.5256373562246426,0.5743202405604239,0.2504056093258,0.0981406955811106,0.0966154598387502,0.38700460539345,0.0777076608581813,0.0741076286264705,0.21347378502205,0.0869869823690502,0.0908226916756208,0.3878776213706,0.0863794835977099,0.0792448372299929,0.99189516047375,0.1014378047578453,0.0990330412366029,0.9959059696045,0.0988038226147188,0.1125448520425538,0.005235437546029,0.0557196313768688,0.0521496268055669,-0.01162534106788,0.0517232691522065,0.0568894094074172,0.023202391548755,0.4232701890314461,0.4263460618097891,-0.0078191774917775,0.5769972505208154,0.5687857266966849,0.1365582132929499,0.0866161084327482,0.1690215551823189,1.0002883939675,0.0001113244559229,0.0001148442576353,0.0,0.0,0.0
156474653,34,3.4768503639581256,1.4742085238056986,0.05804698361591565,0.06581380808076065,0.24669034861784822,0.04108599711032171,0.042868064636260195,0.4798845820923499,0.0150621166134657,0.015303870076091,36.5803358136659,1.251533226818168,1.2382699946122173,-5.156310110999755,5.865436807367312,5.816038825749916,0.16855891794165,0.0174461222068535,0.0189681006511374,-0.6078478412845,0.0791198566816203,0.069584029364985,0.541186,0.0,0.0,0.8030220551420857,0.0130661153342684,0.0128249428158498,-0.08999458869082,0.102371184356224,0.1015090269331608,5.03032021166,0.0313900784351517,0.0310322208264448,0.74608747282585,0.1008538825561485,0.1268571601898479,-0.08238804210236,0.5963099171012345,0.596898810654612,0.25294558817295,0.0915676709418233,0.0940436183037889,0.39332179307405,0.0765371805365401,0.0710211945048228,0.22442890234225,0.0923847006023444,0.0914905609568569,0.37429471207545,0.0795692832915024,0.0756876602714163,0.9684010737945,0.1190320475380606,0.1062806916927588,1.0155132884015,0.1010548305466608,0.1064890711433945,0.003126160451285,0.0555053527133962,0.0528598429553192,0.0008527896109135,0.0561381700519087,0.0538939992528735,-0.1050373374223,0.4112212372561958,0.4223044843043617,-0.01235297129477,0.5662009776138838,0.5643051922001581,0.091500857591705,0.0529286559011378,0.0607903777988198,0.99975094886375,8.319125459732568e-05,8.375912542935016e-05,0.0,0.0,0.0
157953863,40,14.210815466985835,1.866450382028944,0.2599803284561315,0.3136464760422286,0.8024766656825293,0.12071899997729496,0.17526852528411263,0.7191212070733,0.0293870012139541,0.0260229089005058,38.62682253086584,19.0726479682572,20.320416718456833,-79.53201398317077,22.79584187691162,28.92177927932815,0.27101644907215,0.065143814851777,0.0674593399413479,-0.09556758710085,0.0708023830368335,0.0857932756556888,1.152619,0.0,0.0,0.7812283228757875,0.2654011449505364,0.161097124335116,-1.3880955047485,0.3978624965161117,0.504780273959349,0.69009796018045,0.0215985521345047,0.0236120391980285,0.1311084733908,0.3301722280988379,0.4028266530818964,0.0755629310594649,0.5595934105232734,0.5143239754426707,0.20268699601295,0.1000818484188079,0.1042114789711844,0.3879971853304,0.0910984095517534,0.0821637775339225,0.201835206213,0.1036164543644931,0.1084422701631366,0.3609082117495999,0.0805354532835089,0.0918990232728494,1.0119293620515,0.1031002730664703,0.1186749850890287,1.012734843028,0.1288868587535262,0.1045964142006343,-0.0009367724096128,0.0587907381157151,0.056492545650137,-0.0006225535444823,0.0596334047287961,0.0584592234107297,0.12788833866825,0.4807158118851355,0.5064881684435135,0.058621505200915,0.6260299314975252,0.6383530306170265,0.1830980341374999,0.1001255662455307,0.1545682336806889,0.9995560695602,0.0001271979374238,0.0001118844029397,0.0,0.0,0.0
158201450,36,10.437536326493715,1.8912135957491871,0.2841128183290049,0.5461209701989465,0.37314128771139143,0.167182219288475,0.14357300963504938,0.7449285884121499,0.0292036417540159,0.0255419621444514,17.080622595338863,6.1929624861787484,6.879935060259779,-12.815436375722115,92.990667601554,107.13163259284435,0.27674058131285,0.0706974701343263,0.1101745663257861,-0.42812669404905,0.2580923871563172,0.1413771725731519,1.018598,0.0,0.0,0.9558924044296048,0.0420671662638094,0.0261070113041071,-0.2236715598362,1.6229933232747356,1.8697997217820037,3.9478186602895,0.0183544454817896,0.0188798392651876,0.52324924117705,0.5436046648191748,0.3570589146092637,-0.2226257147428,0.5944779932488563,0.6567653880395854,0.21965414742645,0.1011737752223441,0.1065051844249499,0.36968021492615,0.0877958874473462,0.0909573496742595,0.23137251490565,0.1073757722854067,0.1117093688448156,0.3718706296903,0.0948637561062518,0.0902607447706778,1.0031417445935,0.1243493383666801,0.1313527526005515,0.9899035789815,0.1175519756414701,0.1230598842271584,0.0045686523842855,0.06252501621232,0.0631698949875092,-0.0020616114541455,0.0617938939112558,0.0617275766557735,0.13416554935765,0.5389408931809693,0.5156438399569081,0.021191797936105,0.6499265850869981,0.6603469222618257,0.34513750516035,0.2450525476235563,0.2098027304039981,0.9998623239985,6.535995787615434e-05,6.648609249748638e-05,0.0,0.0,0.0
159140026,47,8.02450034390131,1.5328992829022063,0.095840643903363,0.11874022951704144,0.2697714329940092,0.031029211362837733,0.03545874538221583,0.2940262354895,0.0364153732867932,0.0366230283443873,58.69846699995315,6.893313391017344,8.338701768111726,-168.98243478171432,5.93166767186687,10.17455780063246,0.1855136210535,0.0280391312254439,0.0324016429653327,-0.5690040411352999,0.0530667279604981,0.0536315116184382,0.904418,0.0,0.0,0.519541973507069,0.1294080746907486,0.098795733529832,-2.9492998649775,0.1035271310081835,0.1775795335555092,4.032308801390499,0.0710517974064144,0.065174841856491,0.6034863857164,0.1379617232887664,0.1386615465590874,-0.084760068544245,0.6088930888400673,0.5932630879844301,0.2234174846922,0.1018267130845249,0.106174989068203,0.38456906459105,0.0876243892801035,0.0731801373977489,0.2266533815786,0.0964828774271616,0.1032938539220924,0.3779065949255999,0.0820872783890161,0.077847037834131,0.99361502565155,0.1004997119120596,0.0855055661045515,1.0066913560205,0.1165126457685159,0.1173903661002691,0.001153396941397,0.0576842192462417,0.0583062531423401,-0.001585556486989,0.0511735352799259,0.0518328652310041,0.075107847011775,0.51231811346347,0.5418458568736279,0.065209771677465,0.5009597651683935,0.5256920265643644,0.15273607448135,0.0959236733960453,0.1372931904814975,1.000007124218,2.679423744200715e-05,2.6483918343478408e-05,0.0,0.0,0.0
160148385,29,3.4246405917444993,0.9250484973169224,0.037392594541140856,0.049037073539930476,0.055784476153504244,0.010801059874343141,0.011623845860662847,0.64961341613345,0.0667888059915945,0.0319308244756069,84.61581543815079,1.717991617104687,1.340794644621937,93.87411789851919,10.069980074361656,10.245216592735664,-0.0338354980015,0.0179198565879988,0.0224326081845933,-1.253486640827,0.0934609241950417,0.0822001572691872,0.534615,0.0,0.0,0.0938335033058397,0.023321597455989,0.0298056635889407,1.6384124397345,0.1757543079078343,0.1788127621231923,4.598129555978501,0.0281815255983044,0.0345875207811907,0.27841727457565,0.3862414606387938,0.2445941015860134,0.0007838891875075,0.4996223137304978,0.5208870478275778,0.22406970966685,0.0812593361082252,0.0907777425678251,0.39285931791,0.0866992374516451,0.0679482172323014,0.2216007885508999,0.0827686707509896,0.0929194158687807,0.3722875597452499,0.0764440465816323,0.0723152349811878,1.006520034552,0.1126028053370475,0.1011980126185143,0.99988276324825,0.1052279337558027,0.1092356578827417,-0.0009223391135323,0.0579391801714082,0.0556858179290623,0.0002697513987184,0.0549207304906522,0.0548077607844556,-0.091654201431335,0.4629265138321324,0.4327395176716469,0.0003072560427021,0.5828937617301364,0.5795219924731805,0.06047553942946,0.035401696128407,0.0474492042680197,0.999968422917,7.940036405396089e-05,8.225168112074854e-05,0.0,0.0,0.0
160297243,40,4.460042529280661,1.2010800303068725,0.03443346174725326,0.035281239331684144,0.12304851063716829,0.0163067685284609,0.01659451971447301,0.3017288213343,0.0073623171749153,0.0075268828189777,61.28345814644998,1.9549688761813613,2.1388277258146644,12.192583478380353,2.0827284518670175,1.9653145100545215,0.079571946256095,0.0126326382587712,0.0125734456012734,-0.9099236385721,0.0617420748769099,0.0549429033111775,0.649339,0.0,0.0,0.4804767181267915,0.0330654560343702,0.0296385909963364,0.212800726022,0.0363504689100437,0.0343012090376706,0.2959654844919,0.0225433634444237,0.0224894911699556,1.1515990249815,0.1638379625953523,0.1532915203961347,-0.06504928065818,0.4947650821264325,0.5112452595373173,0.25520288913735,0.087947820220919,0.0885329125940125,0.41460218828535,0.0653672389422106,0.0615843202748501,0.2119772997784,0.0800220015845225,0.0885623351278009,0.3792285476299499,0.067622574675804,0.0641578597307976,0.9016368928367,0.0970453303633035,0.094213235115524,1.0078366214465,0.0969537592544453,0.0991603322751129,-0.0013157920994145,0.0482033607844908,0.0512792542613227,-0.0074149516934645,0.0439056415842348,0.0444712747213062,-0.37456989431945,0.373855869483903,0.4113477522912425,0.04710572904544,0.4732426285333431,0.4626567834827423,0.064623620131735,0.0323682938835685,0.0509698419353358,1.000062154846,1.4737149609755916e-05,1.3864357449655527e-05,0.0,0.0,0.0
160409066,40,6.020395188675317,1.2976315905246791,0.029889176872118117,0.04737584815125917,0.5739339309750884,0.018499587257558403,0.01799272082337744,0.3215812034619,0.0019523325041252,0.002304894062159,85.98232563682447,0.2186283342310844,0.27155405949407907,-8.345869164225366,2.483841222762944,2.695743109143762,0.11315140978905,0.0101203894401221,0.0155732764579115,-0.24113809900345,0.0142291713765506,0.013405993745406,0.779625,0.0,0.0,0.0700641948193118,0.0047286342340463,0.0038058876108487,-0.1456628958564,0.0433512074339753,0.0470495930425075,2.5171042277940003,0.0367146750111588,0.0404647803824551,0.0818473302373599,0.1842699195029165,0.1268800815141928,-0.0677058496706,0.1907385502506745,0.2304898531547418,0.2989317512863,0.0859647108896929,0.0959691107451286,0.4104061639888,0.0779094592097309,0.0736273373505898,0.21120958628925,0.0812230046764567,0.0802253193016678,0.3867614061109,0.073588553742219,0.0759475396192227,0.3959137769847,0.0481580927647426,0.0491112804058461,1.007767925081,0.1157572149138541,0.0994424834529605,0.03314366694393,0.0477098005719891,0.0492527989915526,-0.01570567106514,0.0416901079049186,0.0531687709789455,0.07841846129586,0.3341174328552406,0.2835235807371629,-0.2929841514478,0.3661360757252605,0.3413100083689581,0.11883047392815,0.0465908434812354,0.0428412845397616,1.000207867862,3.609023487127772e-05,3.744945451455983e-05,0.0,0.0,0.0
160473026,40,4.030806961978544,1.4071270171176258,0.04691904682004133,0.042953072838620265,0.10885581993304586,0.006209124160856963,0.006084805687693234,0.2371755146965999,0.0257386786162268,0.0223005298595452,86.29932900808646,1.2798726026921514,1.356624196218462,-100.3669133131673,2.2174500811977476,2.039710379903067,0.148333301659,0.0147279863421057,0.0130586879314847,-0.9631483466207,0.0255066795168367,0.0236219032855731,0.605392,0.0,0.0,0.0645439948564458,0.0236440719666556,0.0222734567359512,-1.7517330973785,0.0387018049155163,0.0355996619164129,2.6618644851960003,0.0480228829627646,0.0466624547184535,0.5653755137866501,0.0707881271968493,0.0930927826361652,-0.052767520099325,0.5539937199495262,0.5659049070651079,0.26191059685275,0.0998613109919214,0.1031899385009655,0.4047546510713999,0.0788458720189803,0.0710315252092409,0.2104168549821,0.0955292600231367,0.1092402661662803,0.3793787392873999,0.0929072707893874,0.0858492409626801,0.95063030999445,0.1094830169972509,0.1045990678048482,0.99546960407705,0.1118926802635944,0.115136690468074,0.0002991780462803,0.0581113395626537,0.0583123838574794,0.001442667054734,0.0597254666728395,0.056220398592759,-0.2631341207368,0.3316967064308554,0.3413666004790753,-0.02097544917415,0.4779537235446978,0.5427937146383521,0.052609914764325,0.0292287825469895,0.0385249901294716,1.000008304418,5.201058005888104e-05,5.3718434082972166e-05,0.0,0.0,0.0
160966399,54,4.689170239394495,2.2876219064959504,0.07293461294763004,0.08919268253747781,1.3258975658211036,0.05845588075294894,0.11478721187907648,0.26694722849285,0.013898097583447,0.0138324146279366,87.50214719094365,0.6029415991206122,0.7103946738510416,60.67202680651802,1.778058084653011,1.7040774549918636,0.3593842467419,0.0140718327849309,0.0166110577880012,0.12250997330175,0.0195819867052322,0.0360589941318793,0.671096,0.0,0.0,0.0435819474515004,0.0123899779467939,0.0105107102772474,1.058926631632,0.0310329678688991,0.0297417622986135,1.2078997065975,0.0279946047976307,0.0270647125883447,0.90689488341785,0.0652329210064266,0.052803110702795,-0.64211578942695,0.3027483324319034,0.2825169442063784,0.2346156524738999,0.0707856119963653,0.0704169957593349,0.4050597738929,0.0657356853106072,0.0628068122495258,0.2297296265393,0.0782500639426408,0.0820225650318251,0.3890395942867,0.071982102705774,0.0641602079114096,0.8155533668341499,0.0718261130749348,0.0694411920735038,1.1304077468805,0.0896531783376395,0.0919195513070061,0.003714126191276,0.0467038106942645,0.0460754078268021,0.002372419395713,0.0489565805968553,0.0489537506334768,0.065238919743485,0.3787404742474826,0.39154773738434,0.12369802968705,0.3980296666017578,0.3923475491624137,0.23313755247595,0.0502100326743407,0.0415633615267866,0.99995582839625,0.0001017515273368,9.46247693234259e-05,0.0,0.0,0.0
161739878,37,8.616164858523303,1.2586648833006688,0.09952004515400636,0.06930217365755653,0.9637092548497272,0.055163880375185714,0.043509785036800475,0.2985270738572499,0.0056317326041478,0.0057656346925023,82.19131503322585,0.2121798119335807,0.23503508524511574,27.904529842096654,1.9057342005187834,3.02322094660148,0.09991011556747,0.0357724099940452,0.0232771860016402,-0.0160539703085599,0.0255994080178549,0.0191778971378132,0.935314,0.0,0.0,0.1358657496861531,0.0040652297842286,0.0036679571528979,0.4870259219656,0.0332613364669146,0.0527651595334555,3.2954425141955,0.0208789046315298,0.0351544460518149,0.85449988483315,0.2491473114790519,0.3429943299373124,-0.87663005010145,0.2283126739514506,0.2865553563975606,0.2197175479735,0.0789315603314912,0.0883825877361611,0.40746761660435,0.0554892119696251,0.0616929755399801,0.22056360887335,0.0950341317921936,0.1013308628323312,0.3849476701167,0.0855212072354345,0.0737346775235607,0.89252040516855,0.1120423445588303,0.0770178836087933,1.052998981624,0.0875235357638865,0.0796588275018039,-0.012359676811855,0.0553604926303335,0.0425905959111157,0.0030152410871914,0.0600315773574129,0.0520507762388786,-0.6352698184207,0.4174659928193049,0.7374521896754103,0.2002738807112,0.4143933033425705,0.4456321524505423,0.280701325789,0.0256484132612371,0.0352212555886524,1.0000522798285,1.3209979571549011e-05,1.3396469212390016e-05,0.0,0.0,0.0
162731667,36,2.8416854263843656,1.4023554618295007,0.1882754370617219,0.05324591587928018,0.195546804461894,0.013821558595664724,0.044567315464802276,0.28500592048395,0.0154381572862997,0.0144651706101249,80.66350800487886,2.5368160882475905,1.8253745802587957,84.9306860264447,3.5120186443512065,3.5104193323914195,0.1468581103098999,0.0626107965775472,0.016184347658872,-0.70874927669935,0.0318354581897988,0.0891669762230293,0.453576,0.0,0.0,0.1622323220831138,0.0315137568282988,0.0435159909686634,1.482320107139,0.0612962887353563,0.0612683754758915,5.648640071413,0.0332970860386652,0.0321744694008483,0.5218495670195,0.0833996781834514,0.439320346367968,-0.17047738691675,0.4802641118948399,0.5291887986924725,0.2684409104281,0.088059505557227,0.0885317864642951,0.42204834102225,0.0632205040195069,0.0596121322035331,0.22821490716935,0.0853231372761064,0.0909044205513543,0.3800250552835,0.0751326758307095,0.0732066914014272,0.94225830736545,0.1113029882520798,0.0924381965148943,1.000652748654,0.0989590128226959,0.1034618676895857,-0.0077667858713375,0.0515661536120665,0.0517670188463932,0.0084339320978195,0.0514695706656812,0.0498230997117793,-0.34556255421035,0.3986376058583315,0.3632682209901859,0.31490923572775,0.5559560948370921,0.530231435614948,0.1756494512051,0.0977551861680264,0.2675476109292816,0.9999975476951,0.0001030411508354,9.508505649824528e-05,0.0,0.0,0.0
163033691,36,1.3944405388714607,1.5625071016463379,0.11230082877970804,0.1131878397685282,0.03935856655993704,0.004386951519432913,0.00614594019469706,0.3321203633161,0.0648588840976824,0.0457171702563092,82.55573223517625,3.853693579236406,3.276100924200918,72.09992305260397,22.47929143604853,18.10763326813626,0.19382199990335,0.0323922205673924,0.0303729587114008,-1.4049607269695,0.0513235839016148,0.0630151381704031,0.1444,0.0,0.0,0.1295617412965226,0.0568776568277161,0.0663495113183452,1.2583810477025,0.3923376490744112,0.316037820272639,3.2685545396715,0.2293141318020621,0.1450562612412893,-0.5552727922077,0.1186373723531141,0.1231646506727716,0.09302103205343,0.4892095184208269,0.4698072544108112,0.23253369569835,0.0834305589240698,0.0897272504653835,0.3644296739571,0.0811758679757869,0.0783929224216419,0.21619996705645,0.0802882027735736,0.0847648039604655,0.3777560934695,0.0757430666495478,0.0812658501928556,1.032384282349,0.1156027613622313,0.1113230513485219,1.02308621125,0.1051112024286353,0.0965626162288333,0.0044286754781579,0.0581717574077075,0.0580171287817873,0.004281654741321,0.0606711200194988,0.0622445124762196,-0.1995212406208,0.5153604089650394,0.4793351651149254,-0.012833796186235,0.5746410915964132,0.5684978062133673,0.6028845378044,0.0396179206936196,0.0388612408545353,1.0000449013255,4.3756205750922206e-05,4.4169045180675326e-05,0.0,0.0,0.0
165280289,48,3.5000479971950615,1.808557545605716,0.054810532312141946,0.04277413838698796,0.9696646786553698,0.07158315426027917,0.062334186807825986,0.27068589211575,0.0064317274841929,0.0060871000306297,76.76141092615622,0.36110637782341826,0.3549370883566496,103.66433430867508,1.4834858760345364,1.755838710461358,0.2573323319206499,0.0133653875057443,0.0101519018636708,-0.0133784238643749,0.0333058140920538,0.0270576437104662,0.544074,0.0,0.0,0.2290065298858886,0.0060345483334657,0.0061304168799294,1.8092839505745,0.0258917129436351,0.0306451666315221,6.1143489243685,0.0150931691224238,0.0175955831231933,0.5816532708377,0.0417606347731208,0.0451776448614954,0.71489607319915,0.2629203162014878,0.3217268818573835,0.14579254108975,0.0742070692787087,0.0868205938899627,0.45642810845695,0.0586074251752349,0.050559337890199,0.2182641920156,0.0950396809744399,0.1084884798321048,0.37640737686135,0.086201977606969,0.084232333453801,0.31697591110485,0.0688473946146602,0.070829193579285,0.9063544855529,0.086890288075038,0.0993029430407683,-0.05835213296666,0.0514819096496189,0.0524199957286794,0.01510660400857,0.0634438992457521,0.0597639243229823,0.4534295863995,0.3295193365174136,0.4095577307469967,-0.31776994230175,0.4967758027888618,0.4588819335011027,0.028164220201485,0.0171519231030285,0.023596401249788,0.99989858545155,7.015375534502599e-05,7.109209160038876e-05,0.0,0.0,0.0
165866375,55,5.591161023894366,1.5155894323428158,0.12251692295669914,0.22870644586747813,1.3459865099871124,0.10305356256662157,0.2828320283063366,0.3769830790521,0.0103776692469318,0.009316682756895,77.36097020706448,0.8560621233468027,0.9286680485391798,154.43040105628486,3.7278260996295263,2.2436730417083006,0.1805815684350999,0.0366078464068833,0.0610385861150583,0.1290407072375,0.0345930068748162,0.0828319963420111,0.747502,0.0,0.0,0.2188079836625183,0.0158436025502742,0.0145540839701197,2.6953189636075,0.0650628393803134,0.0391594819160459,5.400256713771,0.0344335800142694,0.0232955070643017,1.1028130854335,0.1227516010190447,0.0956020251027387,-1.3077440769335,0.4717942103242198,0.3328143068737081,0.1862003184832,0.084097224009111,0.1037460882555587,0.41336069861975,0.0891811065400144,0.073558062633346,0.2020854765903499,0.0870811761028391,0.1002589979102671,0.3837058398471,0.0885683711277209,0.0799802011413523,0.74358456679825,0.0951058143343188,0.1046106349426767,1.0663367784765,0.0944609623396691,0.099656592481637,-0.019421392216325,0.0534675312099575,0.063433450781399,0.0067818717274595,0.0634683520487933,0.0654871179180485,-0.2258022981939,0.4735755508908594,0.3831317674972904,0.39022589233365,0.5425295149304026,0.4879515860365552,0.4011105476747,0.1046467239194605,0.063363730067842,0.9997804569,0.0001392920495829,0.0001375274933455,0.0,0.0,0.0
167039082,33,14.263036710350026,2.6004303880689954,0.13019438282646467,0.12251820612434106,0.22970614007795317,0.014337995561112538,0.017196739045978016,0.4203883875365,0.0256175959596605,0.0285515422005857,87.01849595444986,0.9332898531028491,0.9627615555910154,137.17432085552292,7.118294708302949,13.903959568052207,0.4150452324688,0.0223067849264722,0.0199942100210336,-0.63882739589625,0.027991137656451,0.0313535501471197,1.154212,0.0,0.0,0.0520135806252903,0.0167871669075883,0.0162593120861679,2.394143548116,0.1242376797871758,0.2426698735266796,1.731686587321,0.0654655353455917,0.0961687346017756,0.78434617333375,0.119513151500791,0.1018863541475297,-0.1565873208244,0.5477898579468188,0.5341643830338941,0.21101953394485,0.0822563086813729,0.0772088609465152,0.35169024027075,0.0766396776850369,0.0720731981396309,0.2154392426707,0.0879503019775608,0.0936915714995783,0.3813130932426,0.0755264867834646,0.0692783597352992,1.010530967652,0.1127673969696765,0.1170235409512328,1.0026006199535,0.1013762672193258,0.0884051752059205,0.02625319629142,0.0576533244565697,0.0575839414366854,0.0008697037256182,0.0522431278224113,0.0526272865114122,0.0631935701818449,0.4637541997824163,0.4532398340160624,-0.0006777326169502,0.5460955341089473,0.5693653635110154,0.1522403019205,0.0689410160581911,0.0841977272981308,0.99998134805325,1.449180902701741e-05,1.447374280816316e-05,0.0,0.0,0.0
167116679,33,3.964094508420698,1.6461968785277454,0.08460510644948172,0.09159173017358158,0.2638346855576993,0.03477237441201406,0.042209372126357836,0.27171789383855,0.0074927773974543,0.0076495467571012,72.83750677578446,0.6081019877618132,0.5591874713502847,31.7337070918897,3.020105520432941,3.24763939645041,0.21648177385625,0.0229142617959422,0.0235151722160456,-0.5786681096385,0.0613782521015957,0.0644520610604476,0.598144,0.0,0.0,0.2950826455329196,0.0093389869637986,0.0101239765189422,0.55385767261695,0.0527107850892117,0.0566820003855411,3.2918946016105,0.0350125860966747,0.0373362593745998,1.176800019986,0.0858698605012817,0.0868800470619137,-0.06671030608971,0.5498231646314389,0.5481886791102532,0.20243078084535,0.0875487561162581,0.0916477085867577,0.38056972579525,0.0746427988935417,0.0699336007294565,0.22781496070045,0.08129805469178,0.092140039835495,0.3725300684565,0.0743109660358999,0.0698812803044595,0.9854383517494,0.0863862867544269,0.0901749776323339,1.004344181556,0.1006057843835116,0.1084670266968506,-0.021256849386725,0.0541055697018618,0.052469119828705,0.0055903383291364,0.0520160230085662,0.0524163625378454,0.016749442898875,0.409741647554392,0.457536219294301,0.04795243845003,0.5370253466278775,0.5209211465821018,0.158532552843,0.0718183514271845,0.0853890126699144,1.000187984533,6.55196963124105e-05,6.928019981433664e-05,0.0,0.0,0.0
167393889,33,12.110999884828956,1.4692101553159473,0.06353015835098152,0.09222432439088402,0.5993986015984645,0.10918797671704561,0.15179170770488593,0.51278332993,0.0145120532491366,0.0142697634904987,66.46363443485095,11.990653585855277,9.44837003106936,-113.98388900093123,6.805372303075746,172.17289521544643,0.1670839215671,0.0191974567652286,0.0264398436889808,-0.2222842746015499,0.0873330054318708,0.0980342512993979,1.08318,0.0,0.0,0.3993310455407163,0.1559192442168232,0.1817557606035717,-1.989394157294,0.1187761535127012,3.004983904200732,5.636111367818501,0.0238250057265645,0.0236633556864118,1.5242969086525,0.1357903243459739,0.1242775777384812,-0.09192174758488,0.5553789574354056,0.5108896214726834,0.23688696398695,0.0995931057211604,0.1048309626485267,0.4078121858148,0.0861957712347032,0.0793313032186844,0.2302513813065499,0.0958061797967918,0.1064130708989134,0.37288121135695,0.0792759723638804,0.0856428920438491,0.9995817344402,0.1090312715724798,0.1135743654826175,0.98652767490945,0.1061949332856631,0.1160713717347676,-0.0091577117946375,0.0574348036180907,0.0602628082940915,-0.006913733677259,0.0587218576476112,0.0607381587762732,0.010137739256051,0.4574286978200254,0.3965612481837645,-0.026882943172175,0.6102609455765572,0.6053590369592018,0.0978362872340249,0.05823560162964,0.0720235850682125,0.99979101896885,7.692035214368342e-05,7.442764733656126e-05,0.0,0.0,0.0
167554898,27,4.4542439624471735,1.4087794911588813,0.08432597930104913,0.06461100843838175,0.10755331703054201,0.007409040606736847,0.008373649018714957,0.2884650821189,0.0298876105509351,0.0243706031852512,86.28300916491045,1.4760412202650315,1.409119516796565,58.96586859619904,2.618416546894796,3.7123240854651534,0.1488430205988,0.0268063013766022,0.0194748446039349,-0.9683761910799,0.0309976759454256,0.0325606610745531,0.648774,0.0,0.0,0.064828233311031,0.0245591714112675,0.025683233153669,1.029148553302,0.0456999899320147,0.0647922781924543,0.040339004199075,0.0232586554713545,0.0345043878577934,-0.18940359085925,0.1090261316587443,0.1689230091488271,-0.06757784175581,0.5599074036536764,0.6140097058710465,0.25786082332985,0.10445250008035,0.0971591079522362,0.3939358042947,0.0748714308047827,0.074610199755473,0.21867948580695,0.0937680357444474,0.0958143661887751,0.37540787956055,0.080668058651706,0.0793524813231989,0.9249897083794,0.1173237972365657,0.1103620998570359,1.0138482901275,0.1257477813383536,0.1136255775434169,0.0029697630272915,0.0547273748847928,0.0591966522994196,0.004246198056974,0.0598972633513333,0.0583604725117367,-0.11529673536775,0.4902833498957329,0.4641716259314578,0.0867188496859699,0.5646588678096691,0.5768899215744374,0.10254780776885,0.0566994510528597,0.0916391196297378,1.00004093291,2.8230929286277014e-05,2.697095731485355e-05,0.0,0.0,0.0
168847666,31,23.091492282106227,1.0771293236608985,0.25610232889553697,0.2282318211880756,0.3038721469812905,0.13016319531075146,0.34682180829163944,0.32512748051445,0.0471615304310824,0.2461759999291458,87.38350824578606,0.6148708342519882,1.9285887777087538,-54.28282941211359,75.070041695814,114.57772971901544,0.0322678492409,0.1179104126026995,0.0834628321780249,-0.51730910566765,0.2428686949932157,0.3306858779711927,1.363452,0.0,0.0,0.0456505253501353,0.033644641918375,0.0107174981884729,-0.9474141005398,1.3102193972013818,1.9997586330569768,4.505614468952,0.4164478286962358,1.6841730817759537,-0.12233595976735,1.726807667303148,1.7473783603327182,0.882785365914,0.9424227440278602,0.9011814524839872,0.1899871597982499,0.1029518629729651,0.1112492444053704,0.32666894674625,0.1465963253307732,0.1285618601223034,0.21884966008095,0.1508975788578839,0.1471227822063891,0.3963888816423,0.1299427587344294,0.0852204031906802,0.9365455504515,0.2135412633172465,0.2687698334911822,0.94490810400245,0.178377631875958,0.1670477108987835,0.0009800971072445,0.0631524359821115,0.0737405172162618,0.01867857223277,0.0998573925005731,0.0834688210957396,0.25872129091065,0.4647700257923078,0.492885873359738,-0.09698278470305,0.9948422236819028,0.8849205140024355,0.33084337429995,0.2001233678288392,0.1807849372472043,0.99999523771,0.0001772055673582,0.0001034995053651,0.0,0.0,0.0
169111669,34,13.726474259539641,1.5640001696164723,0.07482088101030238,0.15853517414245943,1.1111142542080539,0.043242375738514305,0.04428975077023933,0.54147706845365,0.0287102617553817,0.0436793822573552,86.36261857486349,1.3005343161572966,0.564810881127741,-66.58140381911592,3.552982538854868,7.166643973173852,0.1942367958232499,0.021289808369967,0.041931345898357,0.04575871908563,0.0172395692128538,0.0169751495178583,1.137559,0.0,0.0,0.0634416476475271,0.0098408746145028,0.0226345927460018,-1.1620647172435,0.0620112435688848,0.1250815336500919,2.640230625395,0.0056712947361612,0.0440170024382453,-0.8557999345811,0.2089477665969359,0.3078320067459603,-0.7328582041238001,0.2554539540775948,0.3373785196881785,0.18484515449685,0.1053707851902358,0.1707988631034115,0.4070889771516,0.142048684057627,0.1113614073579176,0.1683862044416,0.1307668551258893,0.1465618947454973,0.3544791140141,0.1069040730760887,0.1242844890029573,0.95554098297315,0.1969886846379986,0.1225640941027701,0.9999416656658,0.0630957707629324,0.1944053997482131,0.019138126864685,0.0814398837596529,0.0696487037769911,-0.0144805540168299,0.0634378834093269,0.0507672629789752,0.31163310877835,0.2665312668282295,0.2535980597249025,0.547471328531,0.5214873522897904,0.5846729790286831,0.26392481060815,0.0569338524836702,0.0222760623687852,0.99977054212075,0.0001174660410246,5.297092238465417e-05,0.0,0.0,0.0
169193028,34,2.0673071181533667,0.9205508115262202,0.034878999793905296,0.04894224266464031,0.19083783790393355,0.049008583494950575,0.05984951166269031,0.7164015214027,0.0173351576169282,0.0148112513230708,37.45035516199359,12.177485306182245,11.743819093432052,-88.14816176503862,9.973266829299227,9.678030221791303,-0.035952234801005,0.0167749425872699,0.022496936779538,-0.7193355124217999,0.1288986677466579,0.1184679311345885,0.315405,0.0,0.0,0.7938805134222312,0.1403829427455655,0.1104042932462081,-1.5384756523805,0.1740663433512068,0.1689134924777753,2.045287808564,0.0125726121971743,0.0119501096200682,-0.63752991739135,0.2218784007264045,0.3597295399461738,0.01560592851664,0.5227351481093189,0.4527025969129147,0.2163181007278,0.0843180817214694,0.0890890088723047,0.3985210198911499,0.0778002766302474,0.0658056876024871,0.21017346696895,0.0893550113508722,0.0871138368578536,0.35918155933465,0.0870607568881509,0.0787910957698351,1.0111081746389998,0.0906413599249587,0.0842677458575862,0.9896730181612,0.1040879695881522,0.0957097139493591,-0.0002960256764398,0.0472440253118773,0.0426581175896937,-0.0037144080294185,0.0507780340000381,0.0510822205135257,0.1766068960794,0.3870939110396562,0.3680145939070902,0.016354688427505,0.5302538292091796,0.4662692194551872,0.25369081829745,0.1177149167674658,0.1948841122942187,0.9997145844272,0.0001039242563257,0.0001105629181494,0.0,0.0,0.0
169258648,27,8.610353859301354,1.228587951314782,0.11274869300364143,0.11364325585829671,1.0986026353880478,0.037736387171673824,0.06599411931140109,0.2155739422792,0.1303536263055578,0.0127207133512848,85.475569192853,0.20547629720101668,0.4095849861228089,-111.29218390148833,2.155804389203725,288.6605600828398,0.0894062519056,0.0418046148814679,0.0384210801350267,0.04084063649593,0.0151800040773459,0.02533493905962,0.935021,0.0,0.0,0.0788841721632642,0.0071282848912909,0.0035745475130403,-1.942415040816,0.0376258846205503,5.038077194096471,2.841082187961,1.1840794486405863,0.0219403975065213,0.9239081710058,0.3819241072162092,0.3420607934271461,-0.71270642836445,0.8774722583604229,0.3198764747523889,0.2685950884383,0.102567004496028,0.0882147781692467,0.41582244089705,0.0931811873858404,0.0610542541957448,0.19807930211,0.0971023006045863,0.1021696666870579,0.36972241910865,0.0887279972977126,0.0740606236793763,0.77981008635285,0.0964690593191199,0.1850891583682179,1.0144541649285,0.223307548095899,0.1044123584657177,-0.0405471378877,0.0461961422463953,0.0501180378048816,0.01412460292177,0.0575045140785132,0.052082527735034,-1.075702440897,0.6052126442004595,0.5778024306519982,0.60504836869905,0.4099997483992738,1.5889168676423289,0.13411499373235,0.1003501071073408,0.0488180718186501,0.9997905609329,0.0001058209157588,0.0001105144788312,0.0,0.0,0.0
169398679,32,4.8747909926873,1.4783651435416874,0.05118496211138446,0.052512239038272845,0.15137993771038832,0.02151562848917704,0.02306075005004407,0.39922372142415,0.012431009170256,0.0125873313525028,39.65731612548286,0.9331258604571531,0.9154893224297496,21.1827783772343,3.6652091049624738,3.5010593390070808,0.16978171432925,0.0153029080954222,0.015158692435964,-0.81993167780165,0.0665785124499774,0.0615794680821712,0.687956,0.0,0.0,0.769875207010229,0.0102951053331119,0.0102911534723338,0.369709227403,0.0639699666556696,0.0611050127733699,3.637760436327,0.0275023853141425,0.0267873518618784,0.8183842082391499,0.0920724992572177,0.0940462361871685,-0.047539447286695,0.4961233346176565,0.4890604442313054,0.2304375907683,0.0748811226351891,0.088528151460494,0.3962980176999,0.072689025327742,0.0652328076462899,0.20788224729815,0.0778584790000237,0.0834519094862451,0.3635076124230499,0.0670855714624326,0.0691947931678289,1.0041153668685,0.1007165080166223,0.0907156197448599,0.99320310844215,0.087760546060128,0.096727420106339,-0.004375738586795,0.0472268812167618,0.0432906439957318,-0.0011613400161159,0.0467464009015188,0.0463256730208113,0.0456738119399,0.3561598403734037,0.3713739723921695,0.02125171134874,0.5131757414534937,0.5273104801769175,0.079621454952615,0.0335830112092434,0.0430759964087226,1.0000052664815,2.183976191172388e-05,2.1653178750913327e-05,0.0,0.0,0.0
170102285,34,2.9460967160918035,0.7448842248383191,0.026943372066805082,0.024113035214288536,0.09426441395747603,0.00938231644655814,0.012427665996742374,0.4362009055746,0.0893616767779016,0.085345846230522,84.85231616907069,0.6108576934084482,0.4735382234999008,87.95819968185508,11.423728111393556,9.54362582706548,-0.127911223119,0.0160001103170299,0.0138360155262137,-1.02565222814,0.0455316690373772,0.0537844098902162,0.469247,0.0,0.0,0.0897232110521809,0.0082344376656018,0.0106131770870395,1.535160188575,0.1993816683964511,0.1665676932606596,2.4403228773415,0.0684676354801827,0.0655903494895828,0.37432939114455,0.2362671837867191,0.2120019685435981,0.1961730826507,0.5778579434530249,0.5352931573054417,0.179059025102,0.0763411296552963,0.080391690961925,0.3831652448154,0.0900927814925317,0.0677870079558808,0.221612192859,0.0828996560325057,0.0950194190300235,0.373611728792,0.0760042555266376,0.0742796768555041,0.97379346192265,0.0901173072208906,0.1024512370501353,1.012041757274,0.0942845059416835,0.1047702906134868,-0.003566638866468,0.0532830780648077,0.0540044874486781,0.002352715451062,0.0576383498476845,0.0561068859183832,-0.063886386662535,0.4126113140339522,0.4511795515869283,-0.035738254985745,0.4804048263538849,0.4649490554284655,0.13677233591425,0.0714642377499962,0.067692907488433,1.0000229053035,9.523813356915324e-05,9.622783054963337e-05,0.0,0.0,0.0
170849515,31,1.942593807587183,0.5388559443358961,0.026679661458229198,0.02254350995523602,0.07479851369327914,0.034073886428028693,0.024505334931955253,0.2988803899964499,0.1315336578536584,0.109393665699032,84.56700553138943,0.7502901289416002,1.7493411722195304,97.07339242160393,12.020064181391586,21.725593876499204,-0.26852732190395,0.0220532141819835,0.0177993080462157,-1.1261070318309998,0.2640358500782196,0.1230731121925707,0.288382,0.0,0.0,0.0946816040986248,0.0304340075860096,0.0130277145978082,1.6942503138375,0.2097896962663201,0.3791831450960294,1.2334047900895,0.0937108261365253,0.3014150467141285,0.76412248861775,0.3477433056956046,0.4039809049919955,-0.06571905990843,0.6233696586907829,0.6499591453030432,0.2102899292904499,0.1011228154697356,0.1114210060619843,0.4067825107892,0.0968183523457793,0.0816148244351658,0.21854060165705,0.10702646183388,0.1162322993689375,0.3809744365986,0.1054152833462593,0.0816477603436178,1.0042227816,0.1038277187198528,0.1140397540216806,0.99341459230045,0.1323313461255449,0.1256278906449148,-0.0007275564894182,0.0650894376703905,0.065106966070876,0.006074166703458,0.0627341456893618,0.0641168574128383,-0.44746037119345,0.5522808323946995,0.7600475493717525,-0.45831254858915,0.7298363174618152,0.6643975517534024,0.04374565409284,0.0271656765121071,0.063682785908679,1.0004542852665002,0.0005390807927107,0.0004844228460725,0.0,0.0,0.0
171745626,39,4.779076693142023,1.7422198977922156,0.07049346613215146,0.06964823761419137,0.9530994540015999,0.040953450426919114,0.03900943418233416,0.3541597229377999,0.0144037023026666,0.011910577532721,82.61812950303528,0.263661050093404,0.24894393188095876,109.45394182582615,0.7713517131505477,1.0040256106112828,0.2411029694837,0.0179377603407188,0.0170236178144673,-0.02086177924572,0.0190738610752338,0.0174211196884247,0.679344,0.0,0.0,0.1284818060222896,0.0043100794097368,0.0045622370069197,1.910331664147,0.0134626270853759,0.0175235526795134,4.8790063821925,0.010628583517291,0.0145737403992693,0.4418203165308499,0.0341657149035033,0.0382831939132669,-0.001797381603063,0.1783043606408762,0.1977253322352975,0.2778419117719,0.0771586478502215,0.0747647428736626,0.4407475941844,0.0647046574029434,0.0543389836314683,0.2214997344586,0.0754178357002055,0.0839273520619063,0.38752704844325,0.0793124694987651,0.0737250673529458,0.5993297262922,0.1088864581011349,0.1020039705008,0.9099556704571,0.0941492312445273,0.0913816081658681,-0.05439473022,0.0527796885548337,0.0450834224160585,0.0095149459159015,0.048584774013567,0.0473471353246147,0.1568938277117,0.4077495757112054,0.4222419753139872,0.08710834262743,0.4420222729432033,0.468645631011842,0.336363217153,0.0314202699020211,0.0310750094292928,0.99989222894835,7.202191410871084e-05,7.54607430282217e-05,0.0,0.0,0.0
172624027,33,12.786774314998375,1.6711793780702966,0.16311856298104987,0.16978893097150105,0.19092461154028703,0.06400876999360156,0.0823069752832433,0.59924958266665,0.0237218755496636,0.0219614592468303,66.54096012722074,4.942984803319234,5.6336456377390505,105.39985112565321,10.628392202243418,7.419609575725533,0.22302306792155,0.0446042123790932,0.0420232445766338,-0.71913808435025,0.1773460818377835,0.1556689886942934,1.106761,0.0,0.0,0.3980933708527167,0.091976099792054,0.0775619222946179,1.8395744332545,0.1855004381224387,0.1294966163089101,4.2652164113835,0.0415107235012044,0.03218088588783,0.9031895477143,0.2741710682003148,0.3196305647845365,-0.1153766154887,0.6799324031299104,0.678038188529684,0.22672490466325,0.0963636765679372,0.102100404165995,0.4187410890869,0.094695309502531,0.0734506555049276,0.19002492179945,0.1010775393488761,0.1330601385275571,0.3772678762272,0.0970432781347637,0.0864721904407158,0.9982403522167,0.1243947926768151,0.111168194424104,0.9976885950947,0.1343064799609011,0.1420367444737149,-0.01156227223625,0.0575047309261563,0.0594571863302242,-0.009390789931186,0.0564774620562091,0.0669859335137804,0.0841927603358549,0.5848088342717115,0.528745496242997,-0.08755589122681,0.6983047356286296,0.6676804711763933,0.085187032399495,0.0614745742357557,0.177109460111047,0.99997321434575,3.927358100841438e-05,3.734671436395054e-05,0.0,0.0,0.0
172679182,54,2.415344039382422,0.9959984482687035,0.04469835926135213,0.035790515199849326,0.13623095708284744,0.01908869779927072,0.01864408984601343,0.5022534956568001,0.0149044315813757,0.0154299987358349,35.30811533963042,1.0775458849209159,1.0263635823417872,2.9687884342230886,4.04500873011683,4.459032531392326,-0.001741338191627,0.0199411244273322,0.0153322163224991,-0.86572419225745,0.0655622118774111,0.0557056432376456,0.382979,0.0,0.0,0.8160557344887103,0.0104838543347819,0.0107248294444926,0.05181513297232,0.0705987206124534,0.0778247991263335,5.35558486819,0.0200403531684623,0.0221871754067413,1.2368378700565,0.2064930524291963,0.284885857688826,-0.08912788117263,0.5731298819187417,0.5264117710027488,0.30573665922675,0.0886531970096852,0.0948470803744232,0.4141331495954,0.0685647412034674,0.0646691581849588,0.2093413775418,0.0815619585121482,0.0989945658304453,0.380352613949,0.0749956125557158,0.0646037814671864,0.9264950492938,0.0981850224590973,0.1026460338871717,1.010444288425,0.1073887180922846,0.1006683361521545,0.0017163996662285,0.05421421973124,0.0504422539421004,0.003177805695174,0.0545365613470624,0.0488626736733572,-0.2532107562521,0.3740282754432364,0.3986636965669015,-0.032680029642035,0.5291139677096601,0.5214567980459995,0.076383947730125,0.0440954038047107,0.0634810248709353,0.999847546899,6.07001063092083e-05,6.395821070792618e-05,0.0,0.0,0.0
172985206,41,5.704269030998692,1.4414899576583808,0.048458235707726116,0.054437392100309845,0.26344026372169227,0.030640278759414025,0.03350092726367698,0.3828647631573,0.0078817272324405,0.0080005578935443,47.32681290798024,0.9204344758859406,0.9325318821447581,174.54305008336027,2.2154151296447777,2.062062228035523,0.15881162116145,0.0148506149232273,0.0160988812138813,-0.5793178475375,0.0536992045379128,0.0519882936240511,0.7562,0.0,0.0,0.6778156750477913,0.0120556978878828,0.0117232462421439,3.046350910428,0.0386662883107984,0.03598977526023,0.4943333615110999,0.0180901967846516,0.0190946817185263,1.3418402676225,0.0861586448877689,0.0872124951763515,-0.1735040215102,0.6007114414752244,0.5974675494786028,0.2697998113378,0.0959769365758571,0.0975204928102257,0.41215591228975,0.0819947727138049,0.0636794121323992,0.2205835438043999,0.0969917839669783,0.0981612446704449,0.3841301396911,0.0843258746433857,0.0785641949836551,0.9384560808193,0.1111397903094372,0.1158136074284296,0.99967212692465,0.1162581735577088,0.1153875472545848,0.0007612547496186,0.0588937167918626,0.0601446706310021,0.0044791156945634,0.0586712741874759,0.0527621365578425,-0.201988454032,0.4151621698816473,0.3835569600476562,0.06372550311621,0.605521186224024,0.6063896083951501,0.09421562468676,0.0503817577403765,0.052242934210865,1.0000818625835,2.8888317709752087e-05,2.981980889660285e-05,0.0,0.0,0.0
175176327,34,11.119109317065591,1.7393277200952195,0.13712214452820914,0.16530907238874049,0.4034371555268761,0.14219257469653912,0.14760837700065288,0.42735320618445,0.0321132693933966,0.0287724448567944,67.83144888311722,6.273066784469371,7.881268418728098,70.9743631435179,7.970459529517846,8.095552136172124,0.2403814184717499,0.0356631797532205,0.0394307510101332,-0.39422410687385,0.1887286027721735,0.1354115926738246,1.04607,0.0,0.0,0.3773325320096873,0.130548606927899,0.098930501343448,1.2387363213605,0.1391107616870446,0.1412940395430639,3.448668968991,0.0566872474009989,0.0555710679460013,0.6923303743131,0.2256032911467074,0.242519523348028,0.1126974045695499,0.5660812149754914,0.5630178811448968,0.2357705741924,0.1013541367426159,0.1050015388665708,0.4032348816041,0.0852053024085267,0.0716520881149541,0.21454258922895,0.092283088543897,0.1101643271136381,0.363433121164,0.0922615477592482,0.0863526233363279,1.023048429983,0.1110219509675949,0.0997091308745656,1.008457439875,0.1153109941468191,0.1149494452499793,-0.008736025885914,0.0630598150962113,0.0579483783098154,-0.005518385151184,0.0576733303822423,0.0589452046585461,0.14560134371435,0.4802747223651887,0.5259006012172737,0.04450291599488,0.6377576555637873,0.6162837402251761,0.1785761294502,0.1013835950346475,0.0954022000013438,0.99998873776285,3.272806187060162e-05,3.3381525105236065e-05,0.0,0.0,0.0
175972660,34,5.022697235544205,1.9875269958251367,0.7588575961329558,0.2671710631206847,0.3857211573459465,0.18951733336055349,0.515178790385357,0.2660214051053,0.0175980885861773,0.0157367870447094,37.784554010714,1.5137931685536898,1.5172737403948773,-3.0540544125217113,5.495332216850744,166.8917396746514,0.29831303622575,0.2088779940260745,0.0547753547272022,-0.4137265388197499,0.2935659937144489,0.3684031005413603,0.700937,0.0,0.0,0.7903202132099274,0.0165002089010209,0.0159100799967991,-0.053303305033565,0.0959116406749645,2.912810351703917,2.6149326560985,0.079900221266838,0.0753361886671584,1.3556584466060002,0.4712509427036633,1.0684600432208495,-0.6952734836991,1.5778074938341202,1.216155082912348,0.2733043413886999,0.14956985811111,0.1254313888246315,0.420597506949,0.153236779045836,0.0966172140816156,0.1620917059148,0.1177616211281791,0.2439103315024767,0.3760904150037,0.1431014380799834,0.1054731720565315,0.91193951492975,0.1463988884380891,0.1469723631157808,0.99708243318175,0.1424313872940351,0.1472548532316306,-0.012555559035655,0.0699940634817257,0.0789006427401096,-0.0050235020040515,0.084425906035733,0.0679573692593183,0.042008455185655,0.3637906442054586,0.4196340283615717,0.14230832289445,0.7064540965601207,0.8230647157951989,0.09113671752375,0.0292290616760489,0.4475397242029674,0.9999809713214,5.3525231477502544e-05,5.447271004799248e-05,0.0,0.0,0.0
176378391,32,4.625364895907291,1.2347792838685285,0.050166312383307154,0.0422576799682135,0.2248903403851457,0.03222758462406233,0.03547640149378048,0.23686328484405,0.0220153500866328,0.0209238795840098,71.24849738561639,4.941923024160104,4.101998954395853,1.220592360864706,6.462015965636055,5.98590459176908,0.091589334628445,0.0180128507827381,0.0146141334713015,-0.64802919822165,0.0671730338315644,0.0636147067625162,0.665146,0.0,0.0,0.3214642989734828,0.0685589323973212,0.0803784080157885,0.0213033555217799,0.1127834549167899,0.1044737438366175,2.206549947123,0.0832718992845267,0.0782048666875709,0.7724882458256499,0.1972664941308219,0.2232957101281667,-0.0816589337518099,0.5863122191419821,0.5575322894196113,0.2407228078851,0.1078401546092817,0.1113259456448058,0.4045289872034,0.0763967500928468,0.0671116321944003,0.2133728305204,0.0973772355557962,0.1089336327772559,0.3790606866913,0.0824595248929689,0.0785772924339352,0.9506879805462,0.1043629003375421,0.108408241960643,0.99014047358265,0.1116618597485968,0.1201990748908499,0.002190877146676,0.06034124253044,0.058625785562232,-0.0002288213962978,0.0628434299542999,0.060130573597186,-0.04433164109528,0.4407469531464978,0.4476403748280205,0.0102953017224674,0.5872367049219573,0.59050351545623,0.087485880553365,0.0504968431022212,0.0665991910960396,1.000111508001,4.913909110260128e-05,4.7695794693547455e-05,0.0,0.0,0.0
177162886,27,12.844789752681882,0.7379311457821498,0.03808552009830257,0.1296301928151855,0.11897067259208025,0.02726823775039082,0.1500565067566538,0.8389632221354,0.2706883290390007,0.0551795950682355,88.1265226845995,1.7020396466409267,1.4122734645641515,-25.28994379550937,72.10451010104903,9.11494151407764,-0.13198415904675,0.02301358852113,0.0702843492216016,-0.92456008315505,0.1130590498306367,0.3543562413912723,1.108727,0.0,0.0,0.0326925211795424,0.0246430823872772,0.0296715262048429,-0.44139278687595,1.258461106800815,0.1590857405473719,4.6008280830705,0.0379680254931402,0.075541177696067,-0.1502850281051,0.2940813543137537,0.2657844398319678,0.0173630985672149,0.9835550539731908,0.8805564842122457,0.1616461901305,0.1223673890759436,0.1245229961695588,0.40591260906435,0.1653063039136637,0.1117420626257145,0.26641931670665,0.1832788987678775,0.1495986815176754,0.41485978735495,0.133203962624612,0.0972829746870864,1.045319662891,0.1967053423252627,0.158587306842483,0.99315541102715,0.1689683299373791,0.1386248475200798,0.0041835092423225,0.0825064854863804,0.0631234718507819,-0.0121330077061349,0.0643713222451597,0.0636719398091077,0.2303163527170499,2.387446785807656,0.4045050621380165,0.028954033969545,0.7737496654927064,0.8388341010980634,0.80399925039195,0.1773852481148184,0.0179425538937488,0.9999867646595,5.05861921802353e-05,6.67652746295655e-05,0.0,0.0,0.0
178008663,34,2.754672668333407,2.610659580551825,0.061059926624062566,0.061641754077168986,2.1054769851951916,0.051405687301704805,0.05634994078678135,0.3566698094272,0.0015496777881919,0.0016092936905485,81.66946351162028,0.28264007130289315,0.2601672717023149,16.80734736401777,0.9645062077762558,0.9578540314292295,0.41675024527125,0.0102782537549279,0.0101351833031487,0.3233504985431,0.0107349844306658,0.0114704232204745,0.44007,0.0,0.0,0.1448835603789551,0.0044943426768327,0.004879167715003,0.2933435500285,0.0168338089816202,0.0167177066019413,2.6914509156845,0.0135739276221493,0.0133331094001598,-0.1163512329730999,0.0200371537162367,0.0203204699686006,-1.8499571093505,0.0715353804202223,0.0757606914100801,0.2003210314857,0.071534205377582,0.0704340105338087,0.42256175059725,0.0581442882744837,0.052087155528772,0.3913801566656,0.0917168262902354,0.1044318764259975,0.3933458725617,0.0749905214666576,0.0627253929525709,0.51991394700455,0.03614101440289,0.0392619193777913,0.84845931912255,0.0713644861768348,0.0758824080994412,0.022366718472155,0.045038771435445,0.0467907234693424,0.001252621347501,0.0537720507173607,0.0506542742928691,0.1679555195202,0.341267320306811,0.357208267723469,-0.047835405718385,0.4056459067604887,0.403113068052647,0.070147158773355,0.0240986031947517,0.0249314310408418,1.000294019112,0.000105891163999,0.0001074652321166,0.0,0.0,0.0
178442255,34,3.491346880469375,1.2458558676249976,0.0191848691157277,0.026996532200215695,0.7227121146865169,0.05071077400808777,0.04164350995201871,0.3587070373992,0.0155179707922198,0.0258684156266045,74.57263419967504,0.7014248750207912,1.1319328019905441,85.31889920202507,3.1134663938733005,0.6015940396689755,0.095467801941265,0.0067397043254392,0.0093102437721468,-0.1410346652246999,0.0315951952800121,0.0243301309781204,0.542993,0.0,0.0,0.2660165616253842,0.0190947891714712,0.0117808405602418,1.4890957052525,0.0543402397232837,0.010499796752597,3.2522485588265,0.026160976219018,0.0041968356037696,-0.0716806939083899,0.1479669349664545,0.1838098314313953,0.73979954277215,0.3872770647637384,0.2470875173537087,0.15412239328935,0.1300582162654835,0.1517137889386229,0.42842420958765,0.1229463089696786,0.0950032655690801,0.2428226079213,0.1671840474212967,0.1724269423550327,0.41366718962785,0.2024894730663965,0.0760348258662833,0.9893200802398,0.0935864549330905,0.0810490149880164,1.017377835822,0.0963365581193923,0.2190913676269397,-0.0222637364834899,0.0735060595680939,0.09292673046613,0.01610994156961,0.0669309166440744,0.1022526528676583,-0.1451290484458,0.3758699204162204,0.3133930030595097,0.3095079038738,0.6416000757569367,0.6071884641542077,0.45635055077895,0.0161921608221809,0.009707296526873,0.9999841933476,7.38874210889362e-05,7.118385937465721e-05,0.0,0.0,0.0
179680681,35,3.9582935621476616,1.5253214546615896,0.07207952657147065,0.08577779579999434,0.22138773651500887,0.04263869973075554,0.05273371507744484,0.2547321994888,0.0188247838470215,0.0179243971064345,48.772312181105704,2.4192400026545684,2.6935668481449255,45.562866507008714,4.875136900177236,5.47255285018968,0.1833613789444499,0.0210234595614434,0.02376091665793,-0.65484643996755,0.0929098498133779,0.0927894628973935,0.597508,0.0,0.0,0.6590529828855821,0.0360723952829826,0.0311594588133684,0.79522203719395,0.0850871903935629,0.0955140657252099,4.536612918184,0.0592163006509265,0.0654314290597026,0.58647703136005,0.1214650772082346,0.1147048467472564,-0.033332959768835,0.5865450339767977,0.5995014156922739,0.23358612900425,0.0932771865069847,0.0947056994731713,0.3866922122880499,0.0780078724092795,0.0741630328116801,0.21770618071785,0.0885195440858447,0.0945857165855087,0.3801502429044,0.080434030467681,0.0755985038574577,0.9938414358076,0.1113544941292263,0.1109429761034912,1.002482423742,0.1092068543430929,0.1034792213222035,0.0026250937141795,0.0599961837957121,0.0587657709809279,0.00316353656538,0.0556532837275845,0.050461800427481,-0.037886022327935,0.4279052806414702,0.4650180899768623,0.0007144001587012,0.6354868248340253,0.614754443068568,0.18221857224095,0.0796382697431464,0.0636368750913985,1.0000379154605,3.67025426282197e-05,3.639552152789882e-05,0.0,0.0,0.0
179732964,37,4.808083485906125,1.2135520040250785,0.07206131644477232,0.07791214980584482,0.30854410880145844,0.05815418960920943,0.05824882097717471,0.44592175956355,0.0201945997328081,0.0189955959877735,73.91607153992285,2.1657582416781764,1.8263477090804088,69.98898441739225,4.125357116575723,4.17894313036746,0.084058391774015,0.0265860189604488,0.027023964527441,-0.51068274138845,0.0907004186071399,0.0751036971003949,0.681972,0.0,0.0,0.2770451426064556,0.0307636136972686,0.0361134708362012,1.2215382182105,0.0720010645048259,0.0729363168785108,4.011131663064001,0.0313740564394371,0.0289212717400939,-0.071877984186555,0.3488503010180134,0.2835329794494643,0.02585007982451,0.5185284992626125,0.5739532240622455,0.2487864246654,0.091229026451119,0.0994109417209838,0.36784377170725,0.0771889993351245,0.0759534757110165,0.21616369531295,0.0938536287880576,0.0988552297143021,0.38493932416025,0.0777853886174225,0.0761565493250038,1.0679222454214998,0.1030347748688814,0.1116230928432213,0.95216598563605,0.1129952317235279,0.106976816387057,-0.0057004481752045,0.0577680593941247,0.0522468684455959,-0.001118091325143,0.0563438613467534,0.0584972745962149,0.2355881083999,0.4146293509995981,0.4552424031716784,-0.3118759687587999,0.4927470025264382,0.5297378596912958,0.1110267567146,0.0749336982425001,0.1115216214139582,0.99998556740465,3.6193159715702805e-05,3.6316339820485766e-05,0.0,0.0,0.0
180661171,35,8.923598051783822,5.357639255836099,0.4761788594191225,0.5461846607065475,0.4502860821153757,0.03745735628240726,0.04745504433275066,0.7791099079723,0.0058870909463105,0.005728164541753,82.92836088515605,0.21414642767632586,0.2869173521262951,-165.8343490503707,1.8295745957822944,1.93488960605683,0.7289734680489499,0.040423697844995,0.0421599279858398,-0.34651147643015,0.0377186144160626,0.0435150027509635,0.95054,0.0,0.0,0.1231102664140241,0.0049710820721649,0.0037082600954626,-2.8943554038305,0.0319321006072454,0.0337701942883077,2.4399334167525,0.0051133390138087,0.0055428602026159,-1.2689871754445,0.1303443736213261,0.0922731052988183,0.12377018935515,0.4049231831675845,0.4256274132201456,0.20004682172305,0.0844894331314917,0.0918456661446658,0.31283547792315,0.0810346274203346,0.0814427936204465,0.22343767740325,0.0940645499980921,0.104377255468577,0.38854063397305,0.083870410067183,0.0748046491554346,1.0506435318135,0.083445639488381,0.0983259851369808,0.99464579438905,0.103556183847573,0.1095177394159599,0.01734811423467,0.0575114996249792,0.055855488908101,0.0033454681401329,0.0555205495472466,0.0605475536756229,-0.074940778402415,0.3578691610727907,0.4730966770206424,0.019360837797225,0.5416059145170108,0.479261592923685,0.2461494478089,0.0693120113449015,0.0874782808221674,0.99994197937845,2.863996651558676e-05,2.609653787533084e-05,0.0,0.0,0.0
180705238,35,5.185122247158636,1.3765508742115313,0.046535313197418215,0.04975589132551694,0.2318805589958232,0.04199964134808168,0.05447595681982334,0.2348138601023,0.0227934806540922,0.0225150838201888,54.73231995535184,3.9744875497592105,4.932534403213559,11.407431487130477,6.202993249577974,6.445208287047365,0.1387922665692,0.0149355443817926,0.0154206756731374,-0.63473566134375,0.0867830167665135,0.091642730932387,0.714759,0.0,0.0,0.5773971577163203,0.072340015840088,0.0552023044799856,0.1990972386461,0.108262655684118,0.1124901055858003,1.4676799000005,0.0720146719046024,0.0803255253979688,1.020186030589,0.141572682216729,0.1957521379160782,-0.18349987061445,0.6427566602027723,0.6343237319136913,0.2570870253174,0.0994901642154069,0.1034311933678825,0.41927631692225,0.0753441425032872,0.0650839181564574,0.22123739669175,0.0925642893564516,0.1088993842983957,0.376211139155,0.0824500756732441,0.0757754909493873,0.9481550940802,0.1250211038261935,0.1196173384611011,1.0088640926975,0.1176318264993131,0.1127489118733409,-0.008551156113002,0.0579500856442265,0.0596462580076958,0.0057741240167525,0.0586594464896785,0.0560501841771521,-0.38947136331925,0.4112414034704013,0.4271496103884476,0.018823327396325,0.5694556189704257,0.5577975554609127,0.067753784436335,0.0405470295088317,0.0569389893790037,1.0001105721005,5.314560504032784e-05,5.897065201843077e-05,0.0,0.0,0.0
181174853,35,2.856182803324815,1.4196500584988188,0.08244161424111995,0.11596044963721486,0.05007547148455728,0.009865503465487112,0.022786250221133272,0.4551581802229499,0.0896336849622906,0.0441631411060804,82.6499337069689,3.9023455237946933,5.611726851379444,81.23967262078564,17.072949247049852,25.78150527029782,0.15218130467,0.0259821942405376,0.0340997706494752,-1.3003749529245,0.0952913193878308,0.1628743822301566,0.455786,0.0,0.0,0.1279312988261018,0.0975962064617785,0.0672003083345531,1.417899770475,0.2979791773869067,0.4499721530869676,4.6593507015945,0.123216754855183,0.1439716822985781,0.1047700064059,0.2208767204344065,0.2083060431241677,0.1887068403746999,0.66716596669235,0.5895074629089078,0.2324927092045,0.0983228074835323,0.1355237696262318,0.40796786936865,0.0958676101385058,0.0902306240873028,0.238485594316,0.1118070445306289,0.1488014988921702,0.3684304340875,0.095615475239163,0.087591512167682,1.0456098331165,0.1374613799850674,0.1073649163541172,1.044122741497,0.0907846777985136,0.1195688704361381,0.005635792851858,0.073037606023494,0.0764270876166595,0.004578366932669,0.0554000566877876,0.0614200678374417,0.1711013132217499,0.4113585669028711,0.4711909906589175,0.054488253611555,0.5147188554388731,0.5075179398019517,0.32434547883505,0.0386781053414202,0.0516333487591951,1.000132433031,0.0001138805652314,8.35566581982583e-05,0.0,0.0,0.0
181949561,51,4.056906513229278,0.7619824351225329,0.04627246412684882,0.04824821879356511,0.1296978070627564,0.04572471857473308,0.12924693481326,0.6955329884720001,0.2791809940953063,0.0311530469925183,84.75005385352242,0.9712669514818941,0.3450210543201706,87.78761738882366,157.80926770406893,13.413013318827804,-0.1180550397067,0.0272078926137434,0.0266637097746731,-0.88706736692745,0.1887925064600342,0.3002744636004739,0.608195,0.0,0.0,0.0915006826851198,0.0059981149442736,0.0168667384765861,1.532182965916,2.7542913115971555,0.2341012450273971,2.059117591454,0.0166664338748376,0.1127394718843923,1.2091094547875,0.5438998484991692,0.2278922466553381,0.2872510141355,0.8713921821150364,0.6794088192317357,0.13626116140645,0.0705145111582378,0.1128740430544723,0.39791375225785,0.1346503195580238,0.1049525951981192,0.2644202261391,0.0947027388399219,0.1534245529685068,0.39634938575175,0.148787695687545,0.1115999352600792,1.058220464369,0.1489533062126458,0.0878820906753992,0.9840001634743,0.1121434122643023,0.1450661388822813,-0.03031365261632,0.068971521365527,0.0784721950375748,-0.008874480104755,0.0726126426978914,0.0602034202640611,-0.99142419143315,1.286594552355302,0.6046942745906214,0.83302282376215,1.1641030358272988,1.4330369128657352,0.3185017561948,0.2935349604195906,0.083519472281003,0.9998759351713,7.794650172332496e-05,6.702816364190234e-05,0.0,0.0,0.0
182369239,34,3.4652454344346806,1.4296574181899677,0.04905027921045502,0.06285211565422899,0.1051953094286089,0.03250010698234303,0.04969889301654558,0.5867498674712,0.0288290060355788,0.0387013941304502,37.477618757357156,4.698575423302579,4.516729072199418,9.117099255780822,14.255302285675553,159.4155772342847,0.15523198207055,0.0151618673197313,0.0186851319236216,-0.97800362458045,0.1604906250813418,0.168038787380342,0.539734,0.0,0.0,0.7935910780268409,0.050380247110994,0.0471736059610455,0.1591234002445,0.2488019607521117,2.782326701705584,4.0414677409445,0.0508455444311977,0.0369074132219315,0.14011424736625,0.1162587688786964,0.1287697769225789,0.056750562388,0.5855184316595138,0.5630398479885912,0.24936318979205,0.0868571502534251,0.093784276467748,0.38842178683745,0.0756516071039346,0.0823143335495695,0.22111834717645,0.0850414895216336,0.1035738800383915,0.36501808436865,0.0790104787659514,0.0811423588527682,0.98157466871695,0.1005748948143032,0.1116739048704051,0.98639790409165,0.095323998266356,0.1007902313086093,0.008567998469176,0.051339524438226,0.0505711104406693,0.006775903434747,0.0569485165500792,0.0551443921663559,-0.0232024383804149,0.3305072201957135,0.2987132578081066,-0.1286396902196,0.5415724716619159,0.6229043188413079,0.07050007091182,0.0358715784810423,0.1289976077782343,0.9999295453376,6.668683128485675e-05,6.198195422202346e-05,0.0,0.0,0.0
183529691,29,6.507647193486176,1.1412978595233783,0.01877577822723664,0.028735241314126636,1.112380846598479,0.030694851124631217,0.027252282672016737,0.2409622661595,0.0034883309768719,0.0021180942219747,83.9855490858273,0.208865509099752,0.17690180204748174,11.180965582798473,10.527060620817489,0.37729338654837913,0.057399002757995,0.0072041099282949,0.010799145575968,0.04625350240697,0.0121522954485189,0.010511563336176,0.813424,0.0,0.0,0.1047792943067357,0.0030710181903904,0.003624620545696,0.195144662972,0.1837318683903035,0.0065850118412689,0.0082200479196904,0.0055236870503539,6.1161210957499605,1.8900660557415,0.0918756832350853,0.0864556971197638,-1.1111935798905,0.1253988527778768,0.0907729180745777,0.1026119136594,0.0664542297899294,0.210820159646401,0.43056171984645,0.1094683652318472,0.082606573990735,0.21181287280515,0.0973761810696695,0.1111867945189278,0.3761119284278,0.102687683922109,0.0955236513078354,1.0772778143445,0.059371933067841,0.074184275931489,0.78937511297385,0.0493349121169622,0.080756240223208,0.0086081111533575,0.0598072033878098,0.061567703809483,-0.0070864151742515,0.0597310820271692,0.0644350470917105,-1.243317129549,0.2684527994942969,0.2990305950635594,1.5431530934395,0.2445149795426928,0.4304304096405771,0.32859458257815,0.0168420043710052,0.0195130601241978,0.9999649690997,3.666044127448309e-05,3.813344263148277e-05,0.0,0.0,0.0
184255425,41,2.209418570504314,1.860131445528339,0.15458732905842942,0.11470546893943112,0.1170166736829516,0.026416290478461682,0.05611536299455347,0.3620120755395,0.0224278423104807,0.0245871694811679,61.39494121825857,4.056332406777116,3.7363662387003345,124.1127130977885,7.561007739686107,8.55485824249984,0.2695436345677,0.0376806769974616,0.025987602067609,-0.9317522513088,0.111117714113245,0.1701296892876204,0.344278,0.0,0.0,0.4787693752965625,0.0582292501209026,0.0609037697877209,2.1661754871395003,0.1319644798262969,0.1493104433729977,2.6711247459905,0.073333438638758,0.0853880280687602,0.42617439163805,0.17157329210195,0.1295541513175246,-0.000323534398888,0.575351277340144,0.5320934662874924,0.23620676683315,0.0749365495771878,0.0914534845786248,0.3739084299232,0.093095199018137,0.0720893229919425,0.209632388135,0.1072722557406543,0.1034195592430872,0.36020466934505,0.0790755989499162,0.0866296343535027,0.979034741531,0.1038887518691463,0.1108449863375521,0.9915417892733,0.1117205115866977,0.1155881580921123,0.0090561990708015,0.0544605020833523,0.0599177255630594,-0.0030898343912355,0.0596799023637,0.056134111100911,0.045431214694075,0.4376411956978906,0.3678931816009586,0.02771494787272,0.6404605332502659,0.5975076749269203,0.40955252109545,0.097776323691407,0.1278463800343665,0.99991833533855,6.907148626311699e-05,7.299220336753898e-05,0.0,0.0,0.0
184665612,34,1.5974600281717515,1.6376444687516551,0.11159700837877451,0.14000649205809634,0.05530102448706868,0.0110094108222109,0.017642146632568467,0.21010284780635,0.0251194335765114,0.0255333435874565,67.4141724990814,5.87718572622137,5.2165268264164695,-4.575396822990076,10.695460908545272,10.269960846775096,0.2142196226877,0.0306515822159336,0.0356268692248163,-1.257266823036,0.0964116738529354,0.1202514628723223,0.20343,0.0,0.0,0.3840669486061332,0.0855374853297945,0.0925243998234041,-0.079855739146465,0.1866710078724591,0.1792446308271303,2.6981755513605,0.1502716753472515,0.1371591803440579,-0.9273216901762,0.1669673582212718,0.1674863456228025,0.016730905362915,0.4815154294820056,0.536986985911881,0.21427162773045,0.0801933964756322,0.0861658474296773,0.3692705672557,0.0733226664440115,0.06672745837461,0.20237318546865,0.0806400976912057,0.09175345516263,0.38787196537315,0.0868224154349507,0.0689894203544697,1.0280075034035,0.0742088922817657,0.0646879284119081,1.0225437561475,0.0980352278236255,0.0848437174883403,0.009834733104814,0.0450899951394573,0.0486533103893447,0.0065799442488534,0.0533418271694529,0.0481446817380891,0.02986763213403,0.366667301219827,0.3336644967760995,-0.070199418228555,0.5644502784551725,0.5730361722852108,0.27697853244655,0.0755809139395646,0.0676637844643371,1.0000421070075,1.902750259952235e-05,1.7652532627199236e-05,0.0,0.0,0.0
184790910,44,4.483250442285513,1.7891168983100418,0.0780298480461723,0.06683633544517198,1.1110543259741523,0.05517736078751834,0.06457342324683113,0.47619280829655,0.0090877198014597,0.0078864455228024,80.21903796146007,0.4024617401732655,0.33841323225308884,49.42199680883206,2.8599231335413253,3.035544985887455,0.25263871766765,0.0193666131601157,0.0159283110158736,0.04573529466902,0.0221219791734371,0.0245345338299905,0.651593,0.0,0.0,0.1698820632577145,0.0058235010942791,0.0069179323787976,0.86257656722425,0.0499150750342496,0.0529802545961409,0.23530623236545,0.0186351474572443,0.0205288653350549,0.23279364113465,0.0326000056117359,0.0307211452667166,-0.6304341167526,0.2406653769833064,0.1967696969423246,0.19319890651625,0.0721900512307283,0.0721787838934248,0.42014974125585,0.078880127534309,0.0597126687611239,0.21993636542605,0.0814915276834596,0.1048406928788855,0.39320399958455,0.0775053103359152,0.0617849778516158,0.56977293520615,0.074979547914051,0.0770859776420698,1.013770902,0.0753150607578023,0.0782931055748776,0.018439944646535,0.0567093624583661,0.0554262162473085,-0.0101230535330949,0.0507758684665233,0.0580855219736441,0.158642973874,0.4304923944933447,0.4453443640200777,0.1112444162087999,0.5559381834096018,0.4343799465037452,0.1527831286752,0.0362197758185488,0.0473641289655124,0.99965102625025,0.0001213434774675,0.0001031550839198,0.0,0.0,0.0
185014825,34,5.069101648151266,1.6339899365072368,0.23102026593400993,0.2199313124820732,0.08978651683313063,0.037034539740955594,0.04230883787961895,0.63468636932145,0.0415750352260613,0.0278725180139598,65.02027123775109,3.4400252897510057,4.271964116193615,82.42716353688743,10.84903630154912,9.558946792965976,0.2132493774517,0.0662010949087721,0.0548419047538787,-1.0467888760789998,0.2309723827165564,0.1676764214899554,0.704931,0.0,0.0,0.4222975837448626,0.0686959731099886,0.0536298763465878,1.4386253967985,0.1893514041304205,0.166835094560209,5.7329310226275005,0.0332183142584527,0.0290312127439928,-0.15863417584335,0.2496067498029054,0.328311205052862,-0.0006133750099108,0.6193469411305318,0.6455159503123971,0.2214366429249999,0.1090800051948948,0.1224272184645238,0.3635416368603,0.0931659567294712,0.098961722482029,0.2112805258607999,0.1031727927196733,0.1226942752600245,0.3914523268394499,0.0926876115840018,0.0898226062030419,0.99904364519215,0.1419152545445285,0.1271810880047956,0.99015085681455,0.1253625137397894,0.139108069651745,-0.002510984798126,0.0646464933846776,0.0675866394155252,0.0020834951880545,0.073457768056793,0.0728725294457371,0.01628337497671,0.6135004713546387,0.5538623171634068,-0.02697876097781,0.6519521848648892,0.6555572459430723,0.2395045598471,0.1038034735974252,0.1726025299160665,0.9999905057067,4.1487956309982366e-05,4.745933301730787e-05,0.0,0.0,0.0
185568355,35,13.78738807842963,1.0824481134118025,0.03886499811538613,0.06516445920728242,0.7243190023538278,0.04402186436429323,0.05374046047999381,0.5855711552182,0.0224029361373535,0.031025351657294,86.64429275315463,1.1038640816086627,1.2403347976421486,-52.40685816273545,3.1241759685563015,6.231508091141318,0.03440708784387,0.015880044047458,0.0253882096502563,-0.14007012102715,0.0272312350855838,0.0310829100396844,1.139482,0.0,0.0,0.0585346622630999,0.0216228352178139,0.0192209757311424,-0.9146722255654,0.0545271570629903,0.1087603335550829,4.090881848483,0.0138027208479591,0.0054526714037699,0.045899925678805,0.1932669082137861,0.2156775023607604,0.4157101895350999,0.3043379697961053,0.3339619348044531,0.15909432100675,0.0742499521139193,0.0953013513621751,0.4209508455564,0.1119189866223247,0.0608631173136191,0.1909736667644,0.0682771078700822,0.0581422751797832,0.3886491923493,0.093778039303194,0.0644666759264472,1.0507439873675,0.0554775705186201,0.0631592383984567,0.9615623670677,0.0871878253570738,0.108985526769699,-0.02061289420488,0.0523127206727961,0.0469161702353772,-0.015190698730695,0.0467966472122481,0.0517897202821455,-0.21717184000715,0.4550286187260478,0.6622182634913218,-0.063944024685495,0.4117064716464786,0.3690735149188926,0.20394518840545,0.1152018078573202,0.079077050853165,0.9997615402646,8.075966895559894e-05,0.0001121619924171,0.0,0.0,0.0
185806911,35,3.16071254372928,2.3788765679166324,0.0673667414061816,0.05800653092386732,1.263758292582885,0.0555731332527889,0.05853321158790137,0.36995731261445,0.0097073455887664,0.0090333344373175,82.0422027771175,0.27218241293682865,0.24533818691479325,120.6731372427512,0.9113743507763588,1.0952720688174433,0.37637190850915,0.0124761644922659,0.0104627873779842,0.1016640183804,0.0195305215843962,0.0196631891876953,0.499785,0.0,0.0,0.1384436541786747,0.0042419814446252,0.0047031538128436,2.106143563597,0.0159064831392732,0.0191161038059943,1.8907973345345,0.0124953437501804,0.0150441470556414,-0.14429305836355,0.0350257054061235,0.0344456955199888,-0.96880353010035,0.2113966475903935,0.2131831699001897,0.24637025383295,0.081787119722201,0.08020766129252,0.4474916572249,0.0618135391142181,0.0532843502460116,0.27490884128185,0.0961441364104644,0.1163885392209587,0.3912877512136,0.0896416349954549,0.091358719642124,0.2563796279618,0.0508173071877755,0.0541032480361316,0.902775400982,0.0909389829967262,0.0913387513422397,-0.039282358193535,0.0523694952426507,0.0505973554564853,0.01648711673494,0.0532621360430257,0.059987838586633,0.08822568517109,0.4182233813260357,0.4093767045779336,0.37080055737765,0.4493529726520671,0.4301253191559211,0.10052292645735,0.0339767683782565,0.039653507861876,0.9996861555284,9.611026999145622e-05,9.38795038606388e-05,0.0,0.0,0.0
188392736,47,4.375936386686492,1.860889353341444,0.06850443991336563,0.07371011005904426,1.6548635527657367,0.0875628585582322,0.08684932504670329,0.47841227426765,0.0054358150509604,0.0052710302862244,80.38478782245708,0.3479349750877816,0.32350420444787176,45.47147850007378,1.9760067050916046,2.0775287635434934,0.2697205511738499,0.0162892713906163,0.0168705118033093,0.21876219102785,0.0236098650716319,0.022214371894548,0.641071,0.0,0.0,0.1670305253312974,0.0055695268085684,0.0059841846407405,0.7936270155761,0.0344878230453331,0.0362597172287207,4.7243980814465,0.0137005466500976,0.0140940247661465,0.19889331886585,0.0396820099267626,0.0388474518655417,-1.7538979936455,0.1207442312319606,0.1105426163245344,0.1894519670843999,0.0786441330208014,0.0838825655037314,0.42905520208305,0.072595991150362,0.0608011799922973,0.2158729427999,0.0855073089995022,0.0879342888194288,0.371334149049,0.0742642569953173,0.0730697179428483,0.6923734327959501,0.0715431186785563,0.0688604247930768,1.00708935222,0.085372586022249,0.0984626618968167,-0.0044464370839285,0.0539481985845325,0.0557123792016725,0.0017991217352855,0.0525986629441539,0.0514792077176629,0.1356844370122999,0.4039046803860286,0.3451551861007458,-0.1296409473492,0.4799010291594174,0.4997374277485358,0.27864610608745,0.0348150048621409,0.0348089508515547,0.999684533857,6.508243828040605e-05,7.088148641820613e-05,0.0,0.0,0.0
188590080,51,3.2477231425017226,1.0445769430011298,0.045390432144062576,0.0797570216500596,0.08422518563652705,0.021513830104259238,0.012432965219077927,0.67637600918975,0.0066275089812232,0.0067126375250383,86.71780476172829,1.6759889301709023,1.5519257544331566,86.71772818449945,1.9795080843419248,2.809164671837666,0.01894043540305,0.0192938730272479,0.0319548949245835,-1.0745580231390002,0.1280957885267055,0.0597965056355442,0.511579,0.0,0.0,0.0572537877538173,0.0270594782042279,0.0291748851072336,1.513509876669,0.0345489336416122,0.0490291727542733,6.0151449741375,0.0051744011385546,0.0068509177064761,0.7959763113995,0.3215460743880353,0.2679263051541525,0.11961785823245,0.5381390300986109,0.5695540402168476,0.2808783752733,0.0924327437952754,0.1085320021682673,0.3837140329106,0.0766571337472996,0.0694496088755822,0.2155555462048,0.0875190822250735,0.0916983406804083,0.38825336897125,0.0756372977589047,0.0691625677247272,1.065659348901,0.1049482494991561,0.0973310804082907,0.9873719305447,0.0998499049893708,0.1150901741389178,-0.02893145045356,0.0545819497499013,0.0502154803757999,-0.000103612879599,0.049271346794083,0.0531747463592574,-0.16319751982155,0.5181938486773072,0.4842057817209527,0.01130941693526,0.453507647921516,0.4537003131695639,0.1042290938281,0.0503653803440366,0.0823967683879529,1.0001138335745,5.486000788446077e-05,5.2349834787079885e-05,0.0,0.0,0.0
190990336,35,8.326126406107829,0.995370200592114,0.04239858813335429,0.056319921917370785,0.21615486823064048,0.026326139128099613,0.020511280257539982,0.3988235467858499,0.0267565981695922,0.0284746223184402,85.72308502584542,0.3865912631596444,0.26481928600298943,125.44400548319082,11.667682799773353,6.354507174246171,-0.0020153653120395,0.0189046708136822,0.0239031603495565,-0.66523497885855,0.0564030809821272,0.03937112197499,0.920443,0.0,0.0,0.0745769451794376,0.0046098776600993,0.0067267523279376,2.1894109225715,0.2036394809343553,0.1109070725321967,3.9334961454375,0.067484932950943,0.0773804332819754,0.9806990102122,0.2693195721599241,0.2582325423381644,-0.1247784354026,0.4753336078272129,0.4591456083096525,0.15615087683935,0.0723427475260874,0.0647519937291046,0.34700010161115,0.0719217893126772,0.0778826289777761,0.21859409110005,0.0801856691485196,0.0799956830131736,0.4080978509045,0.0700428060238053,0.0595894780003055,1.0083509118185,0.0848550942057182,0.0907823493209605,1.057144600244,0.0911576346569165,0.0798700862598114,0.01857644146095,0.045519736553473,0.0518485680623224,-0.0063249625148745,0.0478337765568109,0.0433510995330202,-0.35681587136815,0.3183142369546266,0.3642954230454972,0.031445765006815,0.4099433457071814,0.4776670707452381,0.34227304634275,0.1912299880133991,0.0629746453074012,0.99993861823345,2.3345141319075505e-05,2.169186844502846e-05,0.0,0.0,0.0
191457397,35,4.239620661578624,2.1836273842992324,0.08975129727165143,0.08008201994652131,1.8784318341021025,0.06077150012076338,0.1327148158700333,0.44200326358285,0.0005855315520179,0.0011616355095793,84.60036570625508,2.2480260545818,0.530402302124017,6.3145377469877,1.0400326496260188,0.26795672784024904,0.33917853204145,0.0182275549433592,0.0156421430221807,0.2737954396919499,0.0142827097937903,0.0296483001994452,0.627327,0.0,0.0,0.094101958865347,0.0092200884816025,0.0389789083636595,0.1102094744264,0.0181519940642146,0.0046767271536827,0.5075053869064,0.0138100980201241,0.0030321125896934,-0.9642762266033,0.1850059330619282,0.381090264149315,0.3437761966200999,0.0775238505359952,0.0297194061971761,0.1176430484624,0.0656362926883074,0.0952912395568193,0.4221546178451,0.1026120536205615,0.0814042590199067,0.5696861720926,0.1378925195955621,0.0856018160485204,0.3944027193078,0.1546566192449654,0.110466812241746,0.3215830468906,0.0810175982336547,0.0620832384215371,0.3188758488669,0.1114952113767874,0.0569889503107317,0.0049910796463365,0.0840109527180998,0.0693470329110802,-0.01466514682216,0.0712767321804259,0.0742143679357245,-0.3276823764394,0.3814748644033755,0.3652180677537922,1.482652205134,0.9615330652746548,0.9954168383424812,0.3080817924912,0.0947798066354081,0.0571146572894525,1.000437579848,9.328425500232385e-05,9.987406630296292e-05,0.0,0.0,0.0
192087959,35,1.2378242881129866,0.8343437551364902,0.07045592238449816,0.05849828273413249,0.16603695854136866,0.02731556486852893,0.4784080172786377,0.50478297343335,0.30699338613951,0.0268311867897764,83.6315760558217,14.630904813440509,4.3613682732732,89.28228785336161,209.91068677562345,6.445852315207561,-0.078654980297215,0.0383154270867466,0.0294296103511138,-0.7797952306103,0.078061326069968,0.5889810728305354,0.092659,0.0,0.0,0.1109212437056162,0.0758986775962303,0.2474357685566433,1.5582698867545002,3.663632619357149,0.1125013459976713,1.5651616308865,0.3285842690121727,0.0326384860799873,0.8873994429031,0.1857027479551055,0.280693982280632,0.9249707863716,1.1209327585457571,0.9410802655730276,0.1716015111758,0.1098904474116143,0.0892876043648024,0.35428187373455,0.1664237679109668,0.1197106695828265,0.1056356102304,0.078766505411684,0.1588269772211624,0.3210474645065,0.1426441246635951,0.1092213780182883,0.9351342590905,0.1159106826714067,0.1041943992916271,1.1582119450355,0.1394122995117332,0.1258354596760538,-0.01774526128604,0.0571911064241452,0.0652733153021987,0.005447991088106,0.0695781440395976,0.0639200063490264,-0.8967708816984501,1.2188953546680816,0.8963456813269528,0.40123763168785,0.5597880517680565,0.6609191976021492,0.20663291777765,0.1433777496522474,0.1225303948429377,0.99902677081945,0.0005808183334664,0.0003571202709742,0.0,0.0,0.0
192246338,47,15.29843480227015,1.2622547092505338,0.041747166719096285,0.04244671855875293,0.40732194388028653,0.04850899137302872,0.06704459943642987,0.51441822207555,0.0080188476357498,0.0079098513061141,64.13642544688969,3.312127646891234,3.7166698559820617,-45.56844990660444,2.5125870671202315,2.7205346033224207,0.10114699964695,0.0146065320185592,0.0143641380115635,-0.390062192297,0.0550696957922115,0.0661762432996709,1.184647,0.0,0.0,0.4362298116926553,0.0592471800107245,0.0512596177524318,-0.7953194859003501,0.0438529170642758,0.0474822862424141,2.0144311897815,0.0158031872727224,0.0165833952808012,2.1593526655345,0.1922905267427836,0.2073117141093479,-0.19800562718325,0.5187560995025601,0.5178685193578342,0.30042820614445,0.1013224779257646,0.1075948123227839,0.4456998130035,0.0697043984343271,0.0569278130541912,0.22909684969405,0.0937402833511987,0.1021727017025715,0.37752260483665,0.0861689542793895,0.0826283316140689,0.9704960076443,0.1123456141306951,0.1111830932896434,1.0080401491385,0.1155603469106213,0.1103716332314348,-0.045934134312495,0.0591354826729364,0.0504680805664047,-0.003337417750106,0.0557690834726075,0.0531400045546536,-0.6249046380988,0.4216709455082318,0.427584532236957,0.03080393511631,0.5742919009239031,0.5648629377838769,0.0498753001769299,0.0275109604957282,0.0418249035293796,0.99973084379025,4.291892205288139e-05,3.961165769228448e-05,0.0,0.0,0.0
193275746,36,1.1827174377243725,0.7880139130634749,0.03357346459530697,0.059930648335815295,0.3698262216867092,0.040397644779480324,0.04736821753843229,0.27516616714685,0.0425643704039957,0.0371349084642597,79.32160165768528,0.5078050010371555,0.5035060276724153,-90.03941450622096,1.2687611527254083,1.3034789515581908,-0.1034661146001,0.0189089208408121,0.0318335736192879,-0.43200229942315,0.0502364304097663,0.0523408105152969,0.072881,0.0,0.0,0.1852961374724736,0.0086427002481688,0.0087019969773985,-1.5714842397015,0.022144059536457,0.0227499994351341,1.9687657749915,0.0221845180542219,0.0236451259795802,0.3693590667749,0.2430577974345368,0.2141849236768983,-0.2285245405941,0.5218143972664846,0.4774831536428642,0.23234003064175,0.090329806205937,0.0821644417908897,0.38423084498755,0.0839550153066497,0.0746763131333921,0.2028145268597,0.0877841044239329,0.0946679863857604,0.3734290878676,0.0796025008732541,0.0764796878872489,0.97543472017235,0.0786630404440531,0.0789988315021273,1.0087742788675,0.1060282870859173,0.1019492265068,-0.005766512768622,0.0545509600970282,0.052354731319717,-0.0005190063699008,0.0491800050914733,0.0577094393149156,-0.15953723056855,0.5229050922808323,0.4128747437641985,0.40095108545265,0.4293442368538233,0.4173646247118692,0.797614358246,0.0266147699923411,0.0165603561863527,0.9997341491163,0.0001086533456409,0.0001236882798058,0.0,0.0,0.0
193876373,52,13.361031872565354,0.831371869041887,0.013204780258817439,0.030947549104537564,0.5904611645970714,0.023824933830453032,0.017546765090219796,0.4124901173178,0.028417992857656,0.0538083806447792,85.34683791355958,0.4368236904148688,0.2765734839494485,-104.60398807364581,6.2192300210007865,1.2813165529989157,-0.08020467471382,0.0069533195046327,0.0158728405881858,-0.22880866122715,0.0178869988761763,0.0127179046396488,1.12584,0.0,0.0,0.08112375439094,0.0048121343632379,0.0075964518998946,-1.825684002602,0.1085460408053398,0.0223631926101355,0.48305507647925,0.0436451101684309,0.0179804141543866,2.2244725536055,0.2398403182551076,0.1559557775570534,1.726096350855,0.3021674742097444,0.3782033326953053,0.2397005408297,0.16425807951674,0.1807883592707995,0.4184150000505,0.1850006135247332,0.0924554626229249,0.1461239716123,0.1296338799739457,0.1650877049918047,0.38089113020195,0.1368201609984887,0.1206870212350579,1.174794661193,0.1130924455249977,0.1098022448516544,0.93405304326245,0.1431318371636968,0.1576021595032064,-0.025527063819315,0.0530411942063528,0.101935062322125,-0.0039715504880575,0.0594624177350071,0.0653703648585914,-1.361808848635,0.6247330195220844,0.3403211914981581,-0.7446545430611,0.3256190101888483,0.6003067707275247,0.1186203035698,0.088692535371342,0.0332592899858465,0.99920843101185,9.821414696309372e-05,0.0001262751342429,0.0,0.0,0.0
197214996,44,16.542646903741762,1.1763926344328217,0.07581954787598866,0.017052130722336578,0.8145932545469143,0.028370562823921253,0.03830592940010491,0.5230101394633,0.0014189074235227,0.0026874936439929,88.56508757807293,0.1574283875360294,0.29610291038837033,-28.732407306812227,0.7408562670420543,0.3712962479754138,0.070552296661965,0.0289334083056434,0.0062500271890413,-0.0890591905244899,0.0153952353337636,0.019956889402321,1.218605,0.0,0.0,0.0250413283984683,0.0051666615251818,0.0027466841021923,-0.5014751095279499,0.0129303811439182,0.0064803420274723,3.7388122340795,0.0078423408135726,0.0039799336049486,-0.3870575593601499,0.200690113151068,0.4687832048256694,0.37300936683115,0.4869052029274998,0.3778615044822105,0.9727067569453,0.065012307320957,0.0200360435077039,0.38975084394745,0.1302739787579858,0.0861257334835071,0.075441101688095,0.051613484557987,0.0681610786710073,0.387815691307,0.108390341620314,0.0945301239214352,0.94741797914745,0.1571834781050705,0.156642421244102,0.91659264999055,0.1314725936219547,0.1448876096716082,0.014953740039335,0.0734248198279128,0.0686348818817805,-0.0105793620824,0.0845496683594921,0.0750530635195752,-0.3338090303291,0.1701127178757386,0.1914439107167414,2.4315598764035,0.4770862395584461,0.3975795162628199,0.011798898456845,0.0078944482704926,0.0409111234831292,0.9998637995574,0.000146130541248,0.0001206178592207,0.0,0.0,0.0
197887879,29,15.10121879797233,1.1649392014641784,0.048225772607274786,0.06309295338445975,0.20947235411319132,0.08596016892422478,0.06602740652889577,0.80998906822825,0.048559468600245,0.0351540439977208,86.954675085165,1.2062429178367466,0.8575689943847067,90.13276988298658,3.2274580269066395,2.901218838908305,0.06630325999068,0.0183615212830791,0.0229064785494058,-0.6788732865323,0.2294169081045715,0.1189945123993563,1.179012,0.0,0.0,0.0531259246493771,0.0149516584243913,0.0210098541150146,1.5731135984005,0.0563297690394406,0.0506358210598369,1.832857384911,0.0031397573246614,0.0036437067230197,0.6961402808395,0.3361288595967992,0.3356879809250287,0.1954403839296,0.5003394095885734,0.5530442592270881,0.16916145230245,0.0871058022212718,0.1377283696615747,0.3065902441148,0.0778205534862311,0.0760225577439029,0.2136373018934499,0.1017584596355277,0.0979328685060936,0.37300813841905,0.073581482645158,0.0793023379125597,1.0445633169905,0.1041827152715411,0.1154793485672276,1.0282047586665,0.1157136698586462,0.1106418878389015,-0.01610167649908,0.0477403729579,0.0552569728202231,0.0021066095380065,0.0520676532013644,0.0507414990562539,-0.381749268348,0.422781512949013,0.485194317133496,0.11618488812845,0.5857856124139856,0.6919546744548124,0.1490409047840999,0.0936861818028375,0.2450712373957786,0.9999205624369,2.9783754975643006e-05,2.98001385975466e-05,0.0,0.0,0.0
198418712,40,8.215916182367307,1.460728306933809,0.0532986326639735,0.058281905520352284,0.2683458830927488,0.026628674817782944,0.027256640793719422,0.35783828728595,0.0106572512274003,0.0104601327315178,51.42570715489684,1.4244556115620028,1.5421149718251854,123.87319642758295,3.1930285838951527,3.041096342485403,0.16456944538525,0.0161427419255173,0.0169912482916112,-0.5713050631823,0.0453873671182413,0.0420132009743938,0.914656,0.0,0.0,0.6235288856222008,0.021265435844629,0.0192419907794202,2.161995132631,0.0557288618992624,0.0530771440467274,4.233051886441499,0.0292620935464569,0.0298859898129997,0.96807581668425,0.0817649709027517,0.0868835374834131,-0.066195782011475,0.5357313758380424,0.5480586260397354,0.23198964939535,0.081366460833398,0.0929633502371667,0.3932551115749,0.0745598337390979,0.0718158543783878,0.21738703552305,0.0868985070793366,0.097417183224762,0.3887613694456,0.0799154472918103,0.0757020071077501,0.9721729151458,0.1004455733331485,0.1006210789702224,0.98987924861115,0.1024642087965738,0.1059545881851602,-0.0098741042964005,0.0497948465374176,0.0539003841716104,-0.0008768963597227,0.0497902855649624,0.0548630363817296,-0.086973635593215,0.4173687787639302,0.4246518832513469,-0.03860003027045,0.5402580077851573,0.5682584066710709,0.10839943988895,0.0499435061712752,0.057770093917784,0.99996160369395,1.2740561639912327e-05,1.2654276907553276e-05,0.0,0.0,0.0
198537349,41,9.5790623481077,1.5508136439804792,0.06825252263083081,0.08052980094191153,0.7021849290095624,0.054552114444627486,0.06385480448953518,0.4153592391734499,0.0169364742142391,0.0158398828134691,83.98484556539756,0.5218861792863123,0.520127887399795,51.293230020730704,7.553790106496567,5.9712709354075795,0.190559613253,0.0195470062469227,0.0219857889477184,-0.1535484960302,0.0351226582932997,0.0377997925451443,0.981323,0.0,0.0,0.1047915054583229,0.0090321568012097,0.0090540096071964,0.8952357478445501,0.1318385083629382,0.1042183383515039,5.452054612444,0.0607948918549752,0.0374191597306996,-0.2593179120646,0.0905981834926618,0.1004629011636755,0.2620907677809,0.2786467622327599,0.2420540672495197,0.1993716279419,0.0738474208837462,0.0834911262031904,0.4063683924501,0.0756356248701151,0.070970171784632,0.2212547663495,0.0853540889136118,0.0884836937111936,0.3852359330539,0.0794445377636577,0.0707833360359544,1.0385349167785,0.0864874415151145,0.0938633381789386,1.025870607935,0.0950823021104871,0.0979430725004977,-0.0064914742196645,0.047087328284766,0.0475542851247366,-0.002104355125394,0.0472133035511288,0.0508454887978595,0.06718137019988,0.3598751950158642,0.3345744613322161,-0.07973572122672,0.4664162196510983,0.4941648663495278,0.4360201405031499,0.0530847908053261,0.0356736794006878,1.0000139600765,2.4165257707431387e-05,2.3820752818703997e-05,0.0,0.0,0.0
199658253,48,11.617963293340255,1.0177061025831842,0.04319369150339003,0.03429603462320663,0.3132737028252466,0.019605446022049056,0.0336963086659392,0.7524384175589,0.1243323001311713,0.0555715032729234,88.1260328803294,0.2215122720069047,0.2833736585173625,88.97693275939234,0.4638661757135096,0.2748788185802312,0.0076223787330425,0.018835004207934,0.0143942433812551,-0.50407605962585,0.0280669350847685,0.0443680001034509,1.06513,0.0,0.0,0.032701065305902,0.0049435380225889,0.0038637967766543,1.552940434977,0.0080959920548353,0.0047975404282172,0.82702281200695,0.0016948064361576,0.001754841063154,0.54308354233235,0.3923340918904874,0.3082337520222263,-0.06051830177587,0.4941326729290138,0.5426470714185626,0.16667018729285,0.1017675963984273,0.1282658103691235,0.3344186574586499,0.1332876029058275,0.1107895858951864,0.22451589162165,0.1047729449263796,0.1063336390409841,0.39487562094735,0.1228345330087708,0.0696022787944853,1.0460084299955,0.121631509975127,0.1023854009154661,1.0096214580035,0.1391210873089863,0.1442531892603735,0.001418787764074,0.0772910154516926,0.0735975226396579,0.00532057504239,0.0650856863716056,0.0644997279865609,-0.42556688232355,0.4702135357041075,1.1390358101059403,0.2174788995836999,0.4971475547452747,0.6852349435296092,0.19446490412935,0.1113495014188268,0.1437023250888512,0.9999693486882,0.0001373915334216,0.0001600573058608,0.0,0.0,0.0
199729258,29,1.687368743279641,0.64753432800123,0.02003959062532945,0.01622254166153403,0.5780675786279161,0.019438432111156034,0.018411582492350864,0.31786257190955,0.0139380002893452,0.0149348299386598,74.55084034424242,0.5801965350304243,0.48679022883990797,29.3925513682857,2.575720390504287,3.8101687913747497,-0.1887372032060499,0.0136527089328118,0.01074623212223,-0.2380213876874,0.0148550210099672,0.0136166632401706,0.22721,0.0,0.0,0.2663832114254549,0.0081986203514612,0.0097466223335035,0.5129967969381499,0.0449548014250539,0.0664999904662223,1.879070460635,0.0325559727103044,0.0413200836064058,0.73405459835775,0.248780720898274,0.2977323014235133,1.6846496781175,0.2424723830597073,0.2770134298086133,0.17549132908885,0.083471324346182,0.0890654263339247,0.33290015639875,0.07332670347574,0.0693611859303538,0.1857341775383499,0.0861434442843309,0.0843481492280915,0.32112993191435,0.0793073702581081,0.0807942746484655,1.2552650963065,0.0644857227707353,0.0876130258281744,1.0633037535665,0.069932388463349,0.0750059314815907,-0.007820178810568,0.049534341910817,0.0480534287012363,0.008106920196876,0.055787805861138,0.053309786510332,-0.06849841856763,0.3889350174050432,0.4060787610145265,-0.54547565505885,0.3490859775954488,0.3634692444192445,0.04198226383901,0.0240505757040342,0.0343289499152134,0.99812980557445,0.0004040324976619,0.0003963655987283,0.0,0.0,0.0
200805484,30,2.9663951335953835,0.5297784738375517,0.022786971569543457,0.023990734178380158,0.04055480713597207,0.0063406719247181,0.02144612820122671,0.3822985960241,0.0512488870711224,0.0816348484684264,84.70385970184286,0.3520751809343068,0.5816405454701083,68.08008316171626,14.916365886875575,8.627996771780804,-0.2759056921005,0.0190936277555942,0.01923449551339,-1.3919576596060002,0.0738367730520783,0.1843559008578041,0.472229,0.0,0.0,0.0923035107353132,0.0101127872778927,0.0061168570007745,1.1882216062034998,0.2603396971581428,0.1505869515190168,3.517890087526,0.0922909941643599,0.0763776335674197,1.4559627571935,0.2324484701291063,0.299441115594605,-0.1546877235611,0.6290758485889687,0.6760401188898577,0.2050939693714,0.1414146058995411,0.1810895305518221,0.38002539396755,0.0948115665804002,0.0870888828544225,0.22475282843195,0.1049050360158754,0.1393610422309606,0.34963704460665,0.1109212969860782,0.0947395602648746,0.9891079598361,0.1497505663624102,0.1431438962414225,1.0493599053325,0.128619776255578,0.1322594346502066,0.003913674946951,0.0637796874478255,0.0646626268499857,-0.003690933751999,0.0679404463990845,0.0606927540411946,-0.5414192079728,0.3454398029671984,0.5483343081702455,0.081452821147185,0.7994876674077694,0.6897131020573453,0.5410778850282,0.0379169293100778,0.0619886135401133,1.000045629319,9.34950783686439e-05,9.769154744598828e-05,0.0,0.0,0.0
201234926,28,14.094802668626748,0.5491468766385372,0.012285938272311725,0.03406279155672243,0.5233199557308796,0.024967216137551262,0.015820516789943007,0.5397282987597,0.0110767485972727,0.0498492621368235,86.44082116706342,1.0496633189933107,0.1893053403216527,-148.341265823717,0.9254573972781428,188.00808290859084,-0.2603114821757,0.0098267116802857,0.0261361970896095,-0.28123270401715,0.0212304459333063,0.0129346389485601,1.149059,0.0,0.0,0.0620794457678305,0.0032979616016244,0.0182733051710427,-2.5890435052,0.0161522786694408,3.2813600671173875,1.456686582404,0.0118771980686513,0.1053418132092685,1.056285915925,0.2492479810094771,1.399688759043422,1.848767461711,0.1891047191243491,0.4451870960390218,0.17429276480765,0.0993587031445255,0.1481484103231309,0.34188446034525,0.1058530844792304,0.0814549996430387,0.21606475886775,0.1620953389187666,0.1231121440575047,0.41345315490845,0.1002626044685946,0.0993873294363943,1.353927548306,0.1339150077964455,0.1135113623556074,0.86644337648855,0.1119071027877385,0.2750466140886489,0.004844121967033,0.0816274751708345,0.0762376261781863,0.0192781190986799,0.0854002360354271,0.0582867018959922,-0.04047714314028,2.248246742709853,0.2431692159332274,-2.3067426929455,0.4105790111598741,1.727851062881022,0.006783628694169,0.0054505587893824,0.0163124350727868,0.9995451039446,7.930515216425515e-05,7.961011469626023e-05,0.0,0.0,0.0
202013177,33,4.480350599080376,2.25340822793946,0.12336236817170443,0.11103174513774894,0.25400257515521213,0.04929056721051461,0.049907679702689556,0.4548380465639,0.0251836068346746,0.0247736967132997,60.773024533434295,4.92705907021471,5.391663042292535,136.66218676828487,6.802900052730237,6.464463859515354,0.3528398757369,0.0244509218616956,0.0208884171578958,-0.59516188034845,0.093694801507029,0.0779072350945958,0.651312,0.0,0.0,0.4882705861153557,0.0841614602645838,0.0731490866335533,2.385205122082,0.1187330046042385,0.1128261787247231,1.9768655235375,0.0461413510017549,0.0397035561543273,0.606218335536,0.1601809743131124,0.179809098384957,-0.0591543938548149,0.5877749311387926,0.5747289006483475,0.2430037122363499,0.0982497016216726,0.1039802815320831,0.3790928590405999,0.0891461190827894,0.0773783052357541,0.20557984155605,0.1091315370875605,0.1214985483898615,0.373985841766,0.0948737910073641,0.0794731291255387,1.0015850739825,0.1270955672901774,0.1130789954991227,1.010403648271,0.1265644430900608,0.1178148107748247,0.0057784463297575,0.0524922786744272,0.0487415691807867,0.0041985595594304,0.0545701085280376,0.0571693852179797,0.085673589767975,0.4518376499353643,0.5093819401106038,-0.0057921768281304,0.5392516018112902,0.5472063577168079,0.1192292178459,0.0688881233419538,0.0818881627851552,0.99998269045425,8.823715446937275e-05,7.603470402484103e-05,0.0,0.0,0.0
206704992,33,6.701962600844934,2.099812174110571,0.1330419837346457,0.11731083345210758,0.7560055395345331,0.14261449923608316,0.14463664638088314,0.49167688740365,0.011261485850509,0.0117279211349131,52.571773918089335,2.1423281750670142,2.5525918970914887,61.026099971162374,2.9166536429456342,2.850676229119424,0.3221804493075,0.0284268320838,0.0236093394424165,-0.1214750222494999,0.0907875497254244,0.0760273076270178,0.826202,0.0,0.0,0.6077671248856452,0.0359700839868442,0.0292607945560254,1.065106374148,0.0509052092096884,0.0497536861064702,3.6721884205775,0.0171295328598835,0.0165965500306457,1.037409981093,0.1458927914778406,0.1635945192190984,-0.20741508902325,0.3805143861924919,0.4227146129361556,0.2185801148000999,0.0822328557658319,0.0905633540578649,0.4012443532255,0.0806199711814947,0.0716653651430747,0.2251164073547,0.0949523869754665,0.098151525882386,0.3777602755196499,0.0768897190196518,0.0750019162489902,0.98691545138395,0.1043205268515397,0.1046580679978008,1.0042313710615,0.1144406127163891,0.1068650828079966,0.0004885248954192,0.0553849449404527,0.0533798956630724,0.0030659261547045,0.0509874741853203,0.0573769351797318,0.03482606247691,0.4916038541350473,0.461837287257626,0.06867811162234,0.5191980862473814,0.4879494324066579,0.14373250310105,0.0704462372820887,0.0713501173311532,0.9997653260416,6.364920622226045e-05,6.665982592635178e-05,0.0,0.0,0.0
206906664,33,4.1178071180754685,0.9760105600259475,0.04108656410831979,0.05420929048203982,0.3761758499743543,0.047540675158113666,0.06340855682040286,0.6984529506026,0.0265434511472588,0.0250838697702661,38.767133916295585,12.764723004985843,8.51049303036833,-95.93801493111857,21.85821662240611,25.42837907114262,-0.01054548342328,0.0186782099771744,0.0234753971322995,-0.42460908906085,0.0586768655009846,0.0676513675277221,0.614666,0.0,0.0,0.7796972700330334,0.1012506798917568,0.1190783295401379,-1.6744342383755,0.3814978486751408,0.4438089382366561,3.346793725271,0.023760378999492,0.0258223714537204,-0.01885389950994,0.3355972226745042,0.2804682363179304,-0.029926217982045,0.4753492381575027,0.4847659010615893,0.2006592439304,0.0809530448870288,0.0925388548164134,0.3692904236376,0.0846999678580147,0.069275050742978,0.1922251649037,0.0803442724428307,0.08740163678258,0.39641979413935,0.073474186152786,0.0766297838139892,0.9740360140049,0.0742959908723647,0.0840796983061022,0.97278481478875,0.0843814179809435,0.1178065015688827,-0.013014331907105,0.0441127271211906,0.0561253680317243,-0.0084712255029904,0.0543944210844309,0.0550173494389543,-0.0061311866146199,0.5071016743901458,0.3984580384274431,-0.022750387845315,0.4895410841449543,0.5394656860346723,0.53711525657615,0.0430738338304082,0.0563224007585894,0.9996610111757,9.323751254386448e-05,9.128069677533102e-05,0.0,0.0,0.0
207018660,33,2.0499062520132796,2.653799848725387,0.20505302293206995,0.22983198850379782,0.19907053928063229,0.028644110370527887,0.03307580770076066,0.30331583530615,0.025062537339633,0.0245878412047504,66.40274660050252,4.941388314517155,4.194013027018968,80.82803190186165,4.936677578408205,5.326088095030135,0.4238681649971499,0.034924278951515,0.0360716467831535,-0.7009930070472,0.0674700490021421,0.0667548611131206,0.311734,0.0,0.0,0.4003051042133103,0.0680906287442615,0.0774462438363475,1.4107152845945,0.0861612778526037,0.0929577735095485,2.6003213970195,0.0495083804944131,0.0561548844599189,-0.8236125552255,0.1525735101419396,0.1595134918191496,-0.0019539029658315,0.4903459089959039,0.5373946660249187,0.20349330079935,0.0768278441996041,0.0857084783893976,0.3538274342112499,0.080777324972107,0.0840153687256036,0.2317864541749,0.0872831326226323,0.0935431638926387,0.39182535651035,0.072703067120929,0.0683341478241845,1.0127278579094998,0.0923981629084101,0.1019713207715411,1.004561303378,0.1013263373724082,0.103864337425038,0.0010148664250865,0.0495029133772267,0.0530240673909841,0.0046827524012235,0.0555940838781745,0.0572592153864966,-0.0044129719422639,0.4027685190069411,0.4722487020120809,-0.075471434268355,0.5129558198449533,0.4862521099194345,0.32721448379725,0.1071823612049712,0.1046871559830622,1.0000047423585,2.469196800825024e-05,2.5227651426096287e-05,0.0,0.0,0.0
207240349,29,9.199113981261704,0.8690320388127449,0.030048783685444613,0.019897977171227654,0.12906687143686443,0.02026942474084377,0.017333487111206608,0.7752707132034999,0.0078425933674691,0.0079168824726849,83.70265467507205,4.018605070156326,2.2036014397470893,91.09454613479231,3.3411956386721444,2.099833364657064,-0.060964212017285,0.0152824949470832,0.0098317830343233,-0.8891852170557,0.0741960796670713,0.054727357406885,0.963746,0.0,0.0,0.1096882579586662,0.0382997244135469,0.0693878509423254,1.589899760662,0.0583148648481037,0.0366490059564965,1.2918739801965,0.004703283562859,0.0038948476153479,2.1180461263100003,0.1681490599023227,0.2379125428739179,0.053582800579695,0.6423011369608986,0.6103119445089598,0.23809051649495,0.1008844771462239,0.1197601471183057,0.4155687178431,0.086425202061987,0.0844435257546618,0.21632462365135,0.0899577350689052,0.1092622770303543,0.41393725261435,0.1030635837647424,0.080513747969001,1.0421571450470002,0.1142544371728865,0.1121475426361777,1.009063092273,0.1213180594247641,0.1298542709479371,-0.005319521992115,0.0601887707530599,0.0575784033529103,0.002246309310664,0.0583199070755958,0.0598275066796407,-0.6415027084958,0.4502261259305391,0.4406967757286659,0.08715652771047,0.5387109702589614,0.5009857707515211,0.04514170561482,0.0295895420208991,0.0383761690323579,0.99990144726545,6.347331538347767e-05,7.594287964673985e-05,0.0,0.0,0.0
207245989,33,7.606852584284966,1.4535152067355526,0.055847846317168326,0.07043734261789236,0.1967177775956894,0.03218220242952072,0.03631577075411835,0.49028551287,0.0258048584749511,0.0253076756134404,67.96545771480817,5.705013123914981,4.935029870208609,132.4486235065698,7.945272775504237,8.057335873361211,0.16241957973685,0.0170157564847582,0.0205518650391841,-0.7061563906509001,0.0775837956469188,0.0735748387772758,0.881205,0.0,0.0,0.3751655027617699,0.0811333113041897,0.0902876832189208,2.311664569924,0.1386711699016172,0.140627039929206,5.7680326597385,0.0448502663580816,0.048135503570597,0.3421120046151999,0.1397028953055262,0.124972505502192,-0.1057003152818999,0.608402874583899,0.608570341241981,0.23138805062275,0.0983651886646222,0.1043554724595391,0.41752617437945,0.0825807816306063,0.068473375359902,0.2146784529386,0.0868540495406157,0.1013870769618667,0.3670580620365,0.0893734008555343,0.0836640047774485,0.9678391451159,0.1200806068081655,0.1173782802283457,1.0053612311385,0.1295160279894227,0.118514346341205,-0.008906043589296,0.0577405122084985,0.0625607058084065,0.003714666092665,0.0599726432918723,0.0560399847148195,-0.0716604337816499,0.4768700239025352,0.3811414630012126,-0.006369947076142,0.5841054172052517,0.6194421144696078,0.1109509618409499,0.0569086499188138,0.0673857393774016,0.99998229709375,3.785551179447122e-05,3.491403492095202e-05,0.0,0.0,0.0
207397638,49,4.019203537820908,1.6678515767762576,0.11867159837033658,0.1075953377388903,0.31785877096740417,0.026524581491716992,0.03719734010846715,0.2604345483689,0.014750837481219,0.0150440951743217,82.6546581353864,2.300712064572849,2.739504221620649,129.48202549600322,5.413063265415089,6.313300015976292,0.2221573998658,0.0320555243351372,0.0271502916533872,-0.4977658001838499,0.0378427456404701,0.0480627921261958,0.60414,0.0,0.0,0.1278495191052577,0.0475490372895369,0.0397117100669467,2.2598876670565,0.094475776600249,0.1101878719449969,5.0905838668520005,0.0594267643290011,0.0738916840470063,1.2128776968185,0.0738135290653434,0.0706795498490964,-0.1226889290843999,0.538059374218762,0.5797166877332505,0.23161929510995,0.0891812223587422,0.0998349053284755,0.3838757714178,0.0817201462985766,0.0750023145198718,0.2234989780993,0.0917973641691634,0.1056115851747258,0.37787665507715,0.085460419318474,0.0773020765199374,0.9684906498938,0.1045520823692738,0.0983979650624831,1.0043764205185,0.113041662532367,0.1101522283712945,0.0025925672642885,0.0569760349628364,0.055138081226259,0.0001245993408258,0.0568592393926681,0.0603214575303574,0.07489985506709,0.4774859760763148,0.4485150025320735,0.016804819925415,0.564191643561907,0.535058881526055,0.2006097650265499,0.086358038631946,0.122915747261234,1.000101930314,0.0001563924140498,0.0001579842559926,0.0,0.0,0.0
210611266,39,5.8956948883803735,1.8799359732398024,0.18366101322756778,0.18095685989441823,1.4637689559422005,0.1907289247206332,0.20531843432349772,0.55234290465655,0.0196163944941718,0.0178291971012597,38.892714859813054,9.626856757011094,8.948899620657421,-103.40583399766818,11.660909891309856,13.84398776245318,0.274143058337,0.0446468071514006,0.039912350623908,0.1654725322702,0.0606304718488436,0.0570065438437806,0.770535,0.0,0.0,0.7783229875384083,0.1071406289076871,0.0940377474323056,-1.80477226903,0.2035212713817311,0.2416231680606106,0.053427175246115,0.017704202017228,0.0138721325418416,-0.11179253049395,0.457713859961869,0.2457688383965263,-0.2585246562577,0.4219178252262582,0.3611543685035416,0.1899004838855499,0.0782224202384791,0.087413646054565,0.39285592321325,0.0766939606770329,0.0704449268609595,0.19425069772395,0.0728559870666536,0.0791696219979417,0.3736608869284999,0.0741966090162133,0.0863039061036503,0.98473152840865,0.0744719143681974,0.0841157517933781,1.009432506843,0.1076222967172529,0.082432479569773,0.0010562792346505,0.0582734758425731,0.0576133928183686,0.013938896197375,0.056719640020751,0.0545120802266673,0.061808089011585,0.4678403256157815,0.579498104091181,0.16042547541345,0.4884311912459408,0.4943791268485262,0.57215258117055,0.0495706704712115,0.0474832087873444,0.9995604186026,5.294013043000145e-05,4.731588853934543e-05,0.0,0.0,0.0
210741732,39,10.544864415275587,0.7331925100262301,0.039499047907071816,0.04423536437972231,0.6544316575228313,0.04234732318342249,0.03260977479265892,0.69695820896125,0.0316349235718277,0.0344775527838094,51.39234071953864,16.856398524126952,13.352380007969558,15.228820276480047,125.16960013569569,109.65788247265569,-0.1347819802495,0.0240504183444564,0.0254420883014572,-0.1841357002369,0.0290530354362925,0.0211186283931265,1.023041,0.0,0.0,0.6239840645275317,0.1973319893184097,0.1997866498653669,0.26579305501905,2.184621645772631,1.9138910999128225,6.0494669648725,0.0315570527616069,0.0304609430810369,-0.04990754311162,0.4325429954166942,0.5159400831014872,0.2231383584939,0.3755521221171188,0.4090918533290843,0.2129167525774,0.08909878898178,0.0930480145935337,0.40380628982215,0.0925173969027323,0.0713911021642079,0.2067409032854,0.0794514701394215,0.1008137599116866,0.38615104338695,0.0965444232277109,0.085152292868579,1.007550919273,0.120193170488377,0.1203756501026525,1.0710029028025,0.1040868464371952,0.1036748720829017,0.002592170388778,0.0535693175223418,0.0560415863726401,0.0077413483517675,0.0588212891457097,0.0562994217529334,-0.21480961672745,0.6192530794443863,0.557801635678155,0.03730458100336,0.6008172726870865,0.6298723704529564,0.0585076470161649,0.0379169702666397,0.0613662056663368,0.9995571674929,0.000144279813208,0.0001694719982631,0.0,0.0,0.0
212980149,30,6.583062828472825,1.0450032592570324,0.05461025675817244,0.07833976525048403,0.1755957695098411,0.01047691162904349,0.012814830650787368,0.30535183568975,0.139854198490653,0.104644049137175,89.05247629460173,0.542678186704876,0.48035960997808047,-91.61785729539787,5.80604029473266,30.070549937438194,0.0191176449687349,0.0233100817366218,0.031394747893905,-0.7554859514177501,0.0267173726187974,0.0305912843850363,0.818428,0.0,0.0,0.016536654618932,0.0083831933483491,0.0094693426643438,-1.599033263427,0.1013345196465469,0.5248301042936714,2.8863246891700003,0.1814463287092902,0.9381346293571592,-0.415907991134,0.4434371361904137,0.3820586472160966,-0.03128321846988,0.5540783039960419,0.563925459966228,0.2426171486438,0.096959465004823,0.1009439090725807,0.3762369641767,0.0970490072542341,0.0818051204223169,0.2279789217256499,0.0916342671680866,0.102741276115723,0.3542327648702,0.079179665603486,0.0930756600038606,0.9514183812783,0.1169818744698512,0.1165598881979063,0.99916145420455,0.0877591720725395,0.1048242929183218,-0.010661065715605,0.0688283942267057,0.061064415249238,-0.002940507196307,0.0565381347484049,0.0547424097350502,0.060450958429325,0.371060025668627,0.4547414251335765,-0.1296515927437,0.6095237263394823,0.5866378747644716,0.2816687323983,0.0725015169604062,0.0723967935524532,1.0001376996275,0.0001731603097933,0.0001448847786917,0.0,0.0,0.0
213223659,41,2.77787692353513,1.7358351680760091,0.04126188380936058,0.03044448573037073,1.281552390667779,0.07886763585764056,0.07549815644013091,0.35535763408255,0.0092301880395207,0.0092361195106374,77.66856327664914,0.29569879734054894,0.21276229316976014,-49.50990527386505,1.56090786813831,1.3351364685471399,0.23950848294085,0.0104481276698403,0.0075509832824289,0.10773636511475,0.0275845592113286,0.024859659347639,0.443713,0.0,0.0,0.2135664340068497,0.0036291930661682,0.0050389811656368,-0.86411085937945,0.027242981619299,0.0233025273395973,2.926335508873,0.021243583050726,0.0186553574049517,0.28513204377495,0.0460337690334654,0.046471852500229,-1.2436185620770002,0.1929214957187637,0.3217522772427933,0.1909773203272,0.087509425414268,0.1018629565238231,0.35137519731475,0.0932666828097611,0.0961567895582553,0.25506139958615,0.1000452665667028,0.1229024439685625,0.37662569268865,0.108269377610494,0.0942120944008993,0.8775583708520001,0.0788744437940774,0.0674758037265806,0.71538303143265,0.0755096395789188,0.0868833735171114,0.0095461522579959,0.0581914078401562,0.0656698300464733,-0.0058542797068325,0.0581043384952079,0.0666960725964498,-0.7288192062597,0.2420982937763925,0.8277054440275884,1.1140630899695,0.9286000107663932,0.4404624202741083,0.3797761013268,0.0191688423434751,0.0273125460674193,0.99942208015555,0.0001284032426566,0.0001280568807596,0.0,0.0,0.0
213283807,40,8.975796548293419,2.292681395490215,0.14867061880539412,0.13882471934075236,0.27197085584809755,0.08845083472498624,0.10164508994416532,0.3618233987374,0.0141414895829914,0.0135020043321833,49.762040336233746,2.116405685008637,2.309297632922892,77.35155795279631,3.826219123051349,3.6968062730190825,0.36034370680395,0.0291167428340625,0.0255316592795625,-0.5654776320779,0.1708389173777118,0.137903035561559,0.953073,0.0,0.0,0.6459635770272367,0.0312837170111333,0.0277504355832648,1.3500393678235,0.0667801216000161,0.0645214412725634,2.470348014589,0.0344954241774537,0.0325747764426092,1.1645289611549998,0.1914070349704388,0.1816933753392513,-0.054031708051765,0.496940409029564,0.5345681968441413,0.2348491346391,0.0946715235302927,0.0892251979140981,0.3857221921361,0.0735941926886447,0.0775103316002615,0.2084737710505499,0.0913124715704845,0.1046131883038196,0.3752089501507,0.082365880901085,0.0723616495425433,1.0017540664335,0.1058677572286418,0.1073431116254739,1.0100581003485,0.11535817105095,0.1132440105276724,-0.0015584258230585,0.0548547116928964,0.0513060707657272,-0.0034557775758785,0.0552270462400402,0.0524995419970593,0.0152713075505849,0.4249036695505916,0.4135977859535007,-0.0660083533741349,0.5784925705804446,0.5577195741306263,0.25580060002875,0.1401236960615016,0.0774407449243557,0.99998217397955,1.14899780957467e-05,1.151090188133974e-05,0.0,0.0,0.0
213981652,39,6.11900770420061,1.106567504518752,0.04149162635614401,0.03784627114540973,0.1238903392058487,0.017203302645355203,0.01854450859743899,0.3783741703643,0.0170313038198412,0.015959257489747,70.02782761091177,5.337859792756618,5.454278007956532,-27.501253360137312,4.750533542709452,4.946066376099933,0.0439779125658199,0.0165973636704494,0.0146051643364737,-0.9069625579756,0.0649257901001666,0.0605788138296105,0.786681,0.0,0.0,0.341563709865941,0.0908813501565978,0.085952446945782,-0.47998741955955,0.0829124515467106,0.086325143285128,6.189261616111001,0.0397792402032655,0.0424022510409169,1.387133226497,0.1930700637978664,0.2123047000176317,-0.076990574084345,0.5387915171044804,0.5309087040488532,0.2623208169499,0.1007739737511684,0.1190229372640251,0.43208978828855,0.0795088547232142,0.0658271626067091,0.2134988963637999,0.0973244226025195,0.1009729752889219,0.3714643969176,0.0840312530793186,0.0788426005035864,0.9253120018493,0.1029893623530594,0.1145552885429008,1.002025593223,0.1102842347151348,0.1227097638868681,-0.022154342895675,0.0589187227810952,0.0598832013508067,0.003690943980745,0.0548999981568582,0.0569331060618544,-0.44430777836865,0.4078140282177904,0.406544907221239,0.06737849815644,0.5772082836527657,0.5434995177236995,0.05659557829127,0.032725285842253,0.0454719338451206,1.000076306426,2.771588269712133e-05,3.1350905507210314e-05,0.0,0.0,0.0
215745176,39,10.599954473830708,1.5421061004343408,0.08390445836891036,0.12006282957726033,0.9273870643577562,0.06408379469461134,0.15242408018917764,0.32203498822345,0.0783491392717088,0.061698879027315,85.1258531339191,0.29978245657656544,0.2788123407500933,-131.0749700294333,5.989621424314857,12.089118379412117,0.1881142551987,0.0242966722446811,0.0325609048291726,-0.03273896614695,0.0310976480977218,0.0660867715846928,1.025304,0.0,0.0,0.0849673412321569,0.0048495827740894,0.0052120831184888,-2.2876897939665,0.1045386148022866,0.2109949193841025,0.98840844882755,0.1224074791257789,0.1552588191010337,-0.48913768959735,0.2688321977283963,0.3439987184844242,-0.19546696240455,0.2766592300460163,0.2812894219499986,0.21054168382825,0.1142902747136303,0.1205484538375291,0.3905080176990499,0.0880712362382903,0.0816915506814218,0.2013833699897499,0.0925021018969934,0.1157337235329823,0.3834903572101,0.1023739541263252,0.0817801043301019,0.9619000480441,0.1237372739328463,0.1130308014307195,0.95937985486415,0.1266868734291775,0.1269824669040734,-0.022991640328175,0.0541587487946288,0.0535159860381295,-0.002598931113032,0.057254949904218,0.0666426693662865,-0.25135546421355,0.4222701513963101,0.4561691782277914,0.3650316304241,0.5417499857112545,0.5444562464520226,0.4739277079908,0.0344854574468745,0.049471203988549,0.99971349367035,5.148072205518606e-05,4.9805372177358365e-05,0.0,0.0,0.0
219096494,40,4.036602640873747,0.7584611657258339,0.018059299321056987,0.016927093141840155,0.0735980468785943,0.015401995262945535,0.024763294100287103,0.57903496219395,0.0192531961598878,0.0178339638467424,73.6817268633754,1.5500561324643485,1.378590169744058,76.40563220912156,7.298163459950131,7.021971898949739,-0.12006665079385,0.0104658443545191,0.0095858713139111,-1.1331337106775,0.1019727689287102,0.125958151603865,0.606016,0.0,0.0,0.2809728018870115,0.0231707599037849,0.0258577670596943,1.333529849117,0.1273769817248711,0.1225565296191915,3.401884039793,0.0274467965503433,0.0310482809259529,1.2047094597410002,0.2450713523186507,0.2465052383769492,-0.07973277142853,0.6396497115563851,0.5903623963442592,0.2887110531147,0.1031850620473498,0.1254350270594132,0.4228106714743,0.0749151920220841,0.072974088245606,0.2179452450445,0.1040872717221238,0.1181410404489358,0.3946262667446,0.0954423433336872,0.0711789263641177,1.0252286971109998,0.1228749088939253,0.1207423220354442,0.9211595263364,0.1175737545453901,0.1127953874833498,-0.012166624742965,0.0547495265222387,0.063139024915092,-0.0010791571186355,0.0572988172692608,0.0518469682373499,-0.3745351235569,0.4421925258734481,0.4928117343966277,-0.35802750319465,0.5100099237335521,0.5858563305081685,0.1195253288742499,0.0823350323522587,0.0889207179136473,0.9999651498538,3.352689930546937e-05,3.115261317077067e-05,0.0,0.0,0.0
219707463,40,4.506454598428372,1.5028631991125894,0.08767178865368908,0.09437848189193487,1.0816800597781921,0.05968028367977607,0.060815062071698955,0.5606390054064501,0.0156621019077214,0.0157157676122182,78.86897242832026,1.5485648384218251,1.3948950777319027,71.12623324106374,2.888606927747109,2.221216308244804,0.1769194499319,0.0261042659838953,0.0264511849200229,0.0340988237835249,0.0246480231308516,0.0237555306404662,0.653835,0.0,0.0,0.1930533409101966,0.0239423797391674,0.0264453839658214,1.241386954598,0.050415701685105,0.0387675379778651,1.6102201536095,0.0136395795009318,0.0108361086801165,0.16189112856755,0.0717743083338614,0.0845431844669515,-0.5609125156985,0.2800783529899594,0.2756914681108897,0.2021485189996,0.0793405193753527,0.0871160739362513,0.39772782541425,0.0806517796933243,0.0718256490981544,0.21399028169185,0.0900707567470396,0.0941928967147352,0.38702582859585,0.081641621579191,0.0686129523942108,0.9350824560568,0.0994472153097902,0.0904393921557162,1.0261667603565,0.0901081957885525,0.0955992578439521,0.0032751427245525,0.0481072654792716,0.0485984518713501,-0.0064803759828145,0.0500854497639706,0.0500802631858521,-0.11036009701845,0.4224931418769624,0.4553838495259382,0.14288054056965,0.4429455422908672,0.4662121962326066,0.2538265042409,0.0504498518178882,0.0548566768005346,0.9993631269383,0.00011436592734,0.0001121527094317,0.0,0.0,0.0
219707467,40,4.506454598428372,1.2146430254029879,0.04710946515668035,0.1384101694765436,0.17513958067484584,0.03300728434374303,0.06107648884962075,0.6774890205881,0.0221966272887883,0.0196639109902155,81.8278500754673,3.3222256436355053,4.312584853401361,85.96274892399927,10.541993540368054,7.701971755621101,0.08444866075176,0.0171792877274824,0.0468662103384803,-0.75661569442975,0.0906915328876445,0.1299251332974811,0.653835,0.0,0.0,0.1421478108850122,0.074836625483348,0.0571239284061726,1.500333002789,0.1839924970033963,0.1344247660311963,1.6700297631419998,0.0277402845560377,0.0208303595209062,0.073976811271655,0.6822108121831434,0.3179035489565802,0.043056953837315,0.583653495441935,0.5491520685003515,0.20517199670175,0.08858316885807,0.1074309940718251,0.37406070051965,0.1031373376229885,0.0925160595282858,0.2315905723888,0.1130353058804075,0.1117249096139855,0.3794958764368,0.0882950276833992,0.0852343163517719,1.052050548255,0.1214214877715519,0.1056663263849708,1.0067350753075002,0.1110631753405423,0.1256463998319974,-0.0147728788298699,0.0675289137230349,0.0704297453725166,-0.0005603764227943,0.0553796160590968,0.0622869117030969,-0.2715437540426499,0.3284251770054263,0.518361136129697,-0.0709907996116,0.5771536005988908,0.63700633811079,0.33828320915915,0.0181611834595183,0.0244496411683822,0.99998441848025,9.114325665959822e-05,7.852340014480319e-05,0.0,0.0,0.0
219967548,27,9.805280001966555,1.3601420808493345,0.05947439812358479,0.07641915442153868,0.5802062548506143,0.0650342397229402,0.07186443369136608,0.46474784548755,0.0170442604926896,0.0166124926628953,71.53456287943956,5.551062116464337,4.353382823292037,53.202979025628395,4.10566805734924,4.963080957913827,0.1335842772716,0.0194179276692977,0.0237398658119704,-0.23641759364355,0.0516301428543146,0.0507122721663276,0.99146,0.0,0.0,0.3167325356958752,0.0729134806681803,0.090267160552616,0.9285671558667,0.0716574255947036,0.0866221037586304,5.468516517006,0.0266080458485014,0.0329012916876587,0.17886352430635,0.1667636236099136,0.2707708883157385,0.089416595246705,0.369777687547979,0.4361935120666899,0.2300606074295499,0.0986196252826286,0.0996836714894153,0.3871422256019,0.0919682448788634,0.0807745269237939,0.2030539728975,0.0883643006823039,0.1001867964341996,0.39549511036225,0.0983973205315323,0.0756992372086112,1.029746067343,0.1145527575433312,0.1075756531165386,0.99102031662625,0.1286448706936813,0.1239337432509185,-0.0130423456765,0.0569836614998198,0.0520637412188721,0.0018743974841925,0.0591665813401999,0.0587261125633409,-0.14215638498165,0.3993877907714028,0.3800084220667672,-0.024769272242545,0.5278250394495781,0.6092392723416201,0.06688246507579,0.0389884773409853,0.0562591309173105,0.999986257339,3.797873576394384e-05,3.476589387541029e-05,0.0,0.0,0.0
220617848,32,9.924188393368786,1.3014119922679552,0.22715420332795677,0.06700745199761826,0.1746598197954533,0.01623438796616855,0.024364753512348097,0.8434742559726,0.0361302248213558,0.0143742819947557,84.15357132073251,1.2882338097643498,1.9680729659577025,132.36180789388416,35.01114818079412,24.8746273518109,0.11441480435865,0.0833062931254478,0.0218044322134567,-0.75780699225885,0.0423681081608847,0.0567136937596163,0.996695,0.0,0.0,0.1018624489042678,0.0342240523538847,0.0223393407589269,2.3101493516405,0.6110598106584804,0.4341441474957381,1.934150865144,0.0458082066641203,0.0100653827160073,-1.544729528123,0.3996594960921689,1.071125482776669,0.1919225053281,0.6533191338527121,0.6429104430131045,0.1664780590375,0.0834158389836888,0.1172920118842801,0.38567411342605,0.1195059412406961,0.0875402894749168,0.18963342273425,0.1100077185357307,0.1613820889999497,0.3552764314836499,0.0990608401548512,0.1081683414136434,1.0009658262725,0.1210171875209258,0.1144338530518376,1.0187060249985,0.1603871827308669,0.1293708126781199,0.0025337309863389,0.074575442768695,0.0791280823992171,-0.0093204517710505,0.065132912867663,0.0647340380706044,-0.35340946065585,0.2854218046919432,0.3451719577579523,-0.02049921159797,0.7151626395903676,0.8406193011635249,0.31993037824535,0.0449673700331893,0.0970634894106634,0.9999432500173,3.944349437845496e-05,4.176460181581909e-05,0.0,0.0,0.0
229285649,33,8.494347034236782,1.0570840970121862,0.04896757244859162,0.07819107082294363,0.14381153038999778,0.01298692418775052,0.013884034071048296,0.7521195724078,0.0308923017075959,0.0272888264357255,84.79203904871022,2.0952937576554405,1.4526919209201026,70.5673932623116,9.024149451284732,9.217041797885209,0.02410953926154,0.0205988057133616,0.0309915992619258,-0.84220629208945,0.0411042717753494,0.0400257700906238,0.92913,0.0,0.0,0.0907709522926127,0.0252760583083653,0.0363500010516585,1.231633356977,0.1575011201169582,0.1608677266670346,2.476361707991,0.0185703736173286,0.0145686686410564,0.1944294019055,0.3534723603969659,0.2702243332123219,0.076291295962805,0.5966377143754267,0.5710615799438428,0.21762391462975,0.0913396502025408,0.0891255292103051,0.36827108876425,0.0888809788555909,0.0674235730011836,0.20450063238695,0.0869127904813717,0.1035803105650197,0.3998005808218,0.0827929881887482,0.0773221247753772,1.006227030864,0.1103345020905587,0.1104212712394636,1.0000173467815,0.1014966648446107,0.1168599430787811,-0.01636402491749,0.0546644603667077,0.0610076053989625,0.003330449145037,0.056664214551068,0.0598870671374654,0.04154731493796,0.4491690449315396,0.3924831342814712,-0.06547499724629,0.4921894751730389,0.5299837972334288,0.2443961230394999,0.0990703386381856,0.0740995231798959,0.9999859426361,3.498458053818876e-05,3.4771975082392714e-05,0.0,0.0,0.0
229358366,33,4.593460646485918,1.9881570547315404,0.16854631362154104,0.1554238055507251,0.6716869913282915,0.09831059939875841,0.1279797469841535,0.2048247893948,0.0237735651535126,0.0248120054532476,67.18153592287806,7.741365874121257,6.272395583280456,20.488444946983094,12.327902897734367,11.692137951958104,0.2984506885669,0.0384721967735493,0.0326891820705323,-0.17283306267205,0.0687271298925866,0.0757420948306368,0.66214,0.0,0.0,0.3878126449662997,0.1030264561176897,0.1206251798255088,0.35759082293845,0.2151624954316145,0.2040663038590555,5.110112834848,0.1754390688924356,0.1527325581051313,0.028946454255735,0.1617959957240786,0.1586366827115911,-0.0213907812054,0.4250408769218637,0.4138480106231526,0.20876359366945,0.0898325161609863,0.1020023496653746,0.37640250489195,0.0829525731447193,0.0789262407272015,0.2349285882823999,0.0973164252033659,0.0982259863634015,0.3811298075069,0.0826965442292096,0.0758102965089965,1.024062805641,0.1037193362810506,0.1045788281481745,0.9757714561143,0.1045442230626874,0.106682715056793,-0.011766234508475,0.0604937952924144,0.063534936306465,0.001257292802247,0.0566352772281752,0.0604359488215729,0.098490064677685,0.463414052650232,0.4958560508058394,-0.040685087196555,0.6067466179389858,0.5671958101892824,0.1729007491508,0.0917907260304371,0.1207502999968504,1.000201821624,9.019056840453564e-05,8.9039154299142e-05,0.0,0.0,0.0
229750058,40,10.182326060745336,0.7715315812175279,0.031225006716634862,0.02127308892247315,0.08095886323419145,0.04194814472220751,0.01911183571224305,0.37907218732925,0.0680153254502565,0.0429913496317201,87.80816671887689,0.3749924802694693,0.39481955212717423,72.41229833035,19.360080539706388,3.147817658473961,-0.11264629219605,0.0179421015302439,0.0118124919604263,-1.0917355985105,0.3170804521283339,0.0920425316471619,1.007847,0.0,0.0,0.0382453776256067,0.0068867131332939,0.006539199281437,1.263833024801,0.3378971488691573,0.054939782392789,2.9978004895535,0.2703744906572014,0.0354222706613742,0.22933550820765,0.2586538278956578,0.2554859490850664,0.06425983796568,0.626225452622489,0.6212160757286644,0.20712102152385,0.1006226859263064,0.1267166122867739,0.39318743243215,0.1228453010865295,0.0933144031743689,0.21829530009055,0.0853305283186826,0.0970366041325148,0.3763257705072,0.1115625238991404,0.0865696334448443,0.9657248187339,0.1237689881202305,0.1473426219467657,0.99634110314725,0.1212337792902613,0.1007410852278019,-0.0023506761688205,0.0702753259226917,0.077495758419104,-0.013704755418805,0.0646922478805719,0.0692307775650585,0.03344825514727,0.5021613063321873,0.5650192726914568,-0.1343205180913499,0.7081037542430022,0.6554006501535059,0.5469834540522001,0.0674741580223373,0.0714832491784615,1.0000183573235,5.5830826067193584e-05,5.659812612623938e-05,0.0,0.0,0.0
229911653,40,7.308125554879414,1.0428750635582096,0.042183131619963454,0.1555137569307623,0.2343240301355841,0.04834089412663631,0.028600599829710777,0.7665390253351,0.0182009130482762,0.018933883384447,87.43728030342774,0.20483014574341496,0.4142925357098477,90.10232596480364,0.4345535194223251,0.4237045789529588,0.018232283060035,0.0179318847530125,0.0603654658746316,-0.63018317183775,0.1003432617416201,0.050014443212224,0.863806,0.0,0.0,0.0447129843448602,0.0072246430738798,0.0035710917104952,1.572582251791,0.0075843896900487,0.0073950399585054,2.8077648321435,0.0036200654996494,0.0039330411696232,0.5062929485179,0.4111036204595326,0.2769992359472369,0.0200933300053,0.4889554756404966,0.6781439419006792,0.2148838884086999,0.1158032926158015,0.1040537835843197,0.3528567137819,0.0914948982976588,0.1080484618767736,0.21507409372935,0.1150852601627542,0.1402542336999787,0.3589527867121,0.1053845205180823,0.110652601480625,1.0230493675160002,0.1338278175135501,0.1274665199294933,1.018145334639,0.1293196020574858,0.1287442003866221,-0.01724633224001,0.0669503359253907,0.061465955621609,0.0070964562349394,0.0693433208083507,0.065043027190496,0.201818751496,0.4339903099345236,0.3114948723797704,0.1183935258398,0.7193096123207396,0.7428901833970177,0.69704225458,0.1015788067769799,0.0407946805315727,0.99995638512975,3.8500476658986926e-05,4.120449996158904e-05,0.0,0.0,0.0
230598045,41,2.4037428199601094,0.2916132136421214,0.020251149409863,0.029247439527702312,0.24861714943224378,0.02010463928882597,0.027434550378463374,0.8281110137479499,0.0161428187133834,0.0136499397611787,50.151895058215516,13.396276288478198,10.291486349560806,6.927301297711981,83.81269979873413,104.4424560080325,-0.53519280106105,0.0312580647019918,0.0415092643113302,-0.60446891733995,0.0366211017223139,0.0454593430277991,0.380888,0.0,0.0,0.6407545166711898,0.1474711283005415,0.1604406168478346,0.12090421592275,1.4628075664734992,1.8228647362095,5.926323572805501,0.0133190106107417,0.0156800669542214,0.302921934262,0.4753350070532748,0.6227718979649296,0.4761610569882,0.6124031816350832,0.5295957842395513,0.22512082265385,0.0937627968473523,0.0958807157589307,0.4109159065655,0.1000919368099038,0.0727597167646489,0.20381825417705,0.0936085935624945,0.1105220326146846,0.4095153405488,0.0948069902688719,0.0765269013159274,1.2430820497835,0.1386077040710689,0.1320896127141819,1.2393438566295,0.0931279137966514,0.1304934717108474,0.008874401916225,0.0640126780247595,0.0654926780410118,-0.01249423046124,0.0556443175869044,0.0610915864898637,-1.322297517562,0.7282534490555153,0.5643084283798623,-0.76417255152915,0.6232825338924972,0.521357855768275,0.014637776178745,0.0096602279844709,0.0154141359385219,0.99999760172595,0.0008492563874544,0.0008209919640209,0.0,0.0,0.0
230752185,41,4.813877117873957,1.7435165733393765,0.08784951343839742,0.06829422975733013,0.9174486565482208,0.04990004499142442,0.059648472342363035,0.4733069599307999,0.005384232433201,0.0054169740808167,82.26583326535788,0.48684670615996595,0.5624474705815601,23.00862217423917,1.3208614152594975,1.2298900611976644,0.24142608000315,0.0224530715791262,0.0166867648491978,-0.037418230946955,0.0242879499827757,0.027355968099254,0.682495,0.0,0.0,0.1345771066581822,0.0097335881786707,0.0084148215705326,0.40157621328785,0.0230533806588303,0.0214656310054538,2.4586171783940003,0.0141078604350108,0.0141420991684899,0.4560243005434,0.0594426597973185,0.0595181259870599,-0.391119768803,0.2957708703179392,0.2645204696917793,0.2597293392765,0.0977623537461672,0.101577498082578,0.42867682037695,0.0786117167400529,0.0626707760509927,0.21966518530025,0.0993856640510188,0.1130045579303572,0.38321004639885,0.0855049019043152,0.0804454680639643,0.300822072059,0.0548638438424811,0.0559446973410048,1.010310410104,0.1036805253958801,0.1034120196662196,0.0239006686649149,0.059852147365451,0.0623957791351978,0.005151452395895,0.0619261062732545,0.061462684747321,0.2856892100131499,0.4922935924167828,0.5307496012591131,-0.2380550563778,0.5402445822340304,0.5736941646900315,0.0632033537516,0.033438820692642,0.0557583114890729,1.0004297174585,0.0001003257201219,9.84391367717663e-05,0.0,0.0,0.0
231187592,33,3.697268579207872,1.2500864008205648,0.04650015448973721,0.037004327371004564,1.1574033812815956,0.036393469578915205,0.03669940422484386,0.41223671981935,0.0007270580287018,0.0007725316244267,81.7827300232613,0.17316854079813027,0.18043037849996324,-5.494993101128153,0.6587219751176756,0.7402866116351197,0.09694003069033,0.0164628143813064,0.012669131104617,0.06348474679355,0.0138752942532154,0.013556964637149,0.567881,0.0,0.0,0.142927263550129,0.0031174764796378,0.0029906738546883,-0.09590572198906,0.0114968673210436,0.0129204387814654,2.017596852999,0.0084296463087021,0.0097421836494135,-0.0025708789616545,0.1340068273998933,0.1554876995294988,-2.5224959717360003,0.1419307625001469,0.1634576112643713,0.34182312031525,0.0738626815423854,0.0881111602631012,0.4536605074041,0.0563730339057013,0.0452620048546774,0.23313122375505,0.0842308456521772,0.0850042581220112,0.3977070595332,0.071130607052008,0.0557633822393061,0.85750663261895,0.0690363452041441,0.0718573102040412,0.911506237071,0.0660391732393186,0.0664606597620832,0.002972977608845,0.0460267486609797,0.047433341061614,-0.001163268449918,0.0466464188769426,0.0486707133941741,0.2486740254109,0.326624706912724,0.3215970871126022,0.8704689563031001,0.3460921001975261,0.3333048719889795,0.4894851790433,0.0247516227121056,0.0206544032920469,1.0001631339185,4.467458383938805e-05,4.186665537542211e-05,0.0,0.0,0.0
231339631,33,11.812287262225938,1.306306780801139,0.028703701602443843,0.02589001730507623,1.0627084787903793,0.03220371558146895,0.11751666585852893,0.3854997664095,0.0226797589893835,0.0284194174950246,83.54978453538148,0.41097356218601533,0.27276437324357516,68.2213379150061,1.8260026941915224,0.5528821379012933,0.1160451811988,0.0096492313578299,0.0085232043099448,0.02641414559918,0.0133641420792272,0.0455507174287134,1.072334,0.0,0.0,0.1123398525243664,0.0047317559662427,0.0071244855580134,1.1906869667325,0.0318697591639292,0.0096496136818429,3.134055047323,0.0282015759849203,0.0096904331798119,0.9899368377115,0.1134510856944436,0.1841091240537021,0.22634803507975,0.2246033984452345,0.1790936343547845,0.3120736247733,0.1932169696058908,0.1310572455864568,0.3902843272801,0.1801818105608368,0.1162956415781815,0.14759507547425,0.1088010608525639,0.114312694959493,0.3941236365514999,0.1868777511494879,0.1348224518652556,1.0963906574435,0.2129529813699249,0.1594901072787673,1.141897349338,0.1892913908326883,0.0863121349617994,-0.010425276375595,0.0688180549613876,0.0530687651541579,0.01476611675738,0.0704007321248391,0.0638143448222005,-1.821243707614,0.3887166636479804,0.3373674243396445,0.53384131149835,0.3457056384366689,0.4724216669982648,0.2931157232587,0.0298131265548689,0.0140135647510108,0.9996099030947,6.893772598237646e-05,5.928581423086943e-05,0.0,0.0,0.0
231589278,34,10.701459198774673,2.177529845017172,0.10227846278414354,0.09209008294742915,0.7230341002420033,0.0907862437740442,0.11403836147920421,0.4785919122002,0.0048830020017471,0.0046844361452765,62.31193096708563,1.6030096931709181,1.7479655289415632,159.48826149824043,1.8422310804624136,1.780875130202836,0.3379641161194,0.0208934043223331,0.0179890199249462,-0.1408412197210999,0.0582714146637471,0.0636042743255089,1.029443,0.0,0.0,0.4646576660084099,0.0272263498497279,0.0245889937364641,2.783595281426,0.0321529979366417,0.0310821345889222,5.868792443158,0.0108320990468433,0.010562441118636,1.784257784116,0.0956143823890871,0.0949503381192604,-0.7186284079676499,0.3470471612178101,0.3556825102977264,0.2604703699046,0.0802057093731205,0.0920017524635821,0.40123716788,0.0707961364780013,0.0639545088889022,0.20824022121125,0.0793222247879449,0.0815193630150585,0.3758896093463,0.0739682473748815,0.0723064179868102,0.94587552039625,0.0932477097362135,0.0922254004888621,1.007185518531,0.1020865618606323,0.092788029524965,0.0085181671944865,0.0507631358312642,0.0481521130180423,-0.0032397224272835,0.0527539133611611,0.0526974897616485,0.11346719564695,0.3967671597312046,0.4326957539628825,0.02373345779778,0.4698236087920168,0.4752643023208805,0.1449335840631,0.0636775350631094,0.0827700392613912,1.000102204983,3.123970285789923e-05,2.8570465445465487e-05,0.0,0.0,0.0
231611811,34,3.9466989487499564,1.5603934835083557,0.09847310188144309,0.07788973431316948,0.2241189262329864,0.03263693548634464,0.04556189285045825,0.27041558910995,0.0328145311907203,0.0359153933083639,60.12768316110481,6.224825950382225,6.782594255967567,4.29135870316424,8.513447328098202,10.621896958167982,0.1932341279495,0.0283104070114154,0.0211548545204796,-0.64952146693,0.0683505990846811,0.0803715254983888,0.596234,0.0,0.0,0.498068829750622,0.1058967122242756,0.0910872342450976,0.07489833875433,0.1485876865704276,0.1853870747276017,1.231419055647,0.1043683299906821,0.1161476601704922,-0.10693971828175,0.1307388210933472,0.1278390682859045,-0.080386215557635,0.5042170425348741,0.556593736789297,0.2332528646839,0.0975002955833108,0.105115766886686,0.4022812002527,0.0902220332391756,0.0735946280252299,0.2319501305103,0.0989053605147411,0.1054945530876485,0.3774457006163499,0.0828221659139353,0.0785898465250808,0.9661429466169,0.1017203799878779,0.1029827068510944,1.011345874064,0.1142186870611543,0.1038503570538458,-0.012341388646965,0.0578251948711072,0.059516463733499,-0.0055306206032405,0.0581793007283882,0.062178520289543,-0.000135025518052,0.4247948165475226,0.5113512563250737,-0.0055942588829714,0.5688346519334799,0.5781736760249623,0.16552937667275,0.0694484457971204,0.0957950415146464,1.0000668558269998,4.0019501977850425e-05,4.121472238183266e-05,0.0,0.0,0.0
231937440,32,5.173518423512887,1.249279766471327,0.05358747876165637,0.04655807451262084,0.27307491790582483,0.03492753777613397,0.04038700594369404,0.2761238168618,0.0101669571801702,0.0098717213723045,46.233202099675275,1.0734706027378067,1.1503533010150093,24.838460118128953,2.719490852240813,3.0060661185653332,0.09665970613162,0.0190402781047426,0.0158909519059652,-0.56371818823575,0.0594360035839806,0.0599029829516608,0.713786,0.0,0.0,0.6917248077644436,0.0146375969707189,0.0134079271898434,0.4335129101866499,0.0474640693494688,0.0524657513016113,4.136833356038499,0.0316792870513555,0.0347062466043581,1.416540986272,0.2086582285270024,0.2318081352622107,-0.22875565682485,0.5322321866341716,0.5436546169921863,0.28411826080395,0.0953663358369571,0.1020039442525048,0.43052899798165,0.0600940262382293,0.0551450703928377,0.22087400776495,0.0851132898672841,0.0926120809673549,0.3696530748532,0.0787044760908218,0.0724780144943648,0.9303917395864,0.1000526140813621,0.0978687844851068,1.0132109058655,0.1153271403068688,0.1087702439948743,0.002070961631829,0.052098202176809,0.0545493737655012,0.0029280452652745,0.0518712020322215,0.051250891581521,-0.3121471688500999,0.4028843433770431,0.3966419050429245,0.10652979408325,0.6223631260028902,0.5695912372785681,0.07412149024117,0.0350489453534403,0.0434861053757262,1.0000357874955,3.328336788133157e-05,3.2986604985074663e-05,0.0,0.0,0.0
232967440,41,7.064509280681037,0.6954171141385493,0.03059717890899949,0.019313195890590773,0.0362819625094447,0.0036582694925018228,0.013694760891324383,0.61232532776645,0.0500859421234488,0.0756686145372096,85.90667554788246,0.6318256278013621,0.6240667594215381,120.48646427398171,13.564287699716264,7.550570414500573,-0.1577546255819,0.0195413407323248,0.0118968254797396,-1.4403092297715,0.0461576484078181,0.139077009060683,0.849082,0.0,0.0,0.0713812317328718,0.0108682546598193,0.0109947446661681,2.1028855056675,0.2367414810478167,0.131782314136708,3.151292589686,0.0649070553056385,0.0192287797571903,1.050454847479,0.1991498988752059,0.2471600460208278,0.1670518435185,0.7217253969378664,0.6415612762935614,0.21963690559335,0.1079973366009081,0.1255982815765136,0.373399491488,0.1088770284937384,0.0834457135826517,0.20089421711755,0.118655486399101,0.1463711217995449,0.36715696075395,0.1124579833240161,0.1045483244584674,1.0069937643775,0.1691285111826145,0.1050822021231168,1.046246536932,0.161032336095255,0.1746787082196217,-0.007448869660105,0.0604482143305606,0.0645955074093065,-0.0044266189916464,0.0618335767014943,0.0657636028527005,-0.28277445236185,0.4365591996446999,0.4293274959960396,0.42235565854445,0.7588068312419814,0.6742527822911587,0.4692404122785,0.0421156531575283,0.0270226853520998,0.99997675913585,2.544201828835746e-05,2.335063801450765e-05,0.0,0.0,0.0
232979259,41,5.950795144773489,0.9614683567375812,0.03247499172013346,0.03043920575865189,0.7722310976106036,0.030058672501213968,0.03602072152732738,0.3396567518332,0.0097084192017098,0.0153336904451857,83.95517029902281,0.222099654585719,0.26169784904963933,-128.31252652778983,1.3760985318523573,2.2162886617424307,-0.017065004426435,0.0149223833523668,0.0135362058463972,-0.1122527133973499,0.0172424721939027,0.0197994041516224,0.774575,0.0,0.0,0.1053065708664796,0.004543175637867,0.0038540160322067,-2.2394760594625,0.0240174502126837,0.0386815343220243,1.3340616893605,0.0199503594611467,0.0334574083619447,1.1367210386195,0.1900447479662621,0.195172724478327,-0.4506863414736,0.2704156892239758,0.2463127719081037,0.2690900074683,0.0972989304007851,0.1097534441489924,0.4355440645689999,0.0688366140966073,0.057541500409515,0.2303630434762,0.0990125198523614,0.1011662678792982,0.3837231037492999,0.0782045989069092,0.0689199988836442,0.9485097971476,0.0832751561213844,0.093420588994989,0.85467550702065,0.086711133227418,0.0904297695715645,-0.038593380198095,0.0567371470013781,0.0553492171019417,0.0093166374694815,0.0540223148027549,0.0537263539677506,-0.1732178010152,0.4019052500631689,0.3644846785908725,0.21076644617635,0.4120118060185832,0.4343562291714652,0.6481480483023501,0.0231706306555495,0.0271085109013353,0.9998224526163,3.9641825556491206e-05,3.875161498712032e-05,0.0,0.0,0.0
233121391,40,2.1427129777156884,1.1207209249009917,0.04841565101767631,0.05554245317142592,0.05338934270143362,0.01232441232083692,0.019375533995607812,0.4588417124641,0.0282089826788732,0.0240042555537796,82.07422741817179,1.987312023502028,3.318733918348471,87.70556323778807,6.578934958312809,7.288790846146118,0.04949748069076,0.0191790387208357,0.0210070951621853,-1.2725454258905,0.1139834832264135,0.1344672236437094,0.330964,0.0,0.0,0.1378900795276846,0.0575687036595017,0.0342639851359193,1.5307508508155,0.1148240762971144,0.1272133987544732,1.1918149775,0.0374043582066918,0.044260022561319,0.42562265440515,0.2526607289244355,0.1561820933998523,-0.031696355861615,0.5130167905387387,0.5919711873130523,0.2534976107277999,0.1005501029907724,0.1098850280005563,0.3831839139573,0.0939758581329922,0.0705842318284201,0.22829056379485,0.0944945104966933,0.1109723179169698,0.3871001874122,0.0727049828639294,0.0760242218733313,1.0394276022615,0.1294268112942026,0.1054124883373388,0.9944038821556,0.1102673695175697,0.1083118155864939,0.0013988048023325,0.0586564708567504,0.0616958067406533,-1.3188690529906352e-05,0.0586913307488839,0.0583738753280758,0.016186281536585,0.3886632101106291,0.3705594709955666,-0.1384640162203,0.5485290657299763,0.5321707379801638,0.13502386764335,0.0739437256732684,0.1207221405436369,0.99999681339245,6.147339929851725e-05,5.4633010302618246e-05,0.0,0.0,0.0
233154075,40,8.282625020909913,1.2255874912067988,0.04230315081059266,0.13749339897910606,0.8677690751209028,0.0669382511044826,0.06133323285264203,0.34140300191465,0.0368499398981113,0.0543708383179063,82.80843027901696,1.01811205998699,0.5499229331429802,19.741056139458976,6.791282277561781,16.417146032800872,0.088344319743175,0.0152552026494841,0.0461773094729968,-0.06159583097986,0.0348633882119513,0.0296593698841318,0.918168,0.0,0.0,0.1251872562947498,0.0095280798195526,0.0176089267272234,0.3445464274546,0.1185302361757925,0.2865332520531002,1.56113695051,0.0394092695026384,0.0885302249827979,0.2722921621106,0.7087303289574187,0.3764227275222901,-0.4438897428650999,0.3289310174456618,0.4987314926824588,0.2583356858984,0.1104344531842917,0.1153026768063251,0.43472459655255,0.0850073597627207,0.0714741202384314,0.22204448323575,0.1232193794151789,0.1392433358276121,0.38706474235335,0.0975699635034123,0.1009305652178204,0.9161144450077,0.0821209075268983,0.0981405285331372,1.0477022687035,0.1395398609748694,0.1022034478354616,0.0023215288491105,0.0505605135129829,0.0593533504803074,-0.007041412559518,0.0785123828215096,0.0596145942232518,-0.69541802156435,0.5007354736076552,0.623528119608587,-0.07289947625549,0.6422684859040624,0.5579815945163208,0.396301529417,0.1172311113368609,0.0421739494925406,0.9998983594558,3.796908648956432e-05,3.761268916613325e-05,0.0,0.0,0.0
233437362,49,8.488540009895342,0.7530504011439645,0.05167957771248699,0.01498120302809236,0.31239690315975605,0.02848562688324252,0.2216234953524327,0.68706837140235,0.2843869381653601,0.0485077982758015,86.01030575839334,0.7352821376397003,0.4672090951822554,70.66373684783156,45.792766383786294,10.481904963810981,-0.1231759557964,0.0308763486493678,0.0085550472278156,-0.50529328000375,0.0415240779902521,0.2328511265305894,0.928833,0.0,0.0,0.0695770413536551,0.0081367986713717,0.0127959136999499,1.2333148697575,0.7992345469936482,0.1829437534996387,1.395681133828,0.4243362461844684,0.045783439008042,0.73886235208595,0.9136914715046512,0.3962748271749897,0.5771260345317,0.6754302960182939,0.3724128060515285,0.1612862271951,0.0903405243468702,0.1065404309234194,0.3494610625933499,0.0901643088407315,0.143125882863336,0.23276899655465,0.1078283404095689,0.1372928589537293,0.33120497215215,0.1269231447848036,0.1220927371223439,0.8967672166139999,0.3943364953125471,0.1742482364392379,1.1776850609165002,0.1332677255190217,0.1735743334327644,0.01697061162123,0.0652921309602342,0.0887276903593542,0.0031917257291455,0.0715717210138659,0.0577766712682239,-0.59994056491805,0.4894973796216284,0.6039306065679192,0.30153342175575,0.3802496045770909,0.6019742379404133,0.380035898049,0.0588347075286236,0.1788508154434641,0.99994620666075,5.470937261542464e-05,6.335077252406229e-05,0.0,0.0,0.0
233689243,40,4.170018675755579,1.1731869477098054,0.044563684021914574,0.05172129324007346,0.1057359580537625,0.02142212058317891,0.024548439930572638,0.4002229798416999,0.0226724244469658,0.0212369731904201,44.06449141777918,1.7746789707662458,1.9618269717146077,58.17882945170503,4.725697284436483,4.527457958445375,0.069367222592575,0.016818224694037,0.0187363339106598,-0.97577729529745,0.0983238484176356,0.0906697058295993,0.620138,0.0,0.0,0.7185574459871564,0.0242295721800163,0.0211933031924491,1.0154121288885,0.0824789770659716,0.0790190481204924,2.128243672858,0.0416416640670198,0.039483323458914,0.47036969343995,0.2674778760991851,0.2106853283272027,-0.06594900184713,0.5719340213825208,0.5649978958062878,0.21323651395595,0.103252837605422,0.1102367344094726,0.39368143395815,0.0955899543934685,0.079026750280764,0.20981305714695,0.0914769925481625,0.0996347302690012,0.38483406982695,0.0820492165231476,0.0778231839818955,0.92800813702405,0.0985253153371265,0.10581759440013,0.97672196758005,0.0988876131970242,0.1212358922658098,0.0176166290725649,0.0553523235749962,0.0604381510787466,0.0004057771358203,0.0554798345091747,0.0584864776179354,-0.04902084502402,0.3180979275646654,0.4137172999830263,-0.03329397430946,0.5889122086285732,0.5863730652658542,0.091509066025595,0.0518135290820121,0.0936571637694279,0.9999798969512,1.6921295316607576e-05,1.670428407585245e-05,0.0,0.0,0.0
233738966,40,9.271628034870101,1.1944746338889731,0.036732749746027915,0.08151447938085377,0.8746932780997401,0.04825876459091516,0.05161662620099616,0.37650169018495,0.026345055359875,0.0211823779277745,86.29369374108181,0.22366222695566762,0.15864090384779672,100.33519211736042,0.5738189291279431,1.013883202329012,0.077176931416145,0.0135651861762895,0.0286700375873293,-0.058144210956515,0.0246473431729615,0.0249005186008554,0.967156,0.0,0.0,0.0646421434260235,0.0027632594208914,0.0038949754268945,1.751179458069,0.0100150296235506,0.0176956001113051,0.28723879558845,0.0085666427536427,0.0140690475394174,0.4924195423028,0.2741527499709447,0.152294489590058,-0.8167111002089,0.287175910538642,0.4260282416459252,0.1797933673173,0.0990179909552486,0.1042367736371077,0.3582965971360999,0.1164972957818817,0.1189451233536867,0.2014560420839999,0.1158740166516101,0.119412212702255,0.35865471724075,0.090087997955566,0.0929246724722043,0.9127446051712,0.1340832164839408,0.1365390888557367,1.091051237608,0.1169099511067811,0.1063138239113878,-0.031654627039235,0.059056578354228,0.0636133630492499,0.0029407375608795,0.069813127130957,0.0631547046895014,-0.9643427926441,0.6198084787559193,0.5660204043227741,0.3741324099162,0.7901660758826172,0.7318131473598066,0.47427750635095,0.1464824169632648,0.0362547874397303,1.0000190767095,7.832673960272984e-05,7.849382558311468e-05,0.0,0.0,0.0
234387434,44,2.6763690562916644,1.3073072342272918,0.06775396373585729,0.09815778744663861,0.10204434684477158,0.014441222202207435,0.012623044824931262,0.48555350457675,0.0296242004750247,0.0225171610587721,83.86795890623519,2.864498942914963,2.7396231017524,93.82955629152663,6.520060910882397,5.975784183316905,0.1163776644355,0.0231124688836165,0.0314423771955957,-0.99121104976345,0.0662693533056597,0.0506509835207471,0.427546,0.0,0.0,0.1068201109239091,0.0476458359447928,0.0495547095526227,1.6376346929725,0.1137965303254784,0.1042971093874804,5.515051751258,0.0330602376171516,0.032267137520483,0.1379901700778,0.2571531219120384,0.2644195815953974,0.057783099805435,0.5347069475128527,0.4726005975286232,0.25189850885465,0.0738756183406197,0.0890335241308677,0.38298770723395,0.0700629697092717,0.0782716355963976,0.2015978743172,0.0751506150543424,0.0893733744236138,0.3766799975695,0.0854431801437081,0.0794377494237053,1.0033284463385,0.091898422255906,0.0953377675128168,0.9804331876742,0.0969194656627921,0.1046883396107647,-0.0074604558467024,0.0510708641713073,0.0531027408273936,-0.005715432004955,0.0534677192655255,0.0497940418440159,-0.09078688812542,0.3597785129899906,0.3942085218728868,-0.094428245306395,0.6003617595608536,0.5705251570322675,0.1587473989469,0.1039623345709174,0.0872125817863316,0.99991196630785,7.228081310184375e-05,7.166161972849139e-05,0.0,0.0,0.0
234659818,33,3.8538872082047386,0.6707067507058226,0.02627941970754344,0.007013786990205273,0.20946270029393566,0.01475110596373122,0.02442717586802859,0.2777963220753,0.0159861733378801,0.1142670474129261,88.75580458581436,2.61905114428815,1.0067340518586292,5.314566971866197,6.234535955935604,45.182425564274254,-0.17346732243595,0.0173587264344529,0.0045179691692429,-0.6788933020473,0.0317148850885073,0.0479047259849328,0.585899,0.0,0.0,0.0217135998974408,0.0175691291433336,0.0456616937144301,0.09275669197681,0.1088131797650484,0.7885820901338426,5.4853177346955,5.458812301268657,0.1221552398249414,2.556885909088,0.4279946131125762,0.1094840047203931,-0.2585371709064,0.8254783404310325,0.8057926464601716,0.1468512427375,0.1006733239228901,0.1200406512427585,0.40632426259735,0.0994097085221681,0.0914802413170944,0.26371770567115,0.1876789322639388,0.1454643100957752,0.3637841337163,0.1481400358628409,0.1126988518462339,0.9977201765292,0.1620191473014023,0.1724777300444824,1.032308285079,0.1979235892296815,0.1635027509078044,0.0021544325168815,0.0848222297597769,0.0848773121020994,-0.0026619550337965,0.094513077705264,0.0889723532289504,-1.3173514394485,0.2551778928037336,0.4478039952825766,0.9627676526875,0.5323654029127424,0.6026881802667048,0.7842584368846499,0.0650059710029415,0.0125904558686376,1.0001425451685,0.0001201577328586,0.0001024930076924,0.0,0.0,0.0
235015153,28,1.0261031007656753,0.6526109862730313,0.033911322688709555,0.02115613121293547,0.5846144571955489,0.015646385499925253,0.02298971709242892,0.20989453935625,0.021133667505755,0.0195150150795666,69.23970870541015,0.7153657391107942,0.8241563245258021,92.3469091634314,1.9954715257229443,0.9938427262389147,-0.1853456194270999,0.0231745006988705,0.0138554312920478,-0.23313044898095,0.0117816548796225,0.0167511978188471,0.011191,0.0,0.0,0.354458998439171,0.013486500493569,0.01164689344062,1.6117576189420002,0.0348275482536601,0.0173458278198657,5.242509654367,0.0232110083795777,0.0111198684410451,1.252517144528,0.230453586703959,0.2447045735657744,2.048420168254,0.2113646870439169,0.2023285015603444,0.12601235277125,0.0809781751770396,0.0827792772902894,0.25934322191085,0.0663598150502789,0.0916973536810773,0.1091822518619,0.0707049668432714,0.0935739639316768,0.2704517931985,0.0706651781884494,0.0745481493891344,1.174587552751,0.0865545345710372,0.0996232682695694,1.0417584586680002,0.0652240922885627,0.0901126618770418,0.0085493237603809,0.0749675608769902,0.0645130577921683,-0.0014975666751475,0.0532003080801356,0.0630027036588385,-0.1159332407866,0.5222929337138282,0.5768687279381868,-1.044037954308,0.3689572581220512,0.4771906337070657,0.8966252102407,0.0134177415745406,0.0115822174211309,1.000004492541,4.961328595742831e-05,4.3260558253654935e-05,0.0,0.0,0.0
235776124,40,20.368122579974838,1.6234143671537555,0.1631732753801789,0.20375751545673593,0.5276970461971144,0.06653639964265023,0.15596496425579298,0.6557392291154001,0.0146340310404738,0.0147714228719032,82.06341826137142,0.9018900692313707,1.0404451786184552,154.49206930574385,7.544188790292147,7.796354356850611,0.2104293851373,0.0460048196386003,0.0513500183499379,-0.2776153367948,0.0585324238051199,0.1124567846061147,1.308951,0.0,0.0,0.1380769303250302,0.0180070331411157,0.0155724269703878,2.6963952776045,0.131670933782646,0.1360720531792481,2.8269690156935,0.0290694143738505,0.0237292888134601,1.2180683088375,0.1241619112589602,0.1076942343592455,-0.1202277325632,0.508119609377611,0.4745487866133907,0.21905669306635,0.0975252272999984,0.0976847415717342,0.37291177694125,0.0842673939299261,0.0732008236194883,0.2105329197572,0.0914918421121121,0.1046613420113092,0.36918239923045,0.0832068504214235,0.0764998905346193,1.08476336363,0.1101610180637709,0.1120561970503304,1.0012914889295002,0.0978791204246323,0.1182606464596709,0.01021563069169,0.0554830648357102,0.0625340141654295,-0.0009792727918396,0.0605617694768158,0.0599149106260784,-0.084681498907525,0.4751579763898047,0.5377861742390453,-0.0167793890666499,0.5548451911036506,0.6044034520765053,0.4049747794338499,0.1573773360210394,0.1398984469356171,0.9999779664568,5.74479448848253e-05,4.923005277746029e-05,0.0,0.0,0.0
237702040,33,4.8747909926873,2.422700503447556,0.1451543707535281,0.09643097028424386,2.0389351589379237,0.08435272137121053,0.08908045760535721,0.47329360535235,0.0044448265900396,0.0044310195538319,79.54991751445306,0.37743054222677586,0.35847679255765286,-30.286619005095172,0.6849322845921418,0.6485668490239788,0.38429972955665,0.026832546997656,0.0169511044068169,0.3094034148104,0.0183494226078501,0.0185713959149073,0.687956,0.0,0.0,0.1813788202003671,0.0061563338730278,0.0064741601485653,-0.528601220936,0.0119543235193397,0.0113196269347534,6.2810732431925,0.0028795454472412,0.001358731733827,0.34472936936605,0.0657627729428054,0.0619574125440504,-1.9893918171515,0.1103327400856426,0.1354984151954461,0.42726132916775,0.103867962818728,0.1109485600393763,0.37511641366935,0.0986295621570038,0.0905650120227652,0.1985606444521,0.0966748076443214,0.1157034557951973,0.37549747131875,0.1154799264329164,0.0899941222385498,0.94999346935005,0.0999473380097509,0.09247404669275,0.88793457492335,0.0863879442085876,0.0909620384012014,0.0117395788686899,0.0722517356394795,0.0701823992006715,-0.0012135526230329,0.0602176491394747,0.0687665266280405,-0.16487790849835,0.4408865525721762,0.6470393871725952,0.10771398904715,0.6978110072699174,0.5415287734824068,0.31106140515755,0.0401939130584139,0.0683088144083726,0.9999499442998,5.630832194858382e-05,5.2318468753198566e-05,0.0,0.0,0.0
237753600,33,2.0615078837631753,1.8814792676946557,0.06268346358633448,0.052952249996021994,1.5241256937166732,0.04247962381991166,0.046127830139290005,0.21185077380045,0.0034657459922186,0.0034442132840126,83.42985611767271,0.35699717234447803,0.4320105654153963,145.62605074367696,1.2517406200188113,1.4175924157184003,0.2744994371255,0.0147154934918712,0.0120539224083772,0.18302078448165,0.012276311100269,0.0129489922096383,0.314185,0.0,0.0,0.1144195007258413,0.0074936694312162,0.0061875945261277,2.5416540621535,0.0218469952002835,0.0247416551055863,1.3400787505475,0.0200595527070575,0.0225674904974084,-0.186308245229,0.0269398832791576,0.027942042695143,-1.997610822414,0.0656203339451746,0.0624344795822278,0.36923353582275,0.0718178159485048,0.08481415071851,0.4685613883548,0.0520922401421369,0.0393761341052957,0.2359687988345999,0.0828292370881935,0.0989087136848936,0.3881511280352,0.0789696349571946,0.0711741902659355,0.5213607617343,0.0382586272610267,0.0364017249404738,0.7135040234480501,0.062328169153987,0.0639987633044423,-0.047221764683415,0.0489464570791197,0.0419890455505799,0.0063474525542984,0.0476172384973656,0.047481659092243,0.3267181597164,0.3199292127336992,0.3848814238740903,-0.2994696302947,0.3591224467966641,0.3595826303370284,0.1089714940905,0.0288551926487838,0.0329006725680852,0.99994731845585,8.435065052037061e-05,8.572759065272884e-05,0.0,0.0,0.0
237957506,29,2.5574549954548615,1.197473382196672,0.05638639569437931,0.05612858924028896,0.9494317769832094,0.05157245609058958,0.059254020641070215,0.31496263323075,0.0079158209626419,0.0076187839581823,79.58969423897479,0.6943285021593084,0.7012034772450875,16.347525627280724,2.852331398411057,2.6518955204864736,0.078265868563775,0.0209471160666943,0.0198937978765931,-0.02253623676606,0.024255467709356,0.0262921427367388,0.407808,0.0,0.0,0.1806960568005464,0.0120500857567886,0.0119052791382184,0.2853181467502,0.0497825742602871,0.0462843082513777,1.418320042901,0.0390338271308692,0.0353644391998597,0.9090107944803,0.2247345947118191,0.2147180975869014,-0.72837121842595,0.2735036205130053,0.2953419071013921,0.2083535181442,0.0885704555808784,0.0898842284329398,0.3914793472742,0.0835452029949009,0.0724399806659776,0.2238970192872499,0.0882318156272863,0.0913861161985342,0.38867660004975,0.0870073927781954,0.074766839373058,0.80959975777305,0.097348388158968,0.0917403094558609,1.120328671913,0.0947272111741441,0.0978007007756955,0.0059655365073005,0.0572249126549,0.0548646205632075,0.0055459290877095,0.0528577542147715,0.0562207862260479,-0.40521449705055,0.36972718319364,0.3747353185015815,0.35890335192915,0.5024596547254905,0.4852884362923102,0.4822779594256,0.0374598835980933,0.036277191089584,1.0003292557655,0.000116766894856,0.0001186183418877,0.0,0.0,0.0
238335723,34,2.4791454082361,1.8993379482101558,0.12443610909252678,0.09301468767687915,0.04340425183005612,0.007528787454589306,0.01838553667393935,0.2960483546889499,0.0600596678495643,0.0475392381861107,84.1267965990666,3.1130555907125057,2.9699810617862425,87.78824958303501,7.743267318632643,7.506645456026434,0.27860224540305,0.0294279059884871,0.0207639633160974,-1.3624677254209998,0.0827347432509582,0.1533844341214996,0.394302,0.0,0.0,0.1023273141136438,0.0516782057131382,0.0538702732457965,1.5321939997865,0.1351455095722125,0.1310156789875325,3.2215219086935,0.0723285606403258,0.0688439738696802,0.42919427182225,0.1937693390242478,0.151891476326184,0.14293906046685,0.5435805995139706,0.5483868362785604,0.24538434372435,0.08878830595013,0.0918735816974737,0.37627435403675,0.0981276695541785,0.0820955000291121,0.2148207424317,0.0876563400466117,0.1035878302274949,0.3889814818288,0.0808438008232756,0.0868811934918484,1.010021889106,0.1014657358044417,0.1144672358417981,0.9721535611342,0.0935382970344185,0.1208408211198179,0.0001170643452214,0.0547540259984872,0.0592809508036176,0.013588833159685,0.0577979604396165,0.055782769179896,0.2035856566086,0.5298493485188347,0.3949535733479453,0.067606605385005,0.603597493903135,0.5179515112043938,0.1673343411314,0.1109711458553926,0.089266270944062,1.0000518498155,4.96528492839321e-05,5.177094526565007e-05,0.0,0.0,0.0
238557134,43,4.242520993125812,1.5426986384901047,0.08267514037206047,0.08714865011377171,0.14823979742772705,0.024951836170605007,0.025900377405996933,0.45006240361755,0.0150631786849368,0.0148369309447048,71.47531960531944,5.556886834494492,5.018597543612586,-47.344196466597964,4.375084184898781,4.277319280673023,0.1882810962359,0.0239212507111348,0.0238658180922125,-0.82903518715975,0.0800441418800445,0.0699341633076091,0.627624,0.0,0.0,0.3177131213026584,0.0841645263524297,0.0903236477500875,-0.8263121100532,0.0763596240784161,0.0746533046067797,2.454398226066,0.0334920232282018,0.032307664831126,0.39413860170975,0.109881875494745,0.1205107470144511,0.0318689878465699,0.6043276785581518,0.633741504243916,0.2220587331124,0.0997889191662523,0.1125783116831607,0.38698802239845,0.0928544689990439,0.0801428630105339,0.215408924975,0.0973184255853379,0.1016531216685502,0.3808236859834,0.0947780522987537,0.0824918924256671,1.004896922567,0.1197797403627204,0.126729726271455,0.9935010236567,0.1236215038431908,0.126602595604833,0.00261198497222,0.0599388242180281,0.0637188845466611,-0.0015273899695689,0.0615140531166116,0.0615504793095483,0.1032598285755,0.5014636276079389,0.4959620460420368,0.06361338841815,0.627153102971164,0.596128438747959,0.14055397195435,0.0672572119276411,0.0708542053195315,1.0000189637285,4.558781190866501e-05,4.619617480861038e-05,0.0,0.0,0.0
238932509,28,3.4942502104789783,0.6102453145249594,0.1872261235770003,0.15157723655609545,0.09050212634684879,0.04086423213274066,0.09219934077226835,0.3322853587840499,0.1946465026872116,0.2309748814776315,57.0285676008461,20.416503822346797,16.627911762914266,9.902885032738306,93.95435094547037,86.84441572064219,-0.2144955464192,0.1591443832891058,0.0963493706972726,-1.043341216929,0.2608454339064994,0.3050832517428328,0.543354,0.0,0.0,0.5442208072835352,0.2628251320363503,0.2584711133826586,0.1728379492677499,1.6398127705727052,1.5157209912959302,3.0682999799795,1.7005890636316352,1.9160213629792109,-0.14603648911375,0.7715524911814924,0.8168102208703909,-0.038230006474635,0.7557453986941944,0.7389632621292287,0.2402592029044,0.1214321899835842,0.1243509209447339,0.37221040885915,0.1001981209708731,0.1036365362140087,0.2503436174355,0.1364801704320496,0.118215185237837,0.36646740319405,0.1044198766746863,0.0956867339335948,0.9794560997889,0.1765438488601224,0.1533230479444582,1.0006168697645,0.1555567728095314,0.1522298158717483,-0.0042275651396435,0.0780814012551608,0.0748695145066238,-0.01156353944451,0.0707772960310181,0.0794489395808247,0.069883299010005,0.6959035991337594,0.743380074368745,-0.017734758363245,0.7917596841001553,0.7422287086482995,0.7944283329767501,0.4309529711380943,0.1536742132873314,0.99997529611895,0.000120715372097,0.0001060387623609,0.0,0.0,0.0
239144568,44,4.344031842043373,1.5299700729720602,0.07111600437461418,0.07936189676144023,0.32379220242829837,0.07489140635830724,0.08488214452538279,0.2375768108738,0.0110965199860206,0.0110842199626424,53.35950828788451,2.080390234745167,2.578604918301451,49.369993447795,3.54303649846695,3.5135225144145714,0.18468293586975,0.0206710849445089,0.0219627028548715,-0.489733614147,0.1142401002196921,0.1011109914570273,0.637893,0.0,0.0,0.5967920881331064,0.0367040440784692,0.0287349613434878,0.86166893735205,0.0618376524165793,0.0613225362194842,3.953178890094,0.0440161517011965,0.0461174992455064,1.2455990314685002,0.1156760160193894,0.1261809775471849,-0.17339695993415,0.5357396445222626,0.5349668372245393,0.22784529399545,0.0913114931998055,0.0956145098242806,0.39668462809605,0.0721909427475092,0.0681759365705497,0.2178389009575,0.0874933608751417,0.0983317653608473,0.3835609663881,0.0711369879507051,0.0671399312740419,0.96261451220705,0.0999192316995977,0.1020009113527007,1.0075559844635,0.1076958731012059,0.0973720627352159,0.0011578794572735,0.0519098423989484,0.0486563826284917,0.0034346406323509,0.0523750891507514,0.0556837566932989,-0.06555267653095,0.4120521693405174,0.4234815556103601,-0.03750418401017,0.5383083713468589,0.523093187206958,0.1196604560143499,0.0569525789536797,0.0692496027325555,0.9999908316463,6.262351987063042e-05,6.28385958292288e-05,0.0,0.0,0.0
239268469,41,14.083221179146246,0.873155684045254,0.061344390930719084,0.040067530614427915,0.10046959635773965,0.01172269069237955,0.013614668345382427,0.60989621512385,0.036244514392691,0.0264536488023705,85.5259534236782,3.257829664325129,2.9470279806384525,121.38846965245178,6.946709227616126,7.129133052095088,-0.058908314491765,0.0316365970103235,0.0194852574659558,-0.9979653425395,0.0538814379968841,0.0551910901666286,1.148702,0.0,0.0,0.0780075113623,0.0513591641214878,0.0565299821893535,2.1186284693925,0.1212429482005736,0.1244268445718117,4.738547783249,0.0252239741841968,0.033089097298812,2.3391456423285,0.29961607915358,0.3286292361057894,-0.111198068118,0.6750599746723976,0.6021904823905874,0.28550066438625,0.1173454881206552,0.1190753089279408,0.39353142763545,0.0939464709633334,0.0939673058086368,0.21484044696375,0.1072008906573467,0.1321691194831861,0.38827854989725,0.0998400799422537,0.0899562249106806,1.0153292519865,0.1266204872299878,0.1179799955654359,1.008709949254,0.11729093268926,0.1041138741512668,-0.0019108703845725,0.0656456915144817,0.0751144279893492,0.0021543337301665,0.0629918236835693,0.0635577119175198,-0.0867370805280449,0.4922289727547178,0.3809298688611131,-0.0537022958989499,0.5770354269555392,0.6087369578252045,0.070618919441875,0.0467751448904454,0.1505472151742784,0.99997143239545,4.258916150579051e-05,4.209133039334567e-05,0.0,0.0,0.0
239678044,43,3.372438200299221,1.1919343896527739,0.038637043993162035,0.04452697697936214,1.0748444575060663,0.03555522113898735,0.035761598622827684,0.2907437449311,0.0015172884158936,0.0016004176986901,84.70528013447354,0.31880667895617876,0.26726365958967335,-3.194403423341932,3.048223123287625,2.97381676513522,0.07625235020625,0.0143110577157601,0.0159282011254396,0.03134562133599,0.0146091918950006,0.0142144160125056,0.527944,0.0,0.0,0.0922788253165095,0.0046457149055872,0.0055390277302247,-0.055752857374295,0.0532015298367941,0.0519028939026165,2.633596893535,0.0453523954265655,0.0458807878635489,0.27757813178775,0.1617539549345384,0.1457826766863234,-1.326029314858,0.2069756677538561,0.1819761237800095,0.2662911778589499,0.0739316255208533,0.0858650009471103,0.42951802377245,0.0606794898846277,0.0524168561592992,0.2011704527714,0.0716217602667949,0.0861337601680693,0.3638558866701,0.0648866782034825,0.0662369605973224,0.8032585687192499,0.0639880433504885,0.0643226572325045,1.006439467293,0.0701972401642458,0.0622615102906056,0.0003134317903359,0.0452544251624058,0.0450065886693435,-0.0016643792924459,0.0464690270308593,0.0407290800965973,0.07690093173239,0.2815950320004068,0.2459484087642656,0.16529950756365,0.2893575140631626,0.3349114859784465,0.26309548167505,0.0432009906813805,0.0393704461504221,0.9997730825753,0.0001389878973794,0.0001467448777829,0.0,0.0,0.0
239837224,43,8.146311261940614,1.8135623155513079,0.14654695585091937,0.11836566282736549,0.25106096885680107,0.03511042524527985,0.03938690247151505,0.4948698255464,0.0117636784008378,0.0116759498580232,80.51727164899381,4.398522323339009,4.511741548950056,35.684259244806576,5.327995547164698,5.097562906767454,0.25853248290245,0.0365928815133223,0.0274584491274695,-0.6002207995439,0.0654248988232805,0.0632889974546024,0.910961,0.0,0.0,0.164750285390244,0.0780990027128504,0.0751600894294919,0.6228078149571,0.0929910648296208,0.0889692565506248,1.670837464418,0.0337723269658853,0.0316232228144077,1.7757923189335,0.1006637705267137,0.1092089869958072,-0.1209431718171,0.6627213403812132,0.6472927509096414,0.2365747222069,0.110003558281121,0.1111522533885788,0.3977411571132,0.0814116245322583,0.0756241968279392,0.21836876579925,0.095291000948199,0.1119290575650055,0.3748735214995,0.0899656976676018,0.0832790721857954,0.97563270608745,0.128662723408968,0.1237356338092451,1.00592077162,0.1276512764747988,0.1277770094194477,-0.0049922519098665,0.0620134505007092,0.06506459618741,-0.0002680891796402,0.0603329753956069,0.0594581055389685,-0.0089427987711169,0.4916856155879619,0.4847515122008594,-0.06390360842868,0.6417384407011704,0.65366110531338,0.18085729628305,0.1035245440799549,0.1154461070864328,1.0001980762825,6.979328054579348e-05,7.366253614371487e-05,0.0,0.0,0.0
240061219,43,4.7645731608222714,1.8299321721066364,0.0987889486843958,0.10183399540353033,0.3359775698244957,0.06221932766935889,0.05314259267491894,0.4791605085306,0.0117001973036424,0.011479824542343,74.94943957390724,1.865374423769964,1.263361177653863,75.25655298521103,2.5695553310737673,2.1730365624632024,0.2624349925579,0.024101992522581,0.0235195631105934,-0.4736897155464999,0.0889430809209079,0.0637734501676994,0.678024,0.0,0.0,0.2596713215107317,0.0213548361025402,0.0312969656215426,1.3134746332935,0.0448472008394102,0.0379266427812023,0.73101637755995,0.017606324225227,0.0160587018108077,-0.8447360559716499,0.1268065728603455,0.1401588390527776,0.060757051453575,0.515277700836296,0.5523371478707887,0.2771771897357,0.0975819929793419,0.1056193044620464,0.3838123100077,0.0755910869810466,0.0730780973426769,0.23119170577795,0.0970513262507509,0.0982865594730805,0.3800912884566499,0.0830122939586511,0.0805279262175883,1.0789107290565,0.1035890125074182,0.1126918777791909,0.96663260654215,0.1173711399996,0.1061915693846351,-0.016368918536855,0.0587911088323386,0.0562377373142165,0.0014902638597165,0.0588291283989934,0.0549056783476106,0.29338366840795,0.4491599944713045,0.4362333338424666,-0.1965871745351,0.5443228855924758,0.5782165532727253,0.11464399184235,0.0621719395040146,0.0835339234057235,0.99997631162335,1.6628514247662984e-05,1.6115148846918004e-05,0.0,0.0,0.0
244313028,41,7.183415707869191,6.671092174567431,0.8653945355571935,1.0793502835871394,2.243735991257271,0.5601680615564959,0.5619527523413836,0.4283741838779999,0.0188246155240048,0.0198730525346166,59.21172799562858,3.5964480761816233,5.156783381466113,3.41412378964835,5.62853639706266,5.413407917261119,0.82419694134655,0.0603425273377619,0.0651295549210448,0.3509717544177,0.1247411101420493,0.0970677353554012,0.856331,0.0,0.0,0.5118670318067066,0.0792857190308177,0.0528799062164732,0.05958770120003,0.0982364921970823,0.0944817919097353,0.59774456313,0.0364913731084516,0.0352721726329324,1.1956555074495,0.1477537857190094,0.1338484078143478,-0.9257714036405,0.1905964033893996,0.1925350820855474,0.2181214328143499,0.0901016879861786,0.0977232881268054,0.37538728462075,0.0763649681580648,0.0705763707391427,0.2368744917125499,0.0973069221028739,0.1025132046604634,0.3853506553681,0.0916075402114374,0.072477038009543,0.9444081378841,0.0899357144738782,0.0862573933096202,1.0175615691365,0.1091428508378143,0.1079359462053055,-0.0044870512269045,0.0503122814590145,0.0557183998681958,-0.00161660614111,0.0536511402189018,0.0530303999024252,0.04641394712342,0.3923416512233954,0.4158895798432477,-0.05101136837681,0.5201146086553271,0.543035339489879,0.3097060659569,0.1685966890006221,0.112262120999585,1.000075158838,8.416889173279429e-05,8.25169942908488e-05,0.0,0.0,0.0
244832605,54,17.598351993755543,1.511272239900029,0.07825971224983252,0.11654598618060064,0.6321948520095261,0.07990143402393157,0.08293325163467857,0.60656366068385,0.0220743800921445,0.0197740538710052,70.9571556628284,6.401487297684255,4.230573339322532,54.66632335547997,5.917451097027001,5.61587539041341,0.1793427049985499,0.0230927179050647,0.0322632018091364,-0.1991490449610999,0.058681087534161,0.053532890569821,1.245472,0.0,0.0,0.3262750982837694,0.0706222823051823,0.1033588469739504,0.954107332513,0.1032790049688716,0.098015515944436,4.283838377528999,0.0273268450667725,0.0261945297839414,0.6246783601924499,0.1586724765013157,0.1547851548768557,0.42530099732415,0.4405721452764863,0.4841882601712068,0.22417843968745,0.1015048805304827,0.1200975590036224,0.40433152270355,0.092787592221149,0.0772142522128108,0.2285027321669,0.1021380582753924,0.1211507789282869,0.3680214323778,0.0930439669224366,0.0882916985493562,1.054662213401,0.1171275351204151,0.1128982253547867,0.97349515577425,0.1223464513659474,0.125384682270194,-0.008743136886114,0.0608558884866727,0.0556437308747075,-0.0054371982922815,0.0606839166767621,0.0616792707520301,0.2008963195483,0.5125780131674054,0.4654256770606561,-0.067574096725545,0.6342191298482929,0.6221166306403612,0.07940331589811,0.0542385879786457,0.0629132440449819,0.99997023429855,4.942335370283768e-05,4.6609026919774976e-05,0.0,0.0,0.0
247557861,43,2.7401731089158505,1.2559983024457424,0.04713992217419127,0.04806982082783784,0.37982318707815343,0.05775686081048165,0.0841556695035604,0.2008209538460499,0.0095144139390571,0.0094665754846884,48.63938343005848,1.4758178336310834,1.6540005567642098,10.42052078661264,3.2304411649332043,3.1257931481269727,0.098989052427495,0.0166136268927275,0.0163112266900558,-0.4204185264007,0.0716361541836237,0.0869167166988811,0.437778,0.0,0.0,0.6607961048966,0.0219394481396041,0.0191116410043179,0.1818723974989,0.0563818346200456,0.0545553821710945,1.0828299414855,0.0441480271355823,0.0432406041244854,1.573694797126,0.2311395054293974,0.2181826619418529,-0.4350710643402,0.5861778115159173,0.5606948806075586,0.30303283698065,0.095989113519228,0.108539776630659,0.4176116122064,0.0705129687394386,0.0604931945148687,0.21723146617685,0.0899166233443687,0.0989370642361051,0.38618418865225,0.0767409588736252,0.0706595925534706,0.9220875402868,0.1079437616255348,0.1027060247778144,1.0115986170575,0.1090100867496223,0.109176260087326,-0.003458254814447,0.0494253677071887,0.0536757185350626,-0.004546345005448,0.0491819055463677,0.056044559423391,-0.47818691823945,0.3836424242565202,0.3862294804443244,-0.029039993612675,0.5217475841409689,0.5185747934578167,0.0633549259085499,0.0349379093353406,0.0390385388633943,1.0006383807030002,0.0001582991092643,0.0001560762121015,0.0,0.0,0.0
247903399,44,3.69146708172727,1.7613419764033598,0.1587458842876972,0.2007089910311688,0.23534451793255215,0.07682103721744235,0.1062995741728486,0.66021016720885,0.0255122949065237,0.0238659646198216,14.275444282184477,5.05392469368029,4.582169600841834,9.733978949056311,119.84895489972726,90.94409805436851,0.24584368535175,0.0410196059600075,0.0468665993374781,-0.6282959136071,0.1716104867809034,0.1618698286754407,0.567199,0.0,0.0,0.9691215007836224,0.0227967741076871,0.0179546452617934,0.16988998198085,2.091758868074431,1.5872739463052996,0.5998684025559999,0.0156096155006038,0.0155510729595642,-0.0068807772248855,0.2825174669031198,0.29756394603538,-0.02836196613628,0.6639745737054799,0.6318078158805815,0.2341293003741,0.1049695883630135,0.1156938773892766,0.37449917405605,0.0809167917056379,0.0909876494183664,0.2104067503057,0.097723216096461,0.1132555748764255,0.3623978816517,0.0930657293432325,0.0897853487242224,0.99552816758445,0.1288163922695956,0.1223891270789101,1.006321314045,0.1242470380617224,0.1252343110505933,0.003566528287302,0.0622159002154715,0.0634520309202652,0.0039017946132535,0.0631323632544905,0.0628482227854094,-0.02979940828264,0.5473595798587546,0.5587868716700343,0.03289364491586,0.6063470302216056,0.6031260589046985,0.24197451857575,0.1212132986757074,0.188380193022483,0.99966331685435,8.208838027812249e-05,7.97990137776372e-05,0.0,0.0,0.0
251206055,33,2.464648554537593,1.694464077451399,0.0356694334884029,0.041323356764256136,1.6455347237967906,0.03624591245884945,0.03744157255456715,0.247578029835,0.0008880350734683,0.0009861300974408,83.82582207556297,0.28769978239354543,0.31035636002178535,-4.324546769301797,1.568891568141486,1.5975073423298005,0.2290323662509999,0.009239741838421,0.010464173829391,0.21630705113615,0.0096730592965238,0.0097709481217292,0.391755,0.0,0.0,0.1075513005598494,0.0053868722269906,0.0049908056920129,-0.0754775797808,0.0273823234708459,0.0278817629484392,2.049633626844,0.025003912660249,0.0253920711233268,0.19566634176025,0.0215027583699442,0.0210703256283219,-1.2915753461755002,0.0549354365450622,0.0564894501999937,0.3218798985779,0.0797961213821447,0.080582613067465,0.45584695624505,0.0540514145592914,0.0447499052529627,0.18609793679165,0.0786540532400568,0.0807580563716378,0.3818804543578,0.0755935931407715,0.0704994321025417,0.5248470399955001,0.039782795399692,0.0417498011573896,0.5632178100569,0.0441220471545948,0.0427184024522306,0.02614045129114,0.0522366870079502,0.0538439977627004,-0.01011056898605,0.0538548428670835,0.0504661790603011,-0.3097315267214,0.3016645815705303,0.3004713686148791,0.19726099380245,0.2802437402717583,0.3009752028474833,0.1733007616121,0.0230321149751582,0.0277465062368645,1.0003662992595,0.0001797624788315,0.0001826019656383,0.0,0.0,0.0
251257228,33,2.4095392217008196,1.2245644243354226,0.046892733265818665,0.06106535188972928,0.21258539427336007,0.010151219457472355,0.01042656375812101,0.33265587624255,0.0269807730763173,0.0271859621080918,87.88047203454407,1.0246355574657002,0.9236416933304099,119.18625037319082,2.840201374609245,3.987459808985973,0.087981638294845,0.016957402707472,0.0211342841882904,-0.6724665770864,0.0212495912226843,0.0207947278827674,0.381934,0.0,0.0,0.0369843049633273,0.0161136674833193,0.0178641628316697,2.0801924921185,0.0495708654066002,0.0695943024577494,5.4401264927275,0.037423659934336,0.0505244730050611,-0.3119042966581999,0.2270120360614271,0.179188504920768,0.02640222420853,0.4278971141631139,0.4436374492257806,0.20089375671545,0.0765716075294668,0.0740701739671098,0.3581324248151,0.0686292794393003,0.0736263819624657,0.22154534782855,0.0860509229207598,0.0805718412507062,0.37287228400425,0.0669799112762334,0.0585499421877799,0.94213884580435,0.0934023558915237,0.0907072460514455,1.0101983998925,0.0889849231108955,0.086388398375909,-0.0068950233512455,0.0507169136457686,0.0442987450677419,0.0035001717895135,0.0488817225369237,0.0488717992061359,0.1142498090647,0.3826413924838722,0.3769079177981952,-0.13568829336505,0.4470188936510879,0.511579259600558,0.2862446988528,0.0447726992600317,0.0537348181365403,1.000066793306,8.44392981619313e-05,8.694691422284073e-05,0.0,0.0,0.0
252912175,47,8.813390234444313,0.9019347175669186,0.027290690221902114,0.042933026748540715,0.04064969082080849,0.006108584244961399,0.014410920431493994,0.7638492544901,0.0423390529669004,0.0350186524017812,84.85055396361895,1.8954885560440147,2.181020239102722,31.961944207339304,17.86792648980283,11.99140346585704,-0.044824895746845,0.0133437694197816,0.0201959191411041,-1.390942753276,0.0707209999984641,0.131783781656023,0.945143,0.0,0.0,0.0897538432488381,0.0379682134934929,0.0328938734543293,0.5578411617568,0.3118541477513724,0.2092894724142648,4.0378585250005,0.0349845312797647,0.0243471138668995,0.54400972812615,0.2682539601136611,0.3015431311914859,-0.0749257595888699,0.6276905275968025,0.5877080509656576,0.2053676313799,0.1171377563738916,0.1078413292193251,0.38061403622885,0.1037505380790286,0.0921369829797463,0.2035839843915,0.1131267820545779,0.1166687251208991,0.37671790808725,0.0961729759270714,0.1102313873016238,1.056584253156,0.1689317574684733,0.1479416118353855,1.024106072073,0.1101815616232743,0.1125026023677604,-0.01535440725791,0.0569143878347569,0.0645329372904258,0.005050990085416,0.064888428743345,0.0713935219881658,0.2026704342875,0.5348636563894846,0.3983100452598088,-0.0479037126218,0.6342240102738291,0.6204451977938089,0.2533921263347,0.0367564111173244,0.0726612861954176,1.000066380722,7.813593445971101e-05,5.650724855388312e-05,0.0,0.0,0.0
255567460,28,6.899188326430929,2.3413451851441374,0.2103682297284326,0.19170567256739446,0.1471252389584717,0.02384079496925784,0.02613280451545702,0.7958534295392501,0.0358555799914779,0.0309140968807294,87.69886612528039,4.264664464004696,1.6705301814246667,84.74593603954021,28.95706622191493,6.350614394298538,0.36946544656805,0.0408866933296394,0.034178462923149,-0.8323128187737501,0.0767789003795486,0.0710062245698881,0.838798,0.0,0.0,0.0401515664290646,0.029145677907723,0.0741925880281079,1.4790956115745,0.5053961472904505,0.1108391307050549,0.5142447641442001,0.0276545272911904,0.0133874838996683,-1.303924007877,0.3878605310912335,0.2286313320778221,-0.12108145904285,0.7030291099909589,0.8417039674155511,0.24203497124005,0.138142783765904,0.1267496478994417,0.40029615568205,0.1185494140221307,0.0879791844138013,0.20822268191415,0.1030098109772045,0.1071386440523277,0.3614096545529,0.1337591307374712,0.122839292042829,0.95917494816765,0.1384626841297136,0.1492581584821879,1.0065042589700002,0.1327164747529201,0.1436107753135558,0.011212583591735,0.0654812448621868,0.0592521891964798,-0.0056065833850189,0.0690783072845699,0.0672909718396938,0.077136321453855,0.5786151140560538,0.7943505699222204,0.1628891480756,0.7661000044698263,0.8129555598090796,0.5355033187393,0.0848704263258,0.0353490602952091,0.999994129778,2.1608667903127987e-05,2.224113690796337e-05,0.0,0.0,0.0
257201688,43,5.808687331289041,1.183329685649676,0.048401963259619984,0.046134703262769916,0.10964036177201439,0.017512491361705698,0.017980293943908404,0.2514837567593,0.0147897215264208,0.0153329019242322,74.78157664152016,4.597629130588089,3.0315311463551495,-176.09729959997748,2.016416534395525,3.0916047301945815,0.0731057595991,0.0181375551331018,0.0166101944412342,-0.9600295401215,0.0755794275710928,0.0659505118220348,0.764078,0.0,0.0,0.2624994644604684,0.0513982809318522,0.0765020479109373,-3.0734776818905,0.0351931076168554,0.0539586817121264,6.2438149868295,0.0290393965111634,0.0223172511563287,1.262000768497,0.205461448266212,0.253427084517978,-0.05228277033292,0.5533564070663515,0.6260986974888301,0.22800481773535,0.0882437705645331,0.1037962075812228,0.4309704944407,0.0863222201352142,0.0675239074156554,0.22255807931595,0.0955696011149423,0.1015962979503347,0.3792837876764999,0.0896899548931168,0.0861858074073636,0.9925540821997,0.0946901750675546,0.0896123768239726,1.005274187308,0.1190560128063825,0.1084806152197619,-0.012084992587265,0.0624729740525204,0.0577857285964812,-0.001856266091725,0.0578203150883798,0.062358622122273,-0.094760402116925,0.4565690282577644,0.4229785382196189,0.052361925085415,0.596222227512855,0.5528243895357775,0.06532562848732,0.0345113521032649,0.0502971068327057,1.0000282020075,1.858258608300467e-05,1.7632305641557267e-05,0.0,0.0,0.0
259069221,34,4.091711455588295,2.0403399449587383,0.04189201891571526,0.029274641189135586,2.0026377179547286,0.04965659401114708,0.026506107448561522,0.29769792843715,0.0065804780573566,0.0045194226669397,86.2715902461974,0.3115005991658961,0.31100603232063406,-132.35015166364755,1.2761666337999682,0.8538856643558003,0.3097025320926,0.0090096958471447,0.006186944430156,0.3016023914685,0.0109043457263493,0.0057104393821378,0.611905,0.0,0.0,0.0650271105155904,0.0054175220945093,0.0054242165117969,-2.3099459120445003,0.0222733095639022,0.0149031162785879,4.038303699212,0.0194994387889257,0.0127128466905555,-1.261967497323,0.0397064056987324,0.048748749442756,0.03041908366598,0.0284674872081593,0.0230656127507347,0.2285144122066,0.0890151749275517,0.0931424355137174,0.37962337034085,0.0734333966680877,0.0789040693578996,0.3071270305101,0.0813096202117189,0.1008385704194149,0.43230376924845,0.0655858623137988,0.0596119872445189,0.80954880187135,0.0661426246679796,0.0588229303774245,0.5806362149767501,0.046611952223234,0.0393371567367647,-0.00781883647156,0.0525256644971474,0.0559741178519558,0.03691956909207,0.0521312003392132,0.0577035926204432,-1.2368114410895,0.2196783728193427,0.1880504189537319,1.365151965319,0.2310520273369849,0.2566435961878701,0.1443220349313499,0.0244543565114219,0.0317843293047427,0.9999015830343,9.36186357211044e-05,9.54938890727064e-05,0.0,0.0,0.0
260192157,27,2.1862206896430405,0.7815849454603324,0.04610752560841136,0.03355650921442732,0.05662044876679466,0.012819387667485388,0.014575285325511,0.44648356932515,0.0610934925788195,0.0375894160880582,81.6936161522076,1.8234653166204424,1.242122355026595,84.78701415569971,9.35319912643592,9.84755627025719,-0.1070238143948,0.0264068417629224,0.0182567944894104,-1.247026692792,0.1114886756081738,0.09948066514129,0.339694,0.0,0.0,0.144466452239819,0.0214839711357975,0.0314131429097607,1.479812559952,0.1632441203509642,0.1718722801914005,5.3788986716015,0.0547932167080276,0.0648529209454897,1.009202598592,0.3062185569497255,0.3369111119596273,0.06056005871036,0.6017719953857215,0.6214985308375461,0.2246540638616,0.0887116589496961,0.1076231879637647,0.4026190552894499,0.0926440862964525,0.0776837008229684,0.2169222732294,0.0885950800501828,0.1011651120928549,0.39394251431645,0.0827128917746751,0.0729765597359711,1.0077814823765,0.1067870702789098,0.1047611458702462,0.97269274200005,0.1163744922717215,0.1124787497499686,-0.005389323139005,0.0632058944288111,0.0650463383794626,-0.0078443665678895,0.0647762531432064,0.0623364000793946,0.06978619523322,0.4926044153360356,0.4751559532534664,-0.16341289940485,0.6796677774465167,0.6572588348574555,0.070830645037885,0.0401514816519059,0.048742314237143,0.9999905951879,0.0001051269038986,0.0001081811763947,0.0,0.0,0.0
260215688,35,1.6844689112395166,1.130639030663236,0.0346308013857346,0.040436989310906224,0.3179146616383258,0.03484366232610331,0.046847115424023755,0.3708852046902999,0.0129731518673713,0.0123844225492822,70.8366608079967,1.488757915288673,1.3522063992346602,80.28022900541247,1.9598199441958375,1.9628735643768092,0.0533239736140049,0.0135101585930345,0.0152611144418604,-0.4976894427621999,0.0504151791613696,0.0596987656186314,0.226463,0.0,0.0,0.3282623185330908,0.0223820168981517,0.0244303114686472,1.4011543203995,0.0342053107724689,0.0342586064987322,5.331726508366501,0.0200285050411892,0.0200844719934609,-0.9581085870461,0.1598581327159444,0.1738339153984476,-0.10761913313895,0.4516962602358203,0.5070992068516129,0.2775438036925,0.0838756645183429,0.112870071947858,0.3526419114519,0.0771870892004739,0.0733622626943443,0.20818215223315,0.085531377932693,0.0789468202399574,0.3809574666783,0.0722205368323353,0.0708997191297347,1.0888129086995,0.0781063258045431,0.091051427890928,0.9262572342478,0.1175509561304847,0.1071164350660316,-0.002699391863646,0.0491886095516108,0.05020506269633,0.006020725995256,0.0499506569437937,0.0514399203303017,0.3252735520891,0.3577388314977244,0.3484790092110873,-0.50706722429585,0.4865048864708271,0.4975379946303351,0.10954903364905,0.0495116697555274,0.086664192877746,1.000033059623,5.861145662222622e-05,5.878815638893364e-05,0.0,0.0,0.0
261136305,27,4.436842374236336,1.2096597783070275,0.043474615274876616,0.04222679113486616,0.13231210124577136,0.019491156639885043,0.018819156924177793,0.5178258684385,0.0199347795120387,0.0197587785598889,83.3780287611772,2.941509998812535,3.3073073354385087,86.61070089974125,4.835954618462914,4.3819154786466035,0.08266324041523,0.0158957286725597,0.0149017398192707,-0.87840043348505,0.0692098349315792,0.0577547313565426,0.647074,0.0,0.0,0.1153180711423882,0.0574985370601408,0.0508221948427083,1.5116418981605,0.084403330569204,0.0764788526464865,4.090031665213,0.0280583139922629,0.0245126990877029,0.80454705449085,0.230244144675856,0.2468330667377603,0.026734759975125,0.5799745768684461,0.5953309014635578,0.26263757732125,0.0990089121079341,0.1073676746370615,0.40391432470635,0.0835864204085796,0.0742243108971943,0.2059728528900999,0.085646713149732,0.0923955477338222,0.3751854049618,0.0803235579791812,0.0744935335134253,1.0178922797505,0.1200419539214883,0.1172750245950238,0.9898883260825,0.1098669759043187,0.1100366777254893,-0.01477690950982,0.055118103696337,0.0492999215133512,-0.0006820477633514,0.0545940719438156,0.0566091296894457,-0.0766825769816,0.392414606399915,0.3857152408716997,-0.17298745563665,0.5568109997281955,0.627794794485436,0.0821188056796549,0.0388152486428302,0.0559744248397363,0.99994636945445,5.5829254347328217e-05,5.487695186312536e-05,0.0,0.0,0.0
262832168,38,2.763376118277724,1.1801666903911658,0.04153872845671547,0.03992360963905073,0.19702530719457564,0.0267697834351244,0.03060303346288329,0.3467609645669,0.0130659267239112,0.0145723023337845,45.872249029385394,1.2023928798245151,1.2929610309498685,41.921199570986566,3.7130725588009423,3.573708255563859,0.071943352733535,0.0155615079104532,0.0144486216736449,-0.7054779866858,0.0634208022780815,0.0627043192107057,0.44144,0.0,0.0,0.6962605364131531,0.0163738373954381,0.0149089016640373,0.73166295889935,0.0648053415165272,0.0623729755652923,4.5113473577275,0.0324004630772245,0.0346550113238359,0.5366924847233,0.192544609196114,0.1970024321977428,-0.1010664995863,0.4794685211983359,0.5117795785846244,0.2372674719017,0.0807688411106426,0.0950212750376936,0.39026714752485,0.0787611661011573,0.0689414198889834,0.2206402146983,0.0875848684171222,0.0941116894336317,0.3692637994959999,0.075083619075074,0.0714523064312566,0.9681907635706,0.1015450875131315,0.0993431029291325,0.99499362617445,0.1083906198167758,0.1046152687852082,0.0048529219819419,0.0513062097638052,0.0546547040088709,-0.0027909389253765,0.0554723885511155,0.0552248736839462,-0.078064800703625,0.3856866830669585,0.369505291750014,0.052315468244525,0.5281701179448244,0.5004131337694704,0.0817234889343599,0.0365247254530741,0.0621769106222767,0.99996220321585,4.358572916729475e-05,4.1099443779168965e-05,0.0,0.0,0.0
264163883,33,3.7262758341436504,1.4454058194917454,0.0406460413209242,0.040789852940666727,0.9685381778709115,0.04992127844047156,0.05622675457754167,0.24188042956205,0.0114835661467253,0.0104917238011964,74.71276461561514,0.7465842980885071,0.6896608623895446,77.0833836989613,2.1583819626213137,1.9105655829989803,0.1599897989416,0.0123877351521668,0.0120861934326311,-0.01388325557277,0.0229823137286504,0.0245075109660084,0.571275,0.0,0.0,0.2636581549088107,0.0116297625146307,0.0125465518108936,1.3453588441250002,0.0376708717633991,0.0333456599986172,2.7894299457905,0.0236671235372014,0.0206868874588996,0.6240231421170499,0.0481858304374017,0.0498056739597817,-0.1124506694954,0.2853758468681355,0.296385974609112,0.1922705085658,0.0709604451911107,0.0663825618562379,0.3811525100792,0.0673540491147863,0.0645362764192756,0.2058786462018,0.0736597274036113,0.0954576165698845,0.3788488482709,0.0679132598771724,0.0736161487519538,0.94644499003265,0.0881424004975001,0.0830970524204368,1.0112104614085,0.0859577335495407,0.0820705948450311,0.004698331793521,0.045840965880233,0.0527041752114679,0.011964852115135,0.0433251457657735,0.0441344325998292,-0.22357968002525,0.3562556135801137,0.3460001270662433,0.18890505710995,0.3848958854897651,0.4233576896138111,0.1056491586125,0.0406609921942843,0.0511913534921307,0.99981648354385,8.509787956456627e-05,8.084849017531148e-05,0.0,0.0,0.0
264592553,32,2.276129670140594,7.358137404526431,2.4164719285491545,4.649214154456988,1.5206460179121264,0.8126929165285139,3.4843577755578456,0.41625327756465,0.1673398095199173,0.0649736213503169,69.18686104192616,5.3598575510456214,4.969503352137352,94.7369447710587,164.89041234610093,8.295350670190135,0.8667678935074,0.1728945508335739,0.2126793328664459,0.18202812900415,0.332023640360889,0.5173762819785105,0.357197,0.0,0.0,0.3553213254972946,0.0823083467049245,0.0857616005627242,1.653471609535,2.877880600410569,0.1447811818023361,1.0348992441025,0.0452488794050394,0.134118734025219,0.035240368168815,0.2699124588544411,0.1997423120475241,-0.2628568741921,0.7672540231020331,0.6847509749273104,0.2333933863413,0.1358346156997119,0.1228701480428369,0.3902033159321,0.114432938173193,0.0945443400185467,0.2141100582429,0.1131897376428333,0.1140409651750041,0.38437707002505,0.1062821042558644,0.1005185997445997,0.95254209978835,0.1722377719774406,0.1544369657675472,1.0109853347805,0.1333605659804027,0.1406888521701248,0.0068865041263535,0.0824605468209185,0.0737743485998477,-0.012417646795355,0.0723361759464878,0.0744821693933927,-0.1658664797513,0.7027558028533458,0.6533069017894353,0.2233779964615,0.7639390628275897,0.797720866980154,0.7084051241242499,0.3875170092583347,0.0900655860629932,0.9998204148849,0.0001946022627274,0.0001901071340139,0.0,0.0,0.0
264685892,32,8.114410977336833,3.8252711357658566,0.33108976078850016,0.34957439447252403,0.7511411891931832,0.0730699189326568,0.09722545885465228,0.37204949811805,0.0222258934403886,0.0220610038737757,50.09690686607191,11.238671881282997,10.6972397329058,-58.74978824518845,8.030849983181403,11.46086245840889,0.5826622234357,0.0393167789686972,0.0379781877357389,-0.12427842261725,0.0444462335833008,0.0528620093199792,0.909257,0.0,0.0,0.6414910463299419,0.1535422110399044,0.13720964092079,-1.025377239728,0.1401647739402467,0.2000297850174468,2.5399176675015,0.0516088296792323,0.0568167645164705,-0.2527660732772,0.2935708974997979,0.2567644150141837,0.13113761497315,0.3193508521827799,0.3056333523929517,0.2240562992456,0.0820172394111943,0.0832273171588224,0.37493299475505,0.0756422751745347,0.064941607843306,0.2089174518729999,0.0834614703062199,0.0875178059842394,0.38530700020525,0.0723509364414319,0.0647231795031347,1.0065046360505,0.089310997281241,0.0864141015940307,0.9927335619058,0.0872861735010056,0.0926410322067556,-0.0051725820359,0.0512893012036691,0.0547134931193703,1.4039645792390005e-06,0.0490197345146067,0.0469673420382696,0.009235806732409,0.4610523181373595,0.4578750649062107,-0.02991934610559,0.4761895961282661,0.512998258695916,0.18986523351395,0.0779045716023466,0.0781618444901342,0.9998995018386,2.3532910595536197e-05,2.4554056247683143e-05,0.0,0.0,0.0
265327507,39,2.209418570504314,1.2247846615286222,0.0735667346897595,0.08512005337780293,0.05311413079419015,0.013194442658200002,0.01826113180463774,0.63519232644275,0.0299771594657981,0.0269673407098957,15.273243843773002,5.1973895703338595,4.658141137675845,-6.958281116163552,89.76691273454676,100.96184262354038,0.08805973887963,0.0269021950370981,0.0291799664742962,-1.2747899213005,0.1240229389034959,0.1283376403829454,0.344278,0.0,0.0,0.9646805375154106,0.0245790016997333,0.0198964585061371,-0.1214449157564,1.5667281865682676,1.7621165726611294,2.805342475917,0.0234895688958487,0.0223872719993329,-0.0120540512785,0.3178144153456651,0.3139661646086642,-0.1514660414611,0.6056164337905879,0.5893480608199727,0.21192679152305,0.0917437328210656,0.0871883376257636,0.3804972385562,0.0867654506899048,0.0791602379231045,0.227681580668,0.0900617228521939,0.1190331093256909,0.3781931228288,0.0884485991404265,0.0779757673788891,1.0113931808175,0.1164895571658339,0.0925365577350785,0.99203283821805,0.1217303950587928,0.1283765560731798,0.0020013622238925,0.0551534007864291,0.0539469610372533,0.009713019733512,0.0577825163945651,0.0549773420215086,0.09057435597893,0.4608347203248041,0.4835428004967345,-0.036124925999895,0.5186109579410636,0.5517172971558372,0.2001096712513499,0.096252533707543,0.1185830071891317,0.99975826224815,7.555583702745228e-05,7.244147278029356e-05,0.0,0.0,0.0
265458805,33,13.48574675733734,1.924874805682311,0.5040927317217423,0.6576779734949363,0.12739528475533166,0.07064128667589262,0.20721051751864447,0.42095596738335,0.2370578460882907,0.2131870395613397,56.71231704532749,19.319726272330733,17.81988525003998,12.727346304808945,114.59316129211662,97.76766661919467,0.2844024881461,0.1318750191802679,0.1276467177362505,-0.8948466461186999,0.3511568927266577,0.4193801137484286,1.129875,0.0,0.0,0.5488431293016284,0.2821463904864154,0.2456500276447325,0.2221340980604499,2.0000279648163546,1.7063676844971,3.085470032163,1.9443265335520568,1.7507287376648586,-0.28739966800745,0.7332119459256072,0.7649780114582131,-0.1027584950072,0.7558518070091568,0.8558326836677238,0.22817706659635,0.1148326271128104,0.148871518762694,0.368674194988,0.1097780217005338,0.0968071050302609,0.24396634375345,0.1254959042323979,0.1483351397263868,0.3660733979171,0.0988419682766303,0.0941612163133626,0.988780128131,0.152573960390869,0.1489418362745544,0.99506998899255,0.1481891693805506,0.1552947189804747,0.0039666437863795,0.0782432904474316,0.0846642941675394,-0.0014092605781215,0.0747083620326009,0.0767105684947492,-0.003497446533249,0.7219046110662425,0.7847632388992783,-0.0097814396543755,0.8188989195935893,0.8114401990226503,0.4397287136519,0.2764895731016514,0.3176570966600576,1.0000122335515,0.0001100535439836,0.0001039936200695,0.0,0.0,0.0
265789060,41,2.3776394609933518,0.9579448407101895,0.03400250813031258,0.03211767609726057,0.46167301753840023,0.03787840892943267,0.034056928201671444,0.3194845903102,0.016984929076769,0.0156140619273856,71.66480798825042,2.75168739467442,2.199408958969741,76.01079455421343,3.3376667579102124,2.380438542855625,-0.01865949725221,0.0156956369648083,0.0143221159379191,-0.3356655070313,0.0371790655261299,0.0309106613144107,0.376146,0.0,0.0,0.3145755494726094,0.0366609128804867,0.0452076051292755,1.326638632028,0.0582532742598977,0.0415464902142068,4.048518371560499,0.0393929227712632,0.0327242990574339,-0.054387950130585,0.151492541314015,0.1924168256217748,0.2438097653901,0.3987308059186547,0.387997411272786,0.23722230276805,0.1170538993972184,0.10891870771273,0.38114841878615,0.0872153427972592,0.0796780008118949,0.2345974435301,0.0888726591199,0.0730221251988267,0.3964881879622,0.0837734681119333,0.069881810158464,1.096226235086,0.0887212971675761,0.08911995730173,0.9243803486784,0.0994638249064044,0.1085949440226521,-0.0007320828274994,0.0577575937899415,0.0564478106281473,0.0043500938450419,0.0457260068933402,0.0506488125582682,0.1660004441989,0.4067368217274678,0.4882939195717929,-0.24025420033945,0.4776627319630944,0.4550201826050076,0.07379796400033,0.0413907528187739,0.0530059145645329,1.000161328813,5.99291425189552e-05,5.789175783443845e-05,0.0,0.0,0.0
266894805,34,5.791272493112273,2.447067606863266,0.1133971168582133,0.11426526886133548,0.7101860761403535,0.1031341135308882,0.12530897698610655,0.4101630410065,0.0056377009951938,0.0057703715901494,48.763712675458216,0.5847360199585125,0.7395646719297986,65.53379162430471,0.9550039940312106,1.0394810067971199,0.3886459680776,0.0206064336240754,0.0198200558011788,-0.1486278466988499,0.068146285770082,0.0705717295264153,0.762774,0.0,0.0,0.6591658573927068,0.0097613057284154,0.0076401029412833,1.14378043516,0.0166679640655409,0.0181423660805553,5.337033455168,0.0078430375049469,0.0080993181492274,0.8237542478252,0.1074264399897613,0.1054133699462058,-0.5619420409331,0.2705374650753851,0.3168166049506057,0.23906905965515,0.0881918850919243,0.0807754205217968,0.39920717970735,0.0585945510313324,0.0566119574907403,0.2215749167766,0.0736452510937453,0.0830495029992817,0.38069827484915,0.068272084065463,0.0711441856685188,0.9857821214869,0.0908418958188717,0.0935419122897878,0.99099937880775,0.0889926401030045,0.09352880085512,0.01161184274483,0.0462577230849435,0.0482034890245878,-0.003336492732194,0.0482542594877938,0.0435294764582979,0.089484288880815,0.4622921150682602,0.4159247477751431,-0.037656314396455,0.4648754778863033,0.4451117371153106,0.1227242594171,0.0540084008521871,0.0638211851658751,0.99989543314975,1.5241899447238085e-05,1.5948697086543007e-05,0.0,0.0,0.0
267668801,40,12.60985230917359,1.4463333120675022,0.03511207276177153,0.03578505457030001,0.9517974928046722,0.05725188536041148,0.05315563914786314,0.3219880411954,0.0114085515903828,0.0111278986810441,83.9645907508312,0.26156349634983656,0.1730622091836267,76.57242030596197,1.7159278173286068,1.5126500929642057,0.1602683890239999,0.0106732849239927,0.0106145001286635,-0.02145544354076,0.0269420689550134,0.0236012515569475,1.10071,0.0,0.0,0.1051430657383066,0.003004238086147,0.0045387287178889,1.33644085056,0.029948590138944,0.0264007245528237,3.95353770569,0.0130503023686059,0.0132211581786934,0.7377989227852,0.0385392543486847,0.0440244002252179,0.9668326521068,0.2261989791287603,0.2471256465022628,0.2429530620433,0.0786572675538183,0.0821202856227234,0.3917694373308999,0.077900040243075,0.0746112940103818,0.1874387450369,0.0853560699817213,0.0958734523759154,0.37986032325415,0.0790440313086629,0.0836397253968347,1.0462695813225,0.0896115003705748,0.0756595727491,0.9473436350125,0.1071026221998717,0.0913937452223263,-0.0084440997199395,0.052285815726667,0.049478926555532,0.0011105863864119,0.0519053533457214,0.053624498360949,-0.16593864836015,0.3387126921491217,0.3724190562706109,-0.099621839027625,0.405823977939592,0.5225693492561042,0.088966720738715,0.0455325173517258,0.0367987563145197,0.9999897547457,3.628458255089395e-05,3.326868280484341e-05,0.0,0.0,0.0
267879964,40,22.1402234664228,1.3891787973906222,0.06857428542384914,0.04670491231293106,0.4087920068102381,0.04985625750269135,0.0723827683418341,0.6817504781071,0.0154166692910305,0.0164160373726747,52.40190173072594,2.72167799249884,3.2916769719042733,20.636885192328755,5.194264490248069,4.913271171374718,0.142758146186,0.0219853694394335,0.0143611222167122,-0.38849760463495,0.0564856799858154,0.0708004566788861,1.345182,0.0,0.0,0.6101188663130737,0.0465002377811918,0.0369341179372768,0.3601815939622,0.0906570175742537,0.0857527589838074,2.954226149447,0.0137233356836952,0.0139713143082387,0.39050358650145,0.1837548904535701,0.2015908359492834,-0.13708936240075,0.500089779300986,0.5444378094792693,0.21548532607735,0.0907351945204674,0.1014681689712611,0.4026884628759,0.0756042403094449,0.0788515240455985,0.2070184300692,0.0994058195483276,0.1072183847528278,0.39360995401305,0.084190102115333,0.0691560204783353,0.96509416361765,0.109565281344263,0.0984937330119506,1.0049488065365,0.1105578471956995,0.1094567657021656,0.0008925429964644,0.0543790944286536,0.0510683446770731,-0.0006152730366753,0.0526972861152616,0.0551107717383953,-0.26731604182665,0.4844307435030969,0.5007353084890507,0.0218333712565449,0.5975341890002446,0.6574386509103323,0.054315981583395,0.0347682462220851,0.06393295836935,1.000007125796,1.3944901726792304e-05,1.4406350774764933e-05,0.0,0.0,0.0
268290940,34,9.306427534194302,0.9907609790706017,0.14972564384000997,0.14721158289396763,0.2844306719964713,0.05960954712030933,0.5163352678239408,0.79109364751835,0.4067056399885022,0.0228598411806505,84.70444099795303,1.1780085416526447,0.8176200629995236,99.81758599386382,7.522591554686058,12.846999500623546,-0.0040311063534905,0.0711546510313711,0.0601628971198906,-0.5460235726378999,0.1021393109183396,0.4495291650029789,0.968783,0.0,0.0,0.0922934085116113,0.0142181697962221,0.0204514253519122,1.7421455269855,0.1312939909119908,0.2242224402879482,1.339538350062,0.0081011356996871,0.1509565004873472,0.3527470392671,0.3041754839116994,0.6043392070951252,-0.0557881594355599,0.5679208381161408,0.5101857113830223,0.15501786131765,0.0826884372469962,0.1218605853949339,0.3166708988122,0.1156068346519389,0.0741582480253275,0.1916479354746,0.0937806056295578,0.1180401404073904,0.32352087260775,0.1091282297988101,0.1258341671257911,1.0824263364225,0.1623546562951858,0.2179252867413956,1.016123096008,0.1037792414067165,0.0712182377610519,-0.0241982137379399,0.1760121325084042,0.0713215341944816,-0.0002973899006808,0.0587177839901716,0.0552734656998661,-0.7729505667288,0.6512687197130281,0.7466898900855858,0.30213552984985,0.7498863837007216,1.0363884099453635,0.35847902177805,0.2495792254279429,0.2892778662421764,0.99995686613605,5.241065427319391e-05,5.499226257799084e-05,0.0,0.0,0.0
268299560,41,8.752477439592862,1.4164795130372412,0.051981841189723266,0.11213002224317892,0.9347602664488455,0.11255586553211006,0.11047575115105768,0.6000779985069999,0.0846195481707839,0.0245024335089999,78.74243513100618,0.8630378177397375,3.9084401367999533,56.10773443957792,152.6951533761101,10.706926182094543,0.15121029757215,0.0162374985736649,0.0330862667614277,-0.029299756302015,0.0557204466504695,0.0485141228905786,0.942131,0.0,0.0,0.1952198152313413,0.0673048147270303,0.0147503300226478,0.97926470180525,2.665033178250857,0.1868711146455357,4.9032079968655005,0.0355345074733266,0.0464443365161608,-0.1431929284235999,0.2491514187132311,0.2814696455944726,-0.5075992834384999,0.6195150260362037,1.0557441199172155,0.23893785532935,0.1650827143508697,0.1532460496486141,0.4367365546391499,0.1275062971766734,0.0862273776247852,0.2924022670109499,0.1728641562168686,0.1166759529766668,0.4413377254247,0.1829417076902354,0.0752544720664439,0.8993346655215,0.1539894799032574,0.1576384480540382,1.006878112001,0.2921143879495149,0.1768690687317216,0.022568910617935,0.0862948544328442,0.0688950835867059,-0.0162973288810049,0.076481254536851,0.1011307150001073,-0.0957783143740449,0.5324317537449985,0.6958278686233972,-0.3250923641166,0.8008910129432752,1.0219354832860037,0.41593794591165,0.1293520739738036,0.074737983620327,0.9997589283753,0.0001427158749962,0.0001755541575135,0.0,0.0,0.0
268461758,33,3.195516026418906,2.378876974345197,0.07239281408510756,0.07182740457748604,1.1237347393216388,0.04994848049095135,0.05580764514886072,0.28203802796915,0.0053572852817648,0.0055115976076609,80.741984287292,0.4052409661566969,0.4009622942639339,145.4236846553894,1.7129415841445848,1.7960467128325335,0.3763719827079,0.0134215062631849,0.0129189440701893,0.0506638069229049,0.0197459648969072,0.0210497440731367,0.504541,0.0,0.0,0.160880645393141,0.0069108369421332,0.0069765758871108,2.5381221076185003,0.0298964705376505,0.0313469286585488,3.045586252838,0.0257170573194063,0.0269861296086695,0.43640267938175,0.0406253770466699,0.0419895402908903,-0.72515913260635,0.219516393716305,0.2202122441869413,0.35326083357035,0.0893256555472392,0.0933535461268496,0.428518097032,0.0604325618205142,0.0547869592762654,0.24017303150705,0.0888622821788344,0.0981886801798042,0.3862183352181,0.0805274467590616,0.067852586188866,0.9577630254076,0.0648769049126946,0.0647025405512569,0.86488997708925,0.1114260934097503,0.1039587696495797,-0.01662047328621,0.0535854994129256,0.0516962008673325,0.0048202286220844,0.0568143235368039,0.0518696715335808,0.1262392921384499,0.4345345517673307,0.4447343431897067,0.096349338391005,0.4186902124452183,0.4330837550003474,0.11016323150405,0.0429180774450296,0.0439130338175342,1.0001562994235,0.0001754596175586,0.0001666866151548,0.0,0.0,0.0
268510935,43,4.361440981194742,1.1681484364653565,0.029635653277088947,0.030748287556103815,0.13505145267798446,0.010837046489148933,0.010887040677702353,0.397608304362,0.0045044264408993,0.0046721431802262,75.82795841894915,2.3867184059914592,2.2874442940566553,-64.14003179591109,1.2463950990854005,1.150370165045256,0.0674980320245449,0.0111601208002532,0.0112837414668162,-0.86950073997235,0.0363272924842593,0.0336705983293921,0.63963,0.0,0.0,0.2448342998726153,0.0388931725917943,0.0401642179059873,-1.1194547371725,0.0217536982597612,0.0200777469967503,2.5543772055015,0.0116468569888947,0.0111352530046637,1.4790606394045,0.1399124242081719,0.1368483498570529,-0.032353069720005,0.5126589569025963,0.5150842028822131,0.2617832659391,0.0894581167366052,0.0903665682204952,0.41117504627515,0.0598205848415089,0.0594652573881905,0.2195940307948,0.0855052261287253,0.0845802586366398,0.37506591472955,0.0715725819618854,0.0668797312454624,0.9836995268226,0.0876298870581174,0.0876121668258776,0.99271578876245,0.1054898167108635,0.0982707741169934,-0.0037540541357195,0.0497403702789505,0.0486050807573728,0.001899412467274,0.0486301061352844,0.0488672619978814,-0.45695088805135,0.301249680470676,0.3058173437272007,-0.1246733306114999,0.5377481641444603,0.4446789121281854,0.054917517415765,0.026821453749844,0.0355764490895378,0.9999138312667,1.8666409507428483e-05,1.7520634812306923e-05,0.0,0.0,0.0
268590503,34,16.47885377314432,1.716173396388158,0.06076408448997572,0.4469325461360454,0.24131972424045273,0.028971448017636736,0.031774372852998556,0.7148538018935,0.3258934674707441,0.0272670479297549,82.81366681445385,2.991493092473391,5.083959191500213,70.90407871391251,133.19318398682677,9.445881582383157,0.2345611653834,0.0156557715493118,0.1005166250343873,-0.6174071796299501,0.0555440804964131,0.0537194926314663,1.216927,0.0,0.0,0.1250965799780021,0.0884114651177284,0.0516072590040404,1.237509626651,2.3246596017847145,0.1648617343660781,3.476371957806,2.127214256195761,0.0171277206316657,0.5239961127949999,0.8453688765602545,0.1147898859698147,0.03718200790856,0.7598743731279421,0.7811651115044492,0.2586987550937,0.1350639245590359,0.1898970375174543,0.3681888410886,0.0941236240037103,0.1066745401068015,0.22516879632205,0.1374451364666661,0.1445537726611847,0.4276238670368,0.1455725754495071,0.0870729294737192,0.98868424661425,0.1798293255456226,0.1286516261227792,0.9979433307082,0.1683312378872798,0.1702327475009182,0.0028922625911415,0.0866977170483629,0.0670128681088096,0.001884178417268,0.0793928084110307,0.0859719742856889,0.35682470281725,0.245199991080057,0.3078445495340846,-0.27145775146405,0.9425312718706396,0.8959525641332942,0.1520133463684,0.0246320055642352,0.1505583029369574,1.000015587863,7.076320552090731e-05,6.767675381480487e-05,0.0,0.0,0.0
268644785,34,3.3289325831174614,1.498426633935826,0.3100149265344363,0.09688287193290623,0.0651024043933746,0.02099851578436896,0.03875227264193852,0.5089098582567,0.0396489567563359,0.0492658752392832,88.99084153810752,0.5227987303100434,0.4905063091088806,-128.44277288528386,3.947695503678847,4.177614096706316,0.175635483847,0.1006685623286547,0.0272094691580984,-1.1864029715625,0.1691201458408402,0.2028290310748337,0.522305,0.0,0.0,0.0176122271828706,0.0085601630696166,0.0091222841181584,-2.2417492872395,0.0689002844053718,0.072913120865254,3.2773781058265,0.0808102755512627,0.1537719257896239,-1.5555040525075,0.1343095227388346,0.625001595064544,-0.0007346688929509,0.6495929304729173,0.6569368349362623,0.2354837666796,0.0813085909159395,0.0956630500919359,0.33698976080825,0.0891139890761507,0.0801648754113835,0.21487193518055,0.0857204623642562,0.095196182133198,0.39825243818855,0.0845044602932018,0.0821782460101431,0.7952984321845,0.1363933954382609,0.1259551120033173,1.043363909069,0.1184753971020461,0.0987068771281494,0.013501508287755,0.0668471701044997,0.053006041509931,-0.0080893430894445,0.0631395694537448,0.0655324350862034,0.1716707684097499,0.4574956737832544,0.3565374280992838,-0.1622629504931499,0.5616936342277912,0.6224015449034128,0.15074527230125,0.0398351662150954,0.3139468583185929,0.99996723849585,3.8837700815919085e-05,3.699350878605401e-05,0.0,0.0,0.0
268917073,34,3.128815828352085,1.422783370315652,0.03402930008998717,0.0382143686043066,0.18136031288876364,0.01920140986037286,0.02402180435258805,0.49972726484005,0.018148625719105,0.0166526566863682,40.767253066225926,1.5767877968446982,1.5607811014467288,-8.806012480469178,4.885798021518908,5.154393684851085,0.1531387804508,0.0105134356493424,0.011510763358004,-0.7414577436218,0.0486014585961096,0.0540203702175069,0.49538,0.0,0.0,0.7573683891889069,0.0180666800349018,0.0176812663245231,-0.1536939117559,0.0852732620629297,0.0899611407446544,0.5226572016804,0.0275002978586447,0.0317879374443851,0.32189520399615,0.0952854728024344,0.0883381833381611,0.034258522017,0.5670725634466676,0.5013766858272004,0.2530815097566,0.0946046049457754,0.099592508954823,0.40325244986465,0.0751696589793108,0.0663460498338978,0.2133507748835499,0.0879575111191165,0.1050221759563596,0.3771804202941,0.076995951339169,0.0727153826276229,0.9522566912456,0.1109399854735022,0.1032916916336358,0.9905111192218,0.1161566626779175,0.1036774136042248,0.0016557679651779,0.0559065584117536,0.0537909577301173,-0.0021378351826974,0.0520604909276864,0.0561965186935372,-0.23491105151635,0.2948568196394691,0.3622738422398884,0.030148646956285,0.5111651469188694,0.541855854793661,0.048684613197675,0.0258404385572778,0.032476684814798,0.99991305675475,6.963978794982673e-05,6.125511325838495e-05,0.0,0.0,0.0
269179767,34,3.079505612904642,1.435993010787149,0.11748313123596388,0.07057852148259025,0.12857154336868648,0.0266271075304836,0.03390422213223873,0.3954958663462,0.0168594402547847,0.0165454082588769,64.88273258953356,2.7028512414103005,2.234541602684615,101.27871325033192,5.827735233909445,5.078890375879937,0.15715232612915,0.0370689378332285,0.0208374307448147,-0.89085514280765,0.1007813303710797,0.1016437346202904,0.488481,0.0,0.0,0.4244723176130642,0.0356261147509586,0.042224902827358,1.7676470084015,0.1017131677662017,0.0886433594069573,2.4713918405455,0.0461399990236901,0.0392736634390424,0.44655413482305,0.1401148140204599,0.2650634003049366,-0.0722835662761099,0.5418165675421713,0.5727461339491479,0.22968425314975,0.0863006046952847,0.1043198872079085,0.39779643019465,0.0823177817034874,0.0742120979349423,0.2222311872493,0.0934284911742318,0.0957887044318547,0.3676607439645,0.0851812313346322,0.085687404960408,0.9833764953113,0.0989372449079183,0.10902025143253,1.005693647642,0.1104168464086321,0.1073162434390546,-0.001889085258028,0.0613354388904747,0.0572652903972775,-0.0003386632991026,0.0544816718418298,0.0540044687406631,-0.08579616243006,0.4502788017408712,0.3969082325880199,-0.002148495807386,0.5806223213463843,0.5895257888758315,0.10627897147405,0.0617201958679885,0.121237305038878,0.99991585231065,6.860391125118603e-05,7.350073511225297e-05,0.0,0.0,0.0
269203073,33,2.85908455869485,1.8708401529108212,0.06665662337901335,0.0691321849065738,1.5165603796941785,0.05576220669901666,0.061884526594351286,0.26179498601515,0.0011172664563196,0.0012880715969723,79.06565129634826,0.29213000762698016,0.3036737505795628,5.0731419286337935,1.6650386001192579,1.9153374719747385,0.27203668238275,0.0157559685732924,0.0157588549604074,0.1808597058079,0.0162694887848558,0.0173697221609482,0.456227,0.0,0.0,0.18968409123174,0.0052065241326935,0.0050035785261739,0.0885430300756349,0.0290604057448783,0.0334289451727838,1.4363795011045002,0.0261941549647182,0.029299823861449,0.2462239063482499,0.0367435312596572,0.0367329844449311,-1.768803826219,0.1116651145435632,0.1093063439382,0.27533302413655,0.080489676506478,0.0815559368275901,0.4168475851695,0.071191697482035,0.0632434817801518,0.2483678318366,0.0921113192214888,0.089826673895466,0.3824042166703,0.0772686158239354,0.068333084173476,0.99669874950905,0.0663189479138673,0.0691986383404945,0.8956690651517001,0.0791311048703431,0.081679074741142,0.00520308831061,0.0561591949508361,0.0523422800910887,0.005537823770468,0.0514701034197422,0.0522322355170398,0.1581540720389,0.3906721349272064,0.3673054625573897,-0.09094225651881,0.4481260189098826,0.4241902072857274,0.23061217698255,0.0417129236258862,0.035417686295327,1.000374145721,0.0001801836402464,0.0001818053693589,0.0,0.0,0.0
269358992,41,12.438757468296245,1.3700005523571654,0.05547217691063322,0.06656849135420684,0.3352058111989212,0.06037301412667545,0.07313327482200105,0.48239331945895,0.0157741752643629,0.0153429883386611,45.491453742521195,1.4229867824874916,1.5766663449344662,13.07831293794998,4.72512697492272,4.9699776158823195,0.1367207422553999,0.0179507770189187,0.0206057614330103,-0.4746884609553999,0.0862429811898806,0.0857094133270089,1.094777,0.0,0.0,0.701015645175861,0.0198872878271918,0.017493543156044,0.2282596213734,0.082469023287201,0.0867424731475645,5.372218492484,0.0292910305913363,0.031236047406522,1.3067040835905,0.1459057112765782,0.2805803953238541,-0.3228795397128,0.5939817236740756,0.6148504529281849,0.2566608184434999,0.0967952926003413,0.1084404048275097,0.417333630523,0.0792523829130322,0.0679165133419638,0.2089707311994,0.0981425652561073,0.1059388861538118,0.37206534701685,0.0937133422713301,0.0894257553011392,0.91844677184685,0.1177630415212487,0.1117746775962739,0.99840566021845,0.1215850855167028,0.129549236155076,-0.005142294557401,0.0598410416714146,0.0572107814492483,-0.0019913971386244,0.0570728511186017,0.05677803794082,-0.2693217993048999,0.4566921803329899,0.4630408084375535,-0.016526359954625,0.5650831331573839,0.6127927474997983,0.065852639194035,0.0340499083262007,0.0500161278978976,1.000024035351,2.8149981343483788e-05,2.7666049798202863e-05,0.0,0.0,0.0
269571394,30,3.8538872082047386,1.4778405665039056,0.07175121006837437,0.07307462261165298,0.3376411453478988,0.023819913892961786,0.030718027269178994,0.3655103549692,0.0372449238818657,0.0401658735440878,86.1584265844329,1.6601600316941187,1.6639033044113347,125.50346915592273,8.929821137931478,8.083548340076344,0.16962758370535,0.0216146628979584,0.0209604656194138,-0.47154463518405,0.0317730425446264,0.0378161240006689,0.585899,0.0,0.0,0.0669978806341245,0.0289995172703878,0.028877986919266,2.1904487594460003,0.155854780471091,0.1410845337784545,4.2559886769715,0.0894762621623943,0.0975295625829106,-0.2616503002478,0.1384497178939703,0.1333092055106294,-0.24427129385025,0.6048333852351044,0.5458218571625413,0.24522058634885,0.0935050807232556,0.0931722159765867,0.38207824857905,0.0739536379441304,0.0785559933033936,0.22446722202065,0.0937110780102772,0.1034791895484569,0.36629161192095,0.0864669308888976,0.082420283865477,0.96328272568345,0.1151002973074577,0.114695936204324,1.0093291279135,0.1103236842039809,0.1120837711045823,0.004303468263878,0.0559414598765157,0.0519456118352728,0.0048294568666714,0.0541546019021661,0.0582847456480375,-0.087406537128515,0.4500051445657566,0.4921200519545797,-0.023506672094575,0.512474790321002,0.5304956422822428,0.110626220242,0.0542823209354395,0.0741229091188001,1.0000979935555,0.0001866073122467,0.0001619882174412,0.0,0.0,0.0
269692669,32,4.944393194640534,1.5638357384450705,0.0806291405575712,0.0864391489909222,0.26152824846451145,0.05203271194280726,0.05921777708998477,0.312365771707,0.0075812579454224,0.0079577186487553,61.61088220087946,1.6680114135211,1.609711389278658,106.077982524269,1.9372852425297202,1.8049197280837441,0.19419113386875,0.0229894851510143,0.0233651571047106,-0.5824813947903,0.0963438308173816,0.0886426784173284,0.694113,0.0,0.0,0.4754571286322196,0.0249004355681329,0.0254061304225811,1.8514100589215,0.0338120060324405,0.0315017919892621,5.608467788317499,0.0203383967165562,0.0201067358720834,1.5548143001885,0.1091899477238855,0.1215464468209677,-0.1503109004136,0.5168598019128721,0.5017699557231627,0.22635316384295,0.0955076546535917,0.0929277282692118,0.4074192698143,0.0763208923174493,0.0648113032132345,0.22968625228965,0.0864649219792898,0.0893534999448084,0.375930463886,0.0834207051106733,0.0740992302570913,0.9654580428125,0.1005312091176463,0.099368674712586,1.0069608074085,0.1096303962532595,0.105613483672305,-0.0083792087694374,0.0526277650556939,0.0541671454636117,0.004436780220131,0.056294296122169,0.0537776430742513,0.09381552746808,0.4349547515405955,0.4353182192967725,0.05011346805539,0.5492947381236336,0.5162591914107828,0.1517959871712,0.0705016383536258,0.0751036402298314,0.9998666327872,4.329258454405238e-05,4.241368133661716e-05,0.0,0.0,0.0
269833446,27,1.3393343273069285,1.1223445391529316,0.058775767746072294,0.057444499863474,0.10818224409151522,0.021186801813605424,0.02864054458330534,0.5771578437846,0.0244548142235087,0.0250889349562565,12.94073675818125,4.117040805202485,3.5725921536210645,3.4555366240358496,111.79961654948929,76.1372558740712,0.05012619781454,0.0233606207578564,0.0216781591679326,-0.9658440139602,0.0946594856671985,0.1020024517790637,0.126889,0.0,0.0,0.9746022191057232,0.0158485816361213,0.013562807108985,0.060310491512675,1.95127141125573,1.3288457984359356,3.1711389411975,0.0197546804459789,0.020681019910159,-0.2355468932777,0.3158019855035757,0.3032689445217038,-0.02299793100058,0.5621971561443956,0.509404537748128,0.2313410518974999,0.0913373310489407,0.0874734532034613,0.3708712226625,0.0714839392753926,0.0685237676615148,0.22490595881335,0.089492627175374,0.0830041180723358,0.36991669638885,0.0749943799707341,0.0704967109691836,0.9907904101782,0.0944124644829919,0.097948997268302,0.999208819451,0.0994965866129667,0.0955092474309347,0.006462689446511,0.0569246257982178,0.0540997484845535,-0.0084156627561815,0.0546269937461088,0.0573592895309135,0.10643543599135,0.435519039639298,0.4581280850116352,0.1368358798927,0.5453675771282915,0.4963994911935606,0.26265265108365,0.0813221321468335,0.0841044077523999,0.99968696292645,0.0001206963811954,0.0001185541005612,0.0,0.0,0.0
270156144,43,5.1532118880018105,0.7689637029838966,0.018152709950317147,0.02779450415229101,0.7186245397628382,0.03409651971602401,0.029834426698504668,0.24827260125035,0.0085569340449393,0.0087403764934201,68.35252815312825,5.46238689311491,5.105917691448667,-24.05667746616752,2.402766593027271,2.3340675137233275,-0.11409415950395,0.0103752177576206,0.0154207051929911,-0.1434979564862,0.0211108135380899,0.017665952043157,0.712078,0.0,0.0,0.3688947832791679,0.084184122770411,0.0868032938774854,-0.41986822887495,0.0419361882052525,0.04073716307831,4.210398708728,0.0326728482242462,0.0316919505752837,2.7934934538475,0.133843593388212,0.1434344582277766,-0.57971247831195,0.2460555787498568,0.2580320436429789,0.2840828614741499,0.1074759191896928,0.110530352274068,0.4366948995006999,0.069804618547503,0.0611804378280032,0.22240925364515,0.1007251537280954,0.1135500995849855,0.3790781775166499,0.090568378604639,0.0833003626787051,0.9360465768828,0.094647935359765,0.0983474856856264,1.069927856798,0.1033596494021457,0.108494067806327,-0.013380814547785,0.063706249694553,0.0665230185257104,-0.0005378604657217,0.0603160521492821,0.0603184100287502,-0.6148158483181501,0.4482978842582619,0.3701193081531476,0.1761458817589,0.5124179042233126,0.4757322382015844,0.039859715372095,0.0240802043150636,0.0409977934279153,1.000079856548,5.493143836887704e-05,5.802695835654959e-05,0.0,0.0,0.0
270280113,40,10.695670125371699,1.4975733702580434,0.07315231403628863,0.08418647226551679,0.23653366921372537,0.055700716192368355,0.08139084737683222,0.3734535485589499,0.0216255346604722,0.0217818427307693,40.67193051855176,1.7657008906603622,2.0256188512395283,32.811540380709246,5.036054718295655,4.933551316061989,0.17538810886945,0.0217497239477392,0.0237524366738565,-0.62610703119265,0.1166153943754761,0.1284310508011897,1.029208,0.0,0.0,0.7584537113903302,0.0235101109616038,0.0197211556711793,0.57266941229445,0.0878957361448547,0.0861067142813811,5.7693876455065,0.0451849329281,0.0465203305149408,0.76418242224745,0.1712440275439194,0.1716323230573867,-0.1643908608146499,0.660210816794123,0.6052182425405962,0.2392561103021,0.0956562037171601,0.1126153295007576,0.4046871771289499,0.0849703667110841,0.0730608676418254,0.2318430504278,0.0969016060212637,0.0956333328563299,0.37032989940645,0.087335630560157,0.086574112583103,0.97818838748915,0.1024211397238609,0.1024917554591768,1.003505895026,0.1247951860026446,0.1098998908828892,0.0016394014702085,0.0537730471169096,0.0594380829189062,0.0005758786693542,0.0607457484861372,0.0563504416569699,0.006868417700128,0.4423806966221629,0.4512069303220578,-0.01366254733454,0.6156099798999732,0.5869321442755934,0.101455925182,0.0555225253450266,0.0885347373862443,0.9999965195995,1.1865299359703483e-05,1.145851326844749e-05,0.0,0.0,0.0
270352958,31,6.353938398178979,1.731627240259014,0.09846365919597799,0.09674478275257092,0.2721485845988475,0.04215473911319717,0.05344193355940857,0.22472565440655,0.0190521611554369,0.0193377774992018,64.15298604321167,6.776049654466526,7.523165886998058,93.77745921726621,5.8924879539236485,6.50573056238579,0.2384544090890999,0.0254247223346567,0.0236101581854633,-0.565193920037,0.0730898652818544,0.0778656689215224,0.803043,0.0,0.0,0.4359697078426342,0.1215821022462123,0.103140150884315,1.636725427496,0.1028433159300716,0.1135464185612544,4.1706306861,0.0728604087978554,0.0807880868573525,0.17242934040175,0.1046820256374728,0.0987959758652246,-0.2042662364009,0.5425650376155025,0.565818770067766,0.1952604160279999,0.0857738161875003,0.0980517321100156,0.38175594043815,0.0778949302748628,0.0676735583060234,0.22099980452145,0.0914449961847003,0.099926801062653,0.3748780912507999,0.0781457780638831,0.075250128734475,0.9641122099183,0.10818057512605,0.1099210835741699,1.008694176246,0.1093905777084615,0.1102078504341923,0.02511185404221,0.0534081483939492,0.0555675771044247,-0.0037375985925919,0.0518812712603436,0.056184239793943,0.10579261656715,0.5212992951128266,0.4572098977532931,-0.0105140947022549,0.5633973174787,0.534930397049927,0.1789693983119,0.0757502925980105,0.0942159813477019,0.99999775235695,1.3022104472626417e-05,1.2266834945262596e-05,0.0,0.0,0.0
270478561,31,19.55316206916044,1.4199069498839791,0.03968235870777126,0.042256392641917495,0.08549053909391366,0.019502118887771702,0.018934114098539803,0.66868603575875,0.013787196152862,0.0140069526728432,71.60438116476743,4.341423384029554,3.5512758296774223,141.18400993063779,6.678055140613553,5.4466260545313805,0.1522598848929,0.0123101240189859,0.0127360067406529,-1.068081944297,0.112450324430857,0.0868849858893768,1.291217,0.0,0.0,0.3155764795082336,0.0593825431249964,0.070925911015478,2.464125824458,0.1165540498334394,0.0950615577764808,4.683912033672501,0.0219643690972608,0.0192863752982077,1.0879584782585,0.1152926554432988,0.1237945965568385,-0.05050939179188,0.6091662349507165,0.6130719804271071,0.26733662024055,0.1031644953560989,0.1089975345160699,0.43967390601585,0.0742338637214819,0.0572977302136122,0.2289442845676,0.1058559461864254,0.115381215476836,0.3896801261676,0.0801234817200745,0.0792393935378217,0.9664480274665,0.1116282708086983,0.1208488926471679,0.99065277775165,0.1149795296951449,0.1092902373090063,-0.017998498950445,0.0605684568587734,0.0605247995177509,0.0028629339320915,0.0608973307013596,0.0615135299492465,-0.09995090303741,0.455757261564529,0.4357730609902405,0.0023711599331,0.5836955499544266,0.5691121212244856,0.068964141852215,0.0381077843970514,0.0636642033632277,1.000002702369,8.046100514524923e-06,8.629089319311944e-06,0.0,0.0,0.0
270582609,28,2.7981822670226544,1.009621592453759,0.07519760335635928,0.09844827629751407,0.13922743673835775,0.04544059677505839,0.05486641881127344,0.39803826311065,0.038494159300369,0.03690959095764,69.98084588438604,5.935841760423571,3.647640284710434,69.60205644925769,10.96627497117984,10.146241170066915,0.004158630116423,0.0336146507345579,0.0404085153449998,-0.8562751724127999,0.1715829245203486,0.144286959510964,0.446876,0.0,0.0,0.342334265690261,0.0604697929910283,0.0953307700564669,1.2147850511985,0.1913976049261345,0.1770853151190696,3.070023533084,0.0806808419614037,0.0825380250980019,-0.0131377642275199,0.3484646586937305,0.4240638589257772,0.1153644308669,0.59188640241659,0.5930100430310977,0.2289670995474,0.0999230770477031,0.1152392191303081,0.3795902274866,0.0831713647982146,0.0858713403783086,0.2124468864906,0.0949745847149332,0.1122964741812282,0.38137972549815,0.1000345466328713,0.0857147838510347,1.0332190402965,0.1182814256924357,0.1065024315541016,0.99035137303305,0.1008580824203919,0.1138871779806203,-0.006865511540283,0.0587322354312161,0.06082740062403,-0.0020727695426969,0.0636086863455364,0.0600553448253663,0.10374952825685,0.4482464668189223,0.5067010703329367,-0.1450529058550499,0.5862019253005424,0.6276221318246422,0.4230371646135,0.1963439091749077,0.0848031981117258,1.0000310643555,4.628798997419192e-05,4.01583504510139e-05,0.0,0.0,0.0
270650681,34,2.7575728847652132,1.3362579605832137,0.03873621366078428,0.058349487248795295,0.1793507336026056,0.018326634240106693,0.024143649857024024,0.23142195034665,0.0049669020750192,0.004975650655853,51.11353434805493,0.7802772414740602,0.8517062224112806,13.40749726414144,1.7261643955921377,1.6056994933215187,0.1258903054775,0.0127756599672073,0.0185616747257654,-0.74629684257925,0.0468122786751847,0.0548492695746318,0.440527,0.0,0.0,0.6277792043628345,0.0116397826426858,0.0105419106703378,0.2340049717114,0.0301272521337807,0.0280247429560652,1.949146116595,0.0236194154955646,0.0213950250220944,0.8787349164452001,0.1905387419186547,0.1617875587540591,0.003488509966905,0.5127393615811718,0.4794436491975919,0.2494995410097999,0.0794187756835289,0.0882426526150909,0.42236100862595,0.06474970854619,0.0583787724665161,0.2148424727364,0.0816585439706161,0.0912293291370437,0.36808629502525,0.0663852454733596,0.0659020782956271,0.94008789301,0.1021015990900698,0.1058252406591337,1.0020886089,0.0961675335382233,0.0907123458888063,-0.0010004695518789,0.0450604486558074,0.0503042031120461,0.0009713478853691,0.0485021068570773,0.0502008381528188,-0.2171739924950499,0.3445618057909789,0.3041693743705057,0.048126919943925,0.5078361006753692,0.510342424923254,0.066858139086985,0.033976700565234,0.039554852156443,1.0000879330895,2.9331991019398984e-05,3.052509937018222e-05,0.0,0.0,0.0
270859445,40,5.582452031698955,1.5107593794758432,0.058110174406366566,0.054767133810627255,1.2685438777064364,0.05948101348098889,0.06855406441375367,0.3076646060917,0.0058297760597694,0.0051640394462374,87.77422663294224,1.2743375153063141,1.0829650034584972,-4.060687705136238,2.2980089749299637,2.4552092981643914,0.17919529922495,0.0170345484480172,0.0154651278710738,0.10330549364385,0.0208566114129814,0.0228577267553374,0.746825,0.0,0.0,0.0388373037406169,0.0188928575666245,0.0222131674468068,-0.07087237034988,0.0401078228529077,0.0428514860785478,1.091209866816,0.030863199750825,0.0329232847218481,1.1480192908235,0.0541277041476448,0.055682416435776,-1.193816122909,0.3248243928310577,0.3002539298524957,0.3226109906155,0.0809243792354935,0.0918481042608793,0.40587145602525,0.0725252144818775,0.0653328928664739,0.21438930126985,0.1009973800547247,0.1080965344179507,0.37300342976465,0.0880331705828385,0.0803062884902022,0.4104032461906,0.070032823413118,0.0704476278561155,0.61371271679495,0.0892611772553874,0.0852421943393998,0.06930623500192,0.055544917532106,0.0558554998877511,-0.0065541323323835,0.0535558126658696,0.0548384443502156,0.2360729469260999,0.3694432950310516,0.4131950111156418,-0.00696937047545,0.3901913919252363,0.4118682176587226,0.08357193780701,0.0385267721857706,0.0483410822415309,1.0005743353335,0.0001179379648525,0.0001239697455877,0.0,0.0,0.0
270953992,40,7.615562733622095,1.1794669452749587,0.08567140997407452,0.04657830058003909,1.0566659052730734,0.051809587323319306,0.07895491961308165,0.2000564940033999,0.021404552330416,0.0383247555902857,81.9842778411919,0.2996004212638894,0.3312692997322557,85.1799674807622,0.9031706336409534,7.692989736498941,0.071685774228955,0.0327496279076021,0.0168207234106751,0.02393769456198,0.0218337271165127,0.0312956534079172,0.881702,0.0,0.0,0.1394448286783193,0.0057275502899154,0.0051759955168847,1.486670889281,0.0157633012643581,0.1342680002240375,4.002493542388,0.012549154946714,0.0811832295637469,1.1766092986855,0.1664641689956274,0.2926521515567026,-0.0906966681025649,0.3498662461816046,0.2442955619293132,0.261691876066,0.1053673806510383,0.0935623096586006,0.45786391856145,0.0929503137921766,0.0528631764372564,0.18629736030245,0.0936603079444999,0.144219522967858,0.3845679225291499,0.1001973400462347,0.0922582624109238,0.84805002567175,0.1232411231294732,0.1360375301468807,1.048723412792,0.1187122312129268,0.0975616770271408,-0.0311648441851399,0.0520845731209684,0.0703777417422735,0.020369677297935,0.0585389929667318,0.0578459408528344,-0.4882809343291,0.5498903515305297,0.7208933341025433,0.5557585164601,0.4769847278107877,0.6069880508845524,0.7022132925319999,0.0394486805586128,0.0210514949515092,0.99994349795825,4.750579019685564e-05,4.629373375164558e-05,0.0,0.0,0.0
271554988,27,4.3788392272583625,1.4023416017057169,0.05252197515208934,0.04191434858775733,0.21491588330987105,0.023480629000982883,0.027669529683251398,0.32241561125075,0.0109272190544622,0.0108884210723765,49.894543288780014,1.6135075695858276,1.7371882578435205,-176.18389348802313,2.208406618252195,353.3698541580826,0.14685381795665,0.0165780794068947,0.0127903475414104,-0.66773148688675,0.0502465935599426,0.0525961694558096,0.641359,0.0,0.0,0.6441964761010227,0.0234828161420423,0.0212809712396612,-3.074989030349,0.0385439667113343,6.167467432350716,1.872776265843,0.0302128051190013,0.0248565514889187,0.7679512806773501,0.0920409292643664,0.1555361246658797,-0.1271726830438,0.5447830683912301,0.5322081277120689,0.22766361023365,0.0941173750013325,0.1013355892327887,0.3953256184112,0.0874748913193249,0.0722139605655979,0.2306827006357,0.0900428886124479,0.0991521744172642,0.38644476621605,0.0813607901969774,0.0710258417022718,0.95730332083605,0.0986967442606038,0.0976427947636788,0.9984521058258,0.0994952621667323,0.0869310104060179,1.2011471435642e-05,0.0558019674255788,0.0611233305592358,-0.0018689534466255,0.0510723995566047,0.0527747054139892,-0.17813982304825,0.3114106553323896,0.3928943687530334,0.046747279270075,0.554108335030369,0.5107148187372429,0.078509374334545,0.0337235058866044,0.0381087430218453,1.0000609066980002,2.6443539720810705e-05,2.643532719792674e-05,0.0,0.0,0.0
272058503,37,3.729177025667403,1.6554594509319625,0.06720918092678407,0.08386665674681337,0.3425970956087246,0.021185019337104427,0.04260272914046498,0.21892199072995,0.0042639710624405,0.0041982767978673,81.60203460792273,0.7772098022029184,0.8515011021170693,30.5393049047935,1.4896257877033547,1.4820541187491676,0.2189185475452499,0.0179996097071624,0.0214624683204353,-0.4652163231173,0.0277214865972605,0.0509024039828882,0.571613,0.0,0.0,0.1460478988090452,0.0147177325839536,0.0134055728227485,0.5330114218591,0.0259988746180376,0.025866724064916,4.2053868276795,0.0228483530416037,0.0227450900722026,0.80217479938905,0.0398971438194031,0.0372453049919321,-0.5522870488298,0.5398695502254949,0.4256558058172017,0.1879351366007,0.0657902827881657,0.0756053916213199,0.44241411676875,0.0712010059050486,0.0506136000489708,0.2001917868557,0.0716407990388883,0.0950372311829335,0.38580400675485,0.0593142287498424,0.0640687758207811,0.41950670084905,0.0767170955436922,0.0790666451622435,1.0231438794125,0.0926934667273599,0.0968835471588589,0.008522593690679,0.0471744597655332,0.0509642767271936,-0.000201127875037,0.0457744129090492,0.0484607311642133,0.053817938354,0.4138753383968437,0.3344573906794749,0.2477683648107499,0.4017855304829688,0.4393027692563443,0.2849853505524999,0.0880705681976569,0.0648221430157717,1.0000619897985,2.536673911324172e-05,2.870986278402654e-05,0.0,0.0,0.0
272362072,27,14.718379614489514,0.9148294674034662,0.04445905178097864,0.07819033674133402,0.22637265762841294,0.0674940016403203,0.0729681731540022,0.8472684415614,0.4104976186732481,0.0371521236142997,81.32440342477209,24.547324910862365,4.228015043514347,79.31105205692717,102.97174140520009,22.405913136216782,-0.038659854860425,0.0216360244470773,0.0356177647304691,-0.6451760304794,0.1537584122075608,0.1213419901330126,1.16786,0.0,0.0,0.1508397871139644,0.0732927787004408,0.3970581446360345,1.384238991614,1.797195924032914,0.3910569561428316,3.565127449404,0.350613556705702,0.044786129826619,0.16583940692325,0.6713159951807279,0.3214400479314894,-0.0650795132773,0.6555581640796765,0.7202677614850697,0.1934098082628499,0.1506748049534309,0.1275920902248088,0.38609551656385,0.118144301648452,0.1010704228436629,0.2296118903544,0.1396553671290663,0.1225016630126479,0.37477052754885,0.1004881435832394,0.115523804067932,1.0428278650735,0.1539357742064827,0.1191162923904478,1.019182277937,0.1387750265239412,0.1322946909403894,-0.006345865055913,0.0924271770288128,0.0662251741940576,-0.0057278403442025,0.0736506056178986,0.073356588569043,0.25665998734265,0.5649828061467934,0.4625082660901266,0.068491451349595,0.7455042719616812,0.6862081420685281,0.4104071274631999,0.055353752785862,0.0729210195392318,0.999854705531,8.579438762557068e-05,0.0001060125344261,0.0,0.0,0.0
272704239,51,3.421739947144411,0.8161789180894021,0.015141408847081594,0.036690248865051345,0.14189612440292368,0.010470580004356689,0.012068327040621496,0.6170538976895,0.0244084755471886,0.0220232515140382,87.25788483131856,1.3083151343131192,1.6127414616905753,88.7964063018257,1.0092105445110782,1.5282730085580527,-0.088214627249205,0.0081325199929537,0.0190970412681875,-0.8480294662297,0.0332907491161398,0.0354499252216277,0.534247,0.0,0.0,0.0478406702807477,0.0281306570043004,0.022793807097955,1.5497896539055,0.0176140468475631,0.0266733958686975,5.064757942039,0.0055346340258317,0.0062468293955513,1.5169335792525,0.3629855114388642,0.2341432008578425,-0.03031744550965,0.5751171687925047,0.6321374114792081,0.1561269702232,0.0880376133630359,0.1133449767138918,0.41562967168355,0.1091043057944097,0.0834878281731216,0.23428770708075,0.11977965776862,0.1591322258152571,0.3509544836464,0.0897226507177379,0.0964142010016071,0.985590357275,0.1309387886313485,0.1311293896209673,1.0288855328495,0.1375531403008301,0.0948900639643846,-0.014435936622115,0.0751460360690685,0.0710690037532928,-0.008411712861567,0.0464190721487173,0.0624572545681785,-0.1707136308202499,0.6923967650420317,0.3487355413357728,0.8533987296456,0.6501497845150114,0.6341246925857178,0.35359525009885,0.0572503999960865,0.029636183060201,1.000132359051,0.0001441261223069,0.0001173787497867,0.0,0.0,0.0
272720444,41,14.170233281406187,1.3386468060444168,0.09245707025235861,0.11506907763874175,0.2725582663806553,0.030406139070325355,0.03158750507924224,0.8159747094266,0.0235661111442135,0.0190225930327828,83.769385822987,3.896548625260337,2.9159123136446112,99.30342663623854,11.573453015103151,9.375541784307723,0.1266660061234999,0.0310818362447411,0.0358135295565953,-0.56454064178135,0.0513710695353302,0.0476224246240241,1.151377,0.0,0.0,0.108530533204401,0.0507103377038328,0.067302906759206,1.733171753315,0.201994860938415,0.1636340732944738,4.427203975302,0.0116779029311979,0.0102850381772245,0.10738750459855,0.3014467449752931,0.4369876243334273,0.010451176084815,0.6765092825969259,0.6537731947908739,0.2056010240123,0.1007266559658963,0.10311348421765,0.3717784085176,0.0911760001926912,0.0883384581200991,0.2243987832473,0.1082895338449746,0.1126126922683132,0.38371494547465,0.0921890214145038,0.0836518133553048,1.033424980008,0.1243659626404123,0.1244886054555314,0.99555307204835,0.1254554387758603,0.1328291150289885,-0.00481814117755,0.0645983864080663,0.0651223417084403,-0.0027272140384365,0.0692795551740956,0.0640933338815052,-0.1644394715163,0.5366911540417342,0.5364285900729442,-0.06722021283023,0.62625061710055,0.6790095772263491,0.099483093392175,0.0594958638634033,0.1033933285168058,0.99997525786365,0.0001202696373745,0.0001214067049004,0.0,0.0,0.0
273695675,27,9.233917711578913,1.2086077397044073,0.04706451336024475,0.06609947101292657,0.21013940307012208,0.04537979767652722,0.03458170573316052,0.48430131465005,0.0290856030908865,0.0234728427607734,41.4368172640825,2.1863412556772346,2.0957377442125917,20.328988896640727,7.398380420731425,7.02855043468343,0.08228537106431,0.0172499945402604,0.0231250714530267,-0.67749250574995,0.1056567511185561,0.0661639374695284,0.965386,0.0,0.0,0.7496859673763356,0.0247028310537876,0.0247014202177067,0.3548077898477499,0.1291260976568467,0.1226713467277045,2.2918457059475,0.0522030687935086,0.0426374073514734,0.6511785776484,0.3253590981972539,0.3204372126070276,-0.096943907301935,0.609858342582441,0.6187952136505747,0.22611873744945,0.0996261107688837,0.1058777852467085,0.38382464353055,0.0800928023230421,0.0860648216133321,0.2121242556302,0.0985728878468753,0.0999293217710998,0.37889581879845,0.0845314502276669,0.0803410104628669,0.97401380781785,0.1159893762314162,0.120562574806857,0.9882198473712,0.1181256196962944,0.1102540771977333,-0.0093877230866885,0.0516599297062684,0.0545749693153416,0.0044730348562489,0.0588667165421375,0.0594446013785018,-0.1142694732287999,0.3282754805628064,0.3946612506148239,0.0082912545153805,0.6157609007862159,0.5751996083600303,0.02984879758125,0.02052423076044,0.0390261701729724,0.9999944367727,1.7369353021323697e-05,1.545959702764499e-05,0.0,0.0,0.0
274235905,33,5.243122443710642,1.79774693512547,0.20770101561291754,0.11319184192168907,0.38245068899387646,0.0538299549015645,0.09438747690619481,0.4082847720542,0.0084855849815129,0.0080329923218804,72.67581097851073,0.8442227218276344,0.8358994345202575,127.06575589295774,3.1582055560022084,3.193789805777953,0.2547285570224999,0.0533188903731517,0.0265182162614465,-0.4174245523493,0.0658804861846463,0.095795561196503,0.71959,0.0,0.0,0.297777926634176,0.0139585564858152,0.0140332067157107,2.2177158068675,0.0551210854070167,0.0557421477274555,0.384549312596,0.0243880655432844,0.0243658763886231,1.153317720317,0.0794936873923011,0.0857159285600794,-0.1452190319927,0.5263883472085604,0.5157845560822902,0.17120098692285,0.0755956242977892,0.0856841881945744,0.37181531995765,0.0811386203140356,0.0664127117798035,0.2174435655408,0.091942152087891,0.102981133815082,0.375350894706,0.0856470050637325,0.0728749755618539,0.94593703137865,0.1214417572378859,0.115749133646524,1.012165877059,0.1018264319821653,0.101087017374549,0.003163465938242,0.0519722122264127,0.0517806451461338,0.004962834222827,0.0580960604374049,0.051765637118742,0.08945045033133,0.4788136005906994,0.4954031407746451,0.036467384806945,0.4923429988015527,0.506043381059276,0.18657460275485,0.0957464559176133,0.1839382795452037,0.9999999157191,4.8603719887685415e-05,5.411492247131555e-05,0.0,0.0,0.0
274238240,50,12.409749070499384,1.0375707797318352,0.025096508922909377,0.03119489073669013,0.11278490835952575,0.008498021126423214,0.008673985882703225,0.7724188088583499,0.0049782089799287,0.0048388859405262,88.98475855839136,0.7523196787664119,0.6277902500859085,95.22497128698784,1.1474606880610034,0.5567421379093673,0.0160177325633849,0.010633736911429,0.0128647629371638,-0.94774900899335,0.0340212862264854,0.0321783319952392,1.093763,0.0,0.0,0.0177183786403549,0.0109561311959,0.0131264895470174,1.661989279075,0.0200269670438641,0.0097169833911108,4.9671594462425,0.0013771703953571,0.0013445242187737,1.994116219658,0.1315083767843399,0.1176526914973778,0.1611161227441,0.5988949737358819,0.6261244842816478,0.09526661106433,0.0586676077370406,0.0774617969342568,0.4079990756582999,0.0911377750113099,0.0678675803739087,0.2108116491104,0.0986919317277074,0.1112919605251275,0.37571892619545,0.0853579296667754,0.0817891513153769,1.040615853797,0.1341182140147568,0.1332078301400376,0.9974255035856,0.1166630446082481,0.1092506356334511,-0.05562781542054,0.0624547724461359,0.0567246354316619,-0.003425501136763,0.0585905010779422,0.0613831321318317,-0.4611961624998,0.4441335311643739,0.5131992994893888,0.2174243696164,0.5112771339194446,0.5394782719727713,0.0343646479954549,0.0211693753120437,0.0413039571214791,0.99993325634545,2.267467787553379e-05,2.294821026760374e-05,0.0,0.0,0.0
275887811,55,6.481551856344931,1.217073913984761,0.05452789652813084,0.058477419534974207,0.1328089470861244,0.010030938222125696,0.01022041386590522,0.5082040728555,0.0627172057245483,0.0579066454595971,86.87082214969774,2.139888217519342,1.772116682057046,95.82168745951515,6.64862276144722,8.386912471789604,0.085316954122385,0.019906801393132,0.0203809870011992,-0.87677266638935,0.0341067476221618,0.0321978646276432,0.811679,0.0,0.0,0.0545873103069703,0.0309043392255479,0.0372456729670487,1.6724039409855,0.1160403579102915,0.1463792367093046,5.3625084233645,0.0317981767552941,0.0406540016746328,0.2053526388767,0.219826046504948,0.3056885834889291,0.0670896791711,0.6511950191637205,0.5865088446447512,0.2670500082867,0.10606719827436,0.093762439291977,0.39097683828535,0.089867514642098,0.0796986545469547,0.2020571787181,0.0984909380351426,0.1114625652230759,0.4063580159397,0.1049301031029192,0.0756998070301432,0.9990757283824,0.1276237113525177,0.1132823307584226,1.005666871176,0.1027950716746409,0.1014337360344241,-0.010398775062095,0.0492075087713495,0.0563169646595105,0.0005190523686835,0.0516592984016744,0.0474513045403755,-0.1246059782246,0.4123969853510583,0.3580945588260176,0.039989317932505,0.5549536623012781,0.521415965380292,0.11317384392955,0.0482014690164773,0.0569266275310397,1.000104449621,9.063214100035744e-05,8.735216010324898e-05,0.0,0.0,0.0
276562881,41,5.405538937113375,1.0294333445158779,0.14804459126640113,0.16043519382501814,0.6439901580866433,0.2839467830669617,0.04590258313823081,0.4673141842077,0.0436744253815282,0.1393004963982311,80.44297531499589,1.3828774556802301,3.128597691469338,76.16924760579897,4.401127796566098,3.9587319389827527,0.0125982314337849,0.0674307269354629,0.0629007499360942,-0.1911207697851,0.252524406122723,0.0299023452831269,0.732839,0.0,0.0,0.1660291429532318,0.0540671718665424,0.0237501134780424,1.329404159488,0.0768141708511216,0.0690929065391083,3.1316717032525,0.0316814149086481,0.0425913522355383,0.5443282616788501,0.9353038260286743,0.7872887970147828,0.64929608252205,0.3648443761393929,0.3489586150068184,0.1798530532897,0.0774267718444122,0.1070474176197486,0.37606581818745,0.1066093053692164,0.0934450523561361,0.2297642803361499,0.129458976799779,0.1396563844109553,0.4114573359259,0.1058495006569977,0.0821535574808938,1.051283666465,0.1037093298957001,0.1048953728898502,0.9757085450528,0.1383194168809528,0.1321830461752857,-0.004587591028125,0.0576022358872756,0.0580542965100855,-0.0044631080266085,0.0587370556739948,0.0540199475110823,-0.2923600330579,0.4515452704089048,0.4042123948567819,0.1646883744841,0.5503881076750807,0.5337407210914519,0.5262223153073,0.0660025539067349,0.1335669950521617,0.99992796083195,5.894345826473746e-05,6.104879305890432e-05,0.0,0.0,0.0
277007827,41,4.897991194224769,1.546397726482079,0.08283308257390276,0.09612179293389156,0.21236750495522652,0.05614117843609756,0.059359401793159544,0.47339326214355,0.0175901196502095,0.0169008301442851,62.92655148363692,3.5217223596111964,4.175828595288969,47.92288002311655,5.507659346749739,5.928407839541915,0.1893212025200999,0.0239092930563418,0.0261893368223883,-0.67291193532255,0.133333843724037,0.107044580268879,0.690018,0.0,0.0,0.4551323240967149,0.0660466405308493,0.0538365429663434,0.8364120434416,0.096126789679023,0.1034702362010501,3.01722199299,0.033360892599354,0.0364116271236274,0.2992157818188999,0.1406201053239393,0.149755222633361,-0.077556183623695,0.6069638326622582,0.5497627805113283,0.22713481413435,0.0925114596856048,0.0992100615726587,0.39506634888555,0.0811472814409489,0.0717405548764132,0.23028525767495,0.1023740642113607,0.1037877586998773,0.3804225735413,0.0787506139992742,0.0740777955453772,0.97141079750285,0.1038348169624628,0.1004067387606291,0.9994859903938,0.1232951184238881,0.1228072150580585,-0.000992812323797,0.0583303989824184,0.0566555220708816,0.004477240140139,0.0583223011757564,0.0565905790722848,0.1053142108769,0.4951414554301602,0.4421379273498193,0.01685633328469,0.5358016860008865,0.5291737870365102,0.1265731360956,0.0730545614624697,0.1198434714888511,1.000037067638,4.935478840062402e-05,5.19020103355583e-05,0.0,0.0,0.0
277236190,55,3.581261220436022,1.5787152643882065,0.05921785969029769,0.07675969213099942,1.230752931165664,0.06216684014849738,0.07281753779898636,0.3248952616311999,0.0059204617411667,0.005178150819093,76.44761491235629,0.34525543535650627,0.3401290835924584,156.6418430748551,1.7751882846711413,1.9595691648417646,0.19830380812365,0.0166038454821797,0.0206188071500112,0.090170878763345,0.0225101659063666,0.0249636346506832,0.554036,0.0,0.0,0.2343342964504718,0.0057751756159425,0.0058537710949337,2.7339159080485,0.0309828804103418,0.0342009338470443,2.162414795037,0.0200973099408114,0.0208950765031707,0.66126660911185,0.0428187755110426,0.0440739591954842,-1.5245523570325,0.264355760897945,0.2609203541484219,0.19641192048875,0.0750987113346004,0.0817355599762398,0.44181868182115,0.0595619191152083,0.0525322306508262,0.22477810085005,0.0909672136082686,0.0872799950204943,0.39367705269455,0.0657718864430088,0.0652001792287808,0.7149660201982,0.0961569911185789,0.0964932129642818,1.111111577718,0.0798543223609531,0.0902354207179378,-0.0084818664450585,0.0511509111936187,0.0458314488018219,0.0048794206847215,0.0524545019855868,0.0530109251142133,0.2128653100222,0.4034906752309511,0.3496368618410082,0.4949966406385,0.4974007533434087,0.5220183344528453,0.39426102372645,0.04107469322774,0.0298092653356223,0.9999705995662,0.0001195951596303,0.0001069265728859,0.0,0.0,0.0
277769058,35,1.234923343264061,0.7185167105245838,0.02699430350886467,0.030696035728982385,0.5665650500756133,0.021864057068789022,0.018805848723133844,0.3796250078861,0.0127469511376572,0.0132948913526541,72.63356314414493,0.7988989219424383,0.7408201946768571,142.60304096086887,3.726606653647275,3.854282163006912,-0.14356312703675,0.0166306160875186,0.018168284395182,-0.24675021948635,0.01709161350747,0.0141813475512031,0.09164,0.0,0.0,0.2984817590456859,0.012364958899698,0.0132783646788966,2.4888925881235,0.0650415560328729,0.0672699140453594,3.496534502823,0.031880674452994,0.0354776443479121,0.22186316077415,0.2775923717887261,0.2633676151157089,2.575513977872,0.2732023656322027,0.3252464586490649,0.18150151283735,0.0955819326420615,0.1121796320989688,0.3312769775814,0.0914101273184335,0.0981301409436634,0.15051145645795,0.0805003656647425,0.1007431441049803,0.29198179135965,0.0839872588524085,0.0932819315106003,1.449250504744,0.0886851271876063,0.0882270089228556,1.285407313874,0.1237583519566856,0.1298930543901038,0.0089356098525605,0.0701321010963221,0.0711246349288363,-0.0036141811023325,0.0677424873330005,0.06635910569178,0.4008236868837,0.5214908880714804,0.539607416829265,-2.3720745241245,0.4397342913965474,0.4257059743018456,0.01141200651411,0.007628015188145,0.0127493567309199,0.9918379610456,0.0008953142759827,0.0010504433161575,0.0,0.0,0.0
279178521,55,1.3045297869433208,2.1571594074101963,0.19017196841996276,0.17011591670535298,0.18956820157780124,0.03091367905619835,0.04515534741090449,0.2408367665368,0.0492130412340328,0.0447217818238139,64.39284879730315,11.32465841236207,5.539884847359872,67.75846188403551,17.18974866578701,10.129397234640956,0.33388223930775,0.0400806527461392,0.0329655254448068,-0.7222345100226,0.0773130335965487,0.0927911730460022,0.115454,0.0,0.0,0.432198304986794,0.0890751802766807,0.168665798724396,1.1826082559634998,0.3000177118082857,0.1767913329868933,5.795365681704499,0.2177646423978876,0.1053476889410509,-1.227577976072,0.2015428968300081,0.1972387920592617,-0.0556846684883449,0.6547267323006004,0.7074627426648262,0.2043722830526,0.0956513100765138,0.0917839866821736,0.36298330427755,0.0948970314351729,0.084165649468817,0.22185636751115,0.0915149056916737,0.092866774968626,0.4066373718015,0.0956065481402904,0.0772456474761311,1.011956800095,0.1189452870629652,0.1233181889363363,1.0004937247325,0.129585712236709,0.1209490133230191,0.0018937310966865,0.0605293506708352,0.0635456458268441,-0.014067358363785,0.0508975164413103,0.06075292471436,0.15849177584155,0.5309223579018523,0.5832781926857007,0.03406252981167,0.6768537386001916,0.6333643523811449,0.25083550549375,0.0755879398923975,0.1532800490700052,1.0001369297715,6.825136509958085e-05,6.945715080819426e-05,0.0,0.0,0.0
279822275,47,13.082598100431643,1.6052292058458906,0.0724135906537895,0.0840392489492594,0.48399467482684516,0.062310542886410136,0.06722737320731792,0.47471155907615,0.0124586631972936,0.0130380064542025,46.57213924842541,1.2787089898408723,1.4913853809918294,42.07384371340874,3.583576104485431,3.8939427282904218,0.2055370527702,0.0200471367421372,0.0221616194009836,-0.31515941667385,0.0598533245934031,0.0564859970321854,1.116694,0.0,0.0,0.687440735100911,0.0191344748634982,0.0160354659252346,0.7343271017685,0.0625452020190631,0.0679621214927588,5.201970091395,0.0243606023686009,0.0257163488017937,1.070671404743,0.095254902336324,0.1117772327386863,0.1017372123697,0.4239292398286169,0.4028629696147981,0.21359347651225,0.0808400321267762,0.1000749920317494,0.4049461106191,0.0717346188588384,0.0626990401384617,0.21934864701475,0.0874376523673448,0.1034942200670956,0.37447988209545,0.0745389551286396,0.0678556946237236,0.99973244395595,0.0991990933917954,0.1138254708612829,1.000159253012,0.0977822798502187,0.1107432318997545,-0.014798454816485,0.0486447099594371,0.0500963787591951,-0.0094537609881375,0.0522551586654504,0.0542494215061351,0.01991624336118,0.4104483730500076,0.4334239750789931,-0.0641068854343999,0.5494540061533787,0.5562972127453137,0.09740278559378,0.0439228485552799,0.06794170662265,0.99998358990135,1.691554378613347e-05,1.6039934185974047e-05,0.0,0.0,0.0
279856297,28,7.719976885322579,0.5293636250598176,0.0238632639054428,0.025338355003164614,0.1563361218558928,0.016068371652021102,0.017755688936676423,0.73064673976345,0.2398361192791273,0.0626678509603337,87.66031897771103,0.7890780703752966,0.41515793264231604,80.13629131654204,15.160187754678793,6.285870933156859,-0.27624590432395,0.0200326254675345,0.0203056204621909,-0.8059406655493999,0.0471015031832429,0.0467190081127631,0.887616,0.0,0.0,0.0408237894088859,0.0072408407255326,0.0137562230943376,1.398642133811,0.2645951915396713,0.1097091441389956,4.6991835481390005,0.0167312919378064,0.0068285742232037,-0.1929946478746,0.5617242679881147,0.466484538446511,0.04836382910672,0.6491581815929597,0.692154016048777,0.2165016850647,0.1026187015397392,0.0774235551445751,0.37137320418885,0.0986272039478442,0.0872320819098289,0.209009524212,0.1251577060570882,0.1193077768245195,0.38048731861905,0.0723013203074602,0.088231248113314,1.002907245363,0.0883170732248183,0.1150805105391934,0.9994433750565,0.1174842946527252,0.1145965383346026,-0.0191298003435649,0.0667472299299867,0.0648898621481391,0.0009171355627117,0.0598232564675576,0.0692804556883699,-0.4781562077671,0.38129983647279,0.6713853432806858,-0.1795198334345,0.3906745879282663,0.4603688017649324,0.69551172861115,0.082564099263498,0.05329598894881,0.9999889326701,6.988650397754537e-05,7.394122943704673e-05,0.0,0.0,0.0
280370727,34,1.6496659104182239,1.243466268819574,0.15263305092290547,0.9108271393284473,0.09468224091987858,0.05396184660115664,0.09260190678011244,0.3549210070322,0.0784036094824395,0.0445167372449968,70.09499434386612,4.803542636726149,12.945023186528871,77.94945749605303,13.966046133400573,7.670624955502188,0.094634008774255,0.0568756542300324,0.2386708437911217,-1.0237314718285,0.3664565533021324,0.296232490753249,0.217396,0.0,0.0,0.340461697356124,0.2192856152349457,0.0775409174487907,1.3604746834495,0.2437534885132632,0.1338776611591567,3.630367091019,0.1300940342301011,0.0751019584847645,-0.5510666855913,0.7127136012001007,0.9863680795902616,-0.0928730622421599,0.5842172833337554,0.5210658320034934,0.2416376170805,0.0985909512200837,0.0960222353213516,0.3942331467855,0.1046697790077622,0.1110422451358272,0.21825379556985,0.099008094138551,0.0915615101600436,0.37940370586645,0.0835772549789036,0.0684781359586507,1.0116292988684998,0.1110235967083776,0.1170110956163039,1.0188288065375,0.1140330282628293,0.1129167460623794,0.0053280894370055,0.0516197122651507,0.0539769988128128,0.011742292419775,0.0710603639529111,0.0673073955789598,-0.037207613288625,0.5591552634308503,0.5117440729285349,-0.2058212766214,0.6315864822389963,0.6014018106388204,0.8161760912122,0.3036500315604403,0.0208758805326292,1.0000060175495,3.732788052168701e-05,4.025394158713169e-05,0.0,0.0,0.0
281666783,28,8.511752755543393,1.46855385292993,0.03371028412682353,0.03748275354717623,0.985766187476352,0.03833445692089554,0.04097685427411568,0.27435336965805,0.0061353088611521,0.0062147114197458,81.28742761014108,0.31272640951655717,0.2783860894401613,75.92145985125019,1.367556177973911,1.2948467542613342,0.166889877043,0.0100853215540611,0.0109456511283188,-0.006226082554071,0.0172259917992104,0.0176878508709805,0.930019,0.0,0.0,0.1514777214200154,0.0048044562019335,0.0053928395218654,1.325079447325,0.0238683580116343,0.0225993391706222,0.2199942161609,0.0136684144002041,0.012832700018921,0.6123632828419,0.0348026651266671,0.0356628390623037,-0.36891640434725,0.1935921015901001,0.2145553158085998,0.22991794743155,0.0716748349883891,0.0714858871498769,0.4131409440076999,0.059267158180622,0.0471508242317573,0.2226817632438,0.0758206679087404,0.076908089154083,0.3908597397373999,0.0664599539601272,0.0585163678921075,0.95954100366325,0.0705330053759588,0.0712343558416318,1.035023540276,0.0756223645956872,0.0662446958214084,-0.0253900126901999,0.0418321581256963,0.0405681034626658,0.0028456530375259,0.044061690645653,0.047488387766019,-0.063739941466635,0.2919537584225573,0.2549283546289254,0.1940005499832,0.3664339384975812,0.3575581302867295,0.13878240241855,0.0429691017738906,0.0327850387028036,0.99992401828385,1.1399230070985311e-05,1.0834765292844216e-05,0.0,0.0,0.0
281783434,46,1.817883299949653,1.8773036750677807,0.16501529573177964,0.16260492106233482,0.2849400231188081,0.04161150137056624,0.05018485256177657,0.21541415761165,0.0100592301594504,0.010113126057058,63.82180757161497,4.024654947988047,2.9025170248968664,83.23784122405347,4.820345630318046,5.032605638015146,0.27353453034045,0.0399576210464575,0.0360761777297369,-0.54524654479755,0.0685604374681551,0.0704532106807021,0.259566,0.0,0.0,0.4411643117889779,0.0460087660349769,0.0618985853008074,1.452774391612,0.0841309023331713,0.0878355383377942,1.9683125918855,0.0635867364135236,0.0613671236622621,-0.085856803217635,0.0831954902679618,0.0810798623137384,-0.0064399488212295,0.4530379276525427,0.5358771549014553,0.18279288317875,0.0888697720974441,0.0903798315894996,0.3625988547569,0.0809656146801106,0.0726861797138734,0.22276741007805,0.0892969696842393,0.0917976496006153,0.36789713021655,0.0750041862089161,0.0745390675810582,1.0414624807205,0.0971248062960131,0.0977674096117899,0.99495035521675,0.1023673569153117,0.106990601681602,-0.009368807163912,0.0571095345024459,0.0517826451116157,-0.00535550460863,0.0489754605701027,0.052834426881938,-0.02616555444876,0.4454422964685515,0.4747577459457508,-0.0168603497726999,0.5633518731749486,0.5398682011658487,0.29459390487385,0.1203992641973224,0.1167464199395741,1.0000212326395,5.451152368318724e-05,5.294531704036487e-05,0.0,0.0,0.0
282358915,41,2.6618648413845083,1.188148786884598,0.04377667745898406,0.04398628464053367,0.13968598109473093,0.021265522573201495,0.022226061903497185,0.31776246694565,0.0137520716218923,0.0139425773579619,44.73982984378469,1.248927538739288,1.3648028344306127,24.48679906906405,3.6393260490033925,3.562063058187693,0.074870828925405,0.0163035642645298,0.0157874905934187,-0.85484717755585,0.0717260841157961,0.0641263302818001,0.425186,0.0,0.0,0.7103103289571044,0.0169667634596177,0.0151733331067808,0.42737526702945,0.0635182221087057,0.0621697285290336,0.7574631393001501,0.0367366592088996,0.0387204156733801,0.9924418154832,0.1910355743525901,0.2113432204256258,-0.060547850779655,0.5920454897797072,0.5597007463184394,0.28272494449545,0.0837965498616726,0.0933205064246266,0.40784472079425,0.0749915030176976,0.0650020462571761,0.210481236107,0.0855577918630756,0.095578335408141,0.37868174725225,0.0814418655303609,0.0723393930321987,0.9356354706744,0.1083121131012386,0.1010997738189835,1.007798112482,0.1103203224372167,0.1065329402551795,0.0057181647914315,0.0584231012001388,0.0526646651174122,-0.0027735402899905,0.0502520510445696,0.0527831984994302,-0.27495574569745,0.4333753884451259,0.3783365803341146,0.05753611341684,0.5364195437995092,0.5433695454040648,0.08367383736336,0.0434564197387256,0.0665550739150836,1.0000566441765,4.822341982246847e-05,4.891665425299507e-05,0.0,0.0,0.0
282909930,33,3.149118476346293,2.0687954376811155,0.2716463240138338,0.20983110771688374,0.045910354951650405,0.009886278114243717,0.018968489919817234,0.2579227144209,0.1110219578659923,0.1286284405978757,85.26759157192875,4.224720043927377,2.679680064689691,55.82774409348327,43.85607419710657,21.782976215613193,0.31571754978685,0.0611334367534524,0.0419556027023725,-1.3380893495135,0.1053177902040047,0.1501924584352587,0.498189,0.0,0.0,0.0825022272598639,0.0466830225274338,0.073193156929078,0.9743779483921,0.7654328917384383,0.3801846558460644,5.3504140301325,0.6309642936843067,0.2598549463098401,0.3141541948084,0.2438487941329769,0.2418184705591601,-0.10880161176285,0.5675293732969973,0.6388559797989906,0.24106334746945,0.1247008357763421,0.1242286962486392,0.3952039350739,0.1041484543964308,0.0738482124628752,0.208268097466,0.0972910200481867,0.0999750897717353,0.3957220408547,0.1156601335610773,0.0869366289715575,0.9852516231386,0.1457828389785069,0.140278150617031,1.00217970001,0.1152032471228254,0.1291227212949373,-0.0007626588627779,0.0632143739878934,0.0583053378916945,0.0022610406676285,0.0590516968191743,0.0561267747237125,-0.19171773580315,0.4352351334504221,0.4643363056362802,0.0543118547872299,0.5536272097703436,0.6018421327162471,0.3895373146255,0.0795081061289702,0.154055845899277,1.000065978675,5.046620021387227e-05,4.449731354183584e-05,0.0,0.0,0.0
282930646,55,4.494847896493389,1.6311456297352973,0.10891013466914878,0.12291584058356175,0.45098149974030904,0.10865196268786748,0.10832811482528643,0.3876041231672,0.0162029426153855,0.0152077129814644,62.038560793412245,3.7987084310328925,6.871084447197134,116.54095086418734,4.7498097956904255,5.0206820411476665,0.2124927368631,0.0300108923810756,0.0315520720942291,-0.3458412734778999,0.1197143537486266,0.0934935584183327,0.652715,0.0,0.0,0.4688772214699624,0.1090374729730912,0.057487299545094,2.034023305985,0.0828998197782771,0.0876274323137762,4.356929966189,0.0379573993422512,0.0361193237691574,1.072857476892,0.1540416626066891,0.1385328040883786,-0.23377958957195,0.5518975905411885,0.4771128361389675,0.2257187406568,0.0931287169272614,0.1029253888150956,0.4030561178909499,0.0758643112143163,0.0688779699178192,0.21237252034225,0.0858795014459901,0.1029875874602064,0.37965507059525,0.0875350220685536,0.082496702178281,0.9923444322395,0.1114075580533274,0.1044306151651105,1.003582227665,0.1049587127452038,0.097595748051033,-0.0039152482681289,0.0553332203440672,0.0569397753841142,0.003941155054858,0.0620320270048774,0.0598657064104596,0.0714441598999049,0.4551553172076386,0.5188933745193272,0.02522267126148,0.5939680006525884,0.5811920924684875,0.21685275348415,0.1239210285645079,0.1018834347903166,0.99985026544525,0.0001475195092915,0.000165492008716,0.0,0.0,0.0
283286953,55,1.9251917857620073,1.4274831759640403,0.09087088676357169,0.05475102271497945,0.8043181229028927,0.026554109407950666,0.023334777813666108,0.2703429222005,0.0030314723692494,0.0027035151416166,88.50393034532829,0.7527895534752815,0.6949495373606851,-19.259992939389075,1.2330694531494748,1.1783441116964226,0.1545709984387,0.028565548603431,0.0163458308174063,-0.094572145660195,0.0145800095141298,0.012420387145252,0.284474,0.0,0.0,0.0261083742862573,0.012126646120325,0.0131315462414468,-0.3361502907032,0.0215211218632243,0.0205659844705904,5.024146568667501,0.0191374870590284,0.0177557206230343,0.2478192019778,0.0344599070584511,0.1428291324513523,-1.236922531345,0.1363173402744371,0.1261823245623781,0.062475714252295,0.0354043615283208,0.0454150626586337,0.30375428057935,0.0643749428403344,0.067977637986668,0.2191543281600499,0.0905809687147127,0.1007250455131137,0.3786650811294499,0.0775763598075343,0.0696834119857931,1.0056286512144998,0.05810753223084,0.0548785319524043,0.9819599643203,0.1009771332461986,0.093585723543991,0.01120531903014,0.0542630446107329,0.0510311536942618,0.004296136891891,0.0505920158225808,0.053782857954133,-0.5185806563421,0.3405330088902667,0.3428228692387706,0.48387376824715,0.4389823746809492,0.4453473298571553,0.7342306691073499,0.0180539462079073,0.0206877860880628,1.0001839847275,4.93842784063947e-05,4.580500892203965e-05,0.0,0.0,0.0
283917392,33,5.013996194459886,1.5532238794840483,0.12005525754659785,0.16598059936390253,0.28536094350402175,0.04909786696127302,0.05695241338883167,0.3830378393274,0.020167495307757,0.0222919608656488,56.78597054519674,2.943835655858429,3.4703140618885726,43.87594272356457,4.508067050770162,5.308131749183775,0.19123405883025,0.0349367677569114,0.044093475072644,-0.54460546773645,0.0819986773544424,0.0790293131544542,0.700184,0.0,0.0,0.547768097334734,0.0516468268422738,0.0422439780374422,0.76577966294265,0.0786806129366097,0.0926443761529027,5.5445552252755,0.0361609799107007,0.04125137033824,0.46689306964435,0.1416932626598291,0.1332136055096202,-0.02798793741489,0.5789456793151244,0.6144424213502759,0.2194657022616,0.0888811410948196,0.108173587923311,0.3818972501326,0.0780569246710587,0.0684014027268372,0.212605693269,0.0925537437086659,0.0950134287372363,0.38594621777555,0.0856775652432021,0.0774210170541127,0.9879610527793,0.1045335480011542,0.1088946694987803,1.0149926302755,0.1194698313441841,0.1124574893372227,-0.0059431256270355,0.0559130768329938,0.0538991743072747,-0.009310268362627,0.0584723869422659,0.0563774763646808,0.0283436667651899,0.5172843870621604,0.4042196480503949,0.05960463847845,0.5481598989182209,0.5117695081364679,0.3402489490777,0.1366909959248982,0.0963029793352672,0.9999850030659,3.8676582859609177e-05,3.700258970862347e-05,0.0,0.0,0.0
284397796,43,13.100021245761472,1.0475192263954256,0.06944100328769354,0.059089942485790026,0.9674001335615863,0.061359353527582594,0.08618396502871084,0.3226028757749,0.0366254468196438,0.04525749394787,84.25856897508699,0.6785735310498211,0.5251811810085343,72.27470795453661,0.887419900366256,1.8143996242855207,0.020162002846745,0.0297884133909057,0.0238322614210693,-0.01439385698782,0.0284583977137706,0.0370630643225246,1.117272,0.0,0.0,0.1000392561558309,0.009124233567056,0.0117766387140747,1.261431619724,0.0154883991091112,0.0316672473907304,4.567044608491,0.0250697029642568,0.0103924133974429,1.8999874957315,0.3628202264483291,0.2630943359735265,0.1613358098936,0.4702084873967688,0.3213391072563397,0.29824896479975,0.1181354651555117,0.107359934189542,0.45245572166865,0.0714648347150812,0.0678050366311726,0.20863243378295,0.1060198643645149,0.1212541111955432,0.3864188629847,0.126971304352539,0.104889022558867,0.9769889652993,0.1192022977908373,0.1062694947466331,1.0820739232525,0.0986274982359631,0.0993851023316796,-0.016492586226455,0.0648290752570848,0.0694471704191262,0.0089367619366985,0.0698975215168744,0.0633209676836851,-0.5237368908726,0.4642793268813435,0.8008488824760484,0.44162941107015,0.5142567922600559,0.3797068931413308,0.03688552930971,0.0254727093027463,0.0861920898466027,0.9998892209138,5.0778950235086384e-05,5.346392320793037e-05,0.0,0.0,0.0
284584107,33,3.85968622559179,1.766156254829542,0.10824172810683774,0.12185856087003377,0.6946479400444896,0.08518250731210553,0.10126367908152945,0.324964111064,0.0072156612217902,0.0072643585159771,52.41147821737671,1.6889326660911266,2.4757419176761957,76.49131738770842,1.6906064809247272,1.6523516807634127,0.2470291237083,0.0274669868363451,0.0289762742788165,-0.1582352478344499,0.0568156735471676,0.0591000926363052,0.586552,0.0,0.0,0.6099864301468612,0.0347987035242259,0.0230898918948414,1.3350253376035,0.0295066494476912,0.0288389772301838,6.1097511487905,0.0179197301108091,0.0169381165269859,0.65960326833165,0.0991951887341898,0.0896809725665127,0.2730003988098,0.3045873158948719,0.3351739404352561,0.222584779426,0.0851800348915979,0.083475107442466,0.39270861710445,0.0723347620725535,0.0674783447274472,0.22665972449645,0.0908083161302634,0.0935340195377487,0.38529022804555,0.0737413237627411,0.0684132026641173,1.0155757617925,0.0903759608913132,0.0970906257020796,1.0002249158155,0.101091135941272,0.1056963302203268,-0.017793224545785,0.0532739919881486,0.0530296458235027,-0.0077717813045295,0.0509944073732971,0.0581368508619592,9.3125838359215e-05,0.3881507350012488,0.3919518456150329,0.0354143853062599,0.4841631039307773,0.5151088532098801,0.21117847963425,0.1020749962749479,0.0857851804699363,0.99987220064525,3.46445901359127e-05,3.514583782815439e-05,0.0,0.0,0.0
284996105,32,6.330733037225355,1.1889515441216667,0.02901456598593355,0.03355969120263702,0.6206225547506089,0.2358955709685263,0.12457899055930766,0.60795493528595,0.0245617765381649,0.0244302584119121,80.21055049850565,1.6877373696446654,4.286566372601271,-76.80949216863613,10.307470258192406,11.249151463125887,0.07516415524998,0.0107297615329008,0.0120887038887662,-0.207172445275,0.207674907028316,0.0794461920881392,0.801454,0.0,0.0,0.1700280423479264,0.0741322015208475,0.0289497053290538,-1.3405785351275,0.1798992935568475,0.1963347310870842,6.051927003371,0.032275972866981,0.0451485579905401,0.1719923942131,0.1444376399100343,0.1522368843179017,-0.9246480825825,0.4056459361890269,0.7689802044769158,0.2313442170993,0.1344772969719515,0.1208526526748074,0.45766946267005,0.0883820695587302,0.0661407652642953,0.1703595575129,0.0906702720278574,0.130188187955913,0.4320266759361,0.0784167394209315,0.0605504471377494,0.7834685106254,0.1313252973393599,0.1394274813762254,1.063741605458,0.1344346269408879,0.1578584743260784,-0.07344430170624,0.0653780781721515,0.0561394161896739,0.018703580129765,0.0698613811225343,0.0572805836318046,-0.4810604994727,0.3784038498614465,0.5280008690261415,0.43269896528495,0.5508222078853795,0.5106129931884025,0.15765890872295,0.1029443664190313,0.0254376799954851,0.9997199982995,7.084629890563576e-05,9.298022951187424e-05,0.0,0.0,0.0
286143114,43,19.06009232577617,1.5811849102691973,0.10051758234600983,0.12245955326007563,0.3868412110501874,0.045076788236509124,0.05755246642487277,0.6398840383413,0.0173912045424277,0.0161649109693365,72.49297385192729,6.064001489921111,5.347637638018185,21.43098067507295,5.290738511904808,5.242764070820879,0.19898266108575,0.0285251676397871,0.0323963051442173,-0.4124672657723,0.0538058829228108,0.060235137244492,1.280125,0.0,0.0,0.3008227509972039,0.0901908040733486,0.0990628595688978,0.3740411747113,0.0923408068948041,0.0915034949410855,2.349540274793,0.0184744919456711,0.020126723841181,-0.0274697562705849,0.1369339511419571,0.1185164246821546,-0.01285775960143,0.4791289989225008,0.4916235854706298,0.2215056366363,0.0973781081483922,0.0991759426451969,0.39374115929005,0.0860198448153446,0.0732480034575306,0.21357825198285,0.0858739414948995,0.1092144526606388,0.3903547264519,0.0884753548031408,0.0749946233367503,1.025459816282,0.1091346629169887,0.0928415343692234,1.0133458855845,0.1126628420934114,0.1108724075853764,-0.008776305827479,0.0558028032134428,0.0548814049851386,0.0007690586204105,0.0542299700208355,0.0568639545212482,0.032589585863345,0.4635466355640101,0.430926819599055,-0.0160960365932599,0.5690047264137823,0.6071595420648336,0.232787224424,0.0985319120330123,0.0772994848352325,1.0000069961225,1.225884182243231e-05,1.1795956190052692e-05,0.0,0.0,0.0
286492156,43,4.103306895147628,1.519600868677407,0.07497810526950222,0.08502100796614998,0.3597358711135896,0.037323797310569895,0.04320083103775263,0.23527545413415,0.0135710318471717,0.0145555924602537,47.083710702984995,3.1549951137737295,3.7266599903208615,-68.15276042032238,3.6104109833549116,3.592183577181831,0.1817295331464999,0.0219750792437463,0.0236431757226023,-0.44401625428615,0.0475724486606854,0.0492530819024757,0.613134,0.0,0.0,0.6809291047584771,0.0490400795249571,0.0392743962185664,-1.1894900636575,0.0630135590097094,0.0626954307578908,2.977418207975,0.0498772668410394,0.048304594702432,0.9375163246566,0.1066831534041985,0.0984066417458617,-0.05810480775734,0.5440275752507149,0.5063890177084751,0.2451032287281,0.0870776742199614,0.0864331160773295,0.38960740213275,0.0679413711250846,0.0657185484253038,0.22025510993065,0.0857410991743343,0.0946602457765036,0.3708251990609,0.081026900232495,0.0779025994179892,0.99508608553685,0.0937184438624098,0.0947044481690226,0.9959479734976,0.1032124011859144,0.1043006630223297,-0.0026184723141915,0.0492925531458581,0.0466364858457387,0.004893617981238,0.0550528931877597,0.054332467532561,0.0496643932181,0.4278032515840005,0.4131951552371309,0.04271550678175,0.499397620666757,0.5168564240572378,0.1293701421991,0.0631625441680601,0.0762718904894261,0.9998348890665,6.169140771217219e-05,5.851946135504438e-05,0.0,0.0,0.0
286621587,43,1.829481406516092,1.098722070979763,0.09352808455690442,0.07967581560800019,0.07282310769276865,0.02192987706342081,0.022651088592745464,0.5000307376069499,0.0265921382397018,0.0241626035441616,67.50191931372154,2.1726002085944174,1.7923343415229454,83.65892968258369,6.730949082579439,6.584360441620282,0.04088784865199,0.0386379668921969,0.0304041062924831,-1.1377307916885,0.1556091881718215,0.1176168028005177,0.262328,0.0,0.0,0.3826524837161555,0.0290838235671642,0.0347496382077609,1.4601237716555,0.1174772232751029,0.1149187688443418,2.8339867637205,0.0340319803935997,0.034441982867809,-0.35491536872185,0.2883338519764871,0.3968600089733702,0.0046545982750505,0.5765699737427133,0.5559211553757748,0.2394972538612499,0.1020279744446402,0.1110284438705674,0.37446255745235,0.0832236896913622,0.0843561363433463,0.22698564549065,0.0968869277831488,0.1084743528273008,0.3863103540335,0.0832896380869492,0.0770512640554429,0.9979114592955,0.1137475640926761,0.117192832387007,0.96858249841765,0.1086502428464463,0.1119091933970577,-0.0002896059137978,0.0576023454269319,0.0590353900015578,0.004654093030378,0.0553098932336464,0.0576184656425533,0.21495283253685,0.4712147162905253,0.4321395465606532,-0.094001831406255,0.6129144438912018,0.5977052348133518,0.4556413116721,0.1080617004311189,0.1382543705707636,0.99995847079915,3.1602995828938774e-05,3.184568497649476e-05,0.0,0.0,0.0
286923464,49,6.12481534731963,1.3406841813599262,0.09295767421713053,0.11658105823083664,0.18867365681256829,0.02249784433412616,0.02606824775516539,0.6526871053166,0.011134003115216,0.0111104761524358,70.69727924830927,1.874283396202415,1.417561832558846,92.26674212930868,3.0561885425410784,2.9503290881582553,0.12732648519965,0.0312070837116198,0.0362121205215068,-0.72428873311325,0.0551434560523274,0.0562055337057912,0.787093,0.0,0.0,0.3305592097434602,0.0234490896828797,0.0306911399570412,1.6103584402450002,0.0533405526290686,0.0514929566057236,4.890119544399,0.0104803635510348,0.0096073282502047,-0.54356471522885,0.2265694495362745,0.4034433276283499,-0.11136510599695,0.5698889413724686,0.5167571154677575,0.23153205314385,0.0954926837389282,0.0963311770382636,0.3701330373756,0.080657301416022,0.0753514771759841,0.2045245200476499,0.0839216120301076,0.097639220037651,0.36436400857725,0.0796775464293537,0.070786202855033,0.9073569620199,0.1270775180827515,0.1241690835661801,0.97163684394285,0.1169343525294656,0.1022607698090003,0.069324625757865,0.0557130617953768,0.0579078445169292,-0.0023583201528304,0.0507831214344458,0.0563680973217154,0.10356957588115,0.4192568575314987,0.5014066746868938,-0.130750609166,0.5746505158335484,0.5304191438259592,0.09652541292548,0.0543330027150724,0.0600364961875169,0.99999047913265,1.7917762306307594e-05,1.6938480380979115e-05,0.0,0.0,0.0
287076890,36,12.957881380694973,1.1746431557391168,0.0514380912721788,0.05317933863606794,1.0454236534338672,0.05653821174961304,0.05553606189316107,0.75288725401115,0.0169241769080604,0.0161919632816441,79.45713119585078,1.0931963698212854,1.2690522704719172,71.76038653757516,2.960659766752616,3.6340477311191925,0.069905952538835,0.0194468995398871,0.0192296330891931,0.019292322086195,0.0241463388065669,0.0224791061214733,1.112534,0.0,0.0,0.1829711474860992,0.0218183241625597,0.0187233333328822,1.2524550175845,0.0516732609611605,0.0634260980826595,0.42785933507045,0.0073339209235949,0.0075343829346406,0.98692577577025,0.2849115370821523,0.2550992081807821,-0.28785997513905,0.3264487093800569,0.2948791874568026,0.22407600938915,0.0896576429682767,0.0844404773945181,0.3898757813267,0.0728495498806623,0.0724255359439492,0.20648743959025,0.0876447326217175,0.0871540804359047,0.3871539631863,0.085790339958005,0.0796398956787317,0.93259523873535,0.109214432694378,0.1064952096038125,1.056456576896,0.0938803783025087,0.0859791410537698,0.011461018263955,0.0546203422074355,0.0557272277996807,0.005176132385858,0.055760357636441,0.0479103403466592,-0.5247923412853,0.4064159088228231,0.4253383349697239,0.15186006226745,0.5182793925852492,0.5472635397357757,0.06021217907157,0.0285731836199702,0.0369658691573643,0.99933848064355,0.0001402212285029,0.0001672379077447,0.0,0.0,0.0
287676188,37,3.366634735691607,1.4535068996739384,0.07148980507455072,0.058613940825492206,0.2108273238811924,0.022990598169358417,0.031314701750618845,0.26725578354765,0.0061181847387257,0.0062827129554297,65.09249723954144,4.851445520897414,4.490553165388576,-112.51994067443043,1.5224671053437906,1.4259561006827357,0.1624170976704,0.0219036826754412,0.0171694013420525,-0.6760731038873,0.0501463869118558,0.0601432750558301,0.527196,0.0,0.0,0.4211545852417082,0.0723052805686896,0.0751975050432693,-1.9638434389175,0.0265720637415565,0.0248876289458135,3.205686393946,0.0176563575175467,0.0168673371292444,0.58499877928515,0.0956025832764647,0.1205841430086586,-0.1625293939736,0.5133877511804831,0.5674834982520585,0.2135688189257999,0.0930386127162525,0.0964267210949605,0.3974485094225,0.076859709437551,0.0644586226906653,0.23403087376115,0.092024696837569,0.0944963292428754,0.37217909917025,0.0783148520569284,0.0735202445459435,0.9333992892302,0.088811831069773,0.0973858023178887,1.0110882349365,0.1224133573058312,0.1103394806054991,0.02758961701866,0.0533206592812634,0.0503047455605892,0.0001263456266522,0.0567936516332163,0.0526727036759869,-0.056560005979995,0.4159367906426033,0.4690901369740325,-0.01038876363861,0.5645947120189416,0.548531396252391,0.11574828850325,0.0521993274075718,0.070718593381418,0.9999527389433,2.7516084295520216e-05,2.8073552246321576e-05,0.0,0.0,0.0
288611526,40,7.2646216389935665,0.9704850290263397,0.08345103452982527,0.05744922468178537,0.6228707803286802,0.33485831058390225,0.05626631252525105,0.3291419880334499,0.0772695883296354,0.0482554921424298,85.30154976761933,0.8159884238203432,0.9269983741771028,117.29785165837302,1.9114658285038293,1.9658946221119415,-0.013011159772165,0.0390485762705745,0.0249764980064462,-0.20560204196205,0.3349866667227786,0.0375594932090173,0.861213,0.0,0.0,0.0819115510062748,0.0161348224436626,0.0141850403905859,2.0472337169545,0.0333613722467531,0.0343113339031031,4.7907332239635,0.0172991209136226,0.0701505034389047,-0.4314618823809,0.3172410897549268,0.2168717916258649,1.090568479288,0.8242256186744035,0.6099681694566086,0.194598967916,0.1386402917834339,0.1106978061231897,0.2930213015403,0.1349415155441428,0.127903939305321,0.2251025833708,0.1449977096343321,0.1232902507549725,0.3913728006217,0.0989099215238751,0.083571901226822,0.8017264035319001,0.1996396346854784,0.1616784437484919,1.0997405770235,0.1714794233269234,0.0923934720479757,-0.0020916373572535,0.0775215072992478,0.056876803410201,-0.0030122231195765,0.0830229852372643,0.084656452331329,-0.04217555191556,0.3765574350625392,0.2926417942439229,1.1438575956195,1.0424708650908774,0.4013389105416713,0.3782534094792,0.0183051527582273,0.0281167000814295,0.9999873345372,0.0001587495462536,9.779068078863418e-05,0.0,0.0,0.0
289602086,47,11.736862047211075,1.3890870257184724,0.05027770040049151,0.043786072913643226,0.7196888303173491,0.11882522169126464,0.11087159438553429,0.42241687738285,0.0108640297508953,0.0102626223527571,54.987642172955574,2.691866342286943,5.4516608964538875,35.23071881221457,2.827405256222041,2.5813984139036465,0.14272945495675,0.0160107262336364,0.0134782741675671,-0.14285523757815,0.0783688607076189,0.0622264711872733,1.069552,0.0,0.0,0.5737531016288386,0.0804077968799069,0.0378322703745149,0.6148920411174501,0.0493475310092685,0.045053901628378,5.6796568391575,0.0207909098962497,0.0199682209222995,1.097818941471,0.134606055220266,0.1975485436319863,-0.6769302909016,0.2366182594643325,0.3047575536320911,0.2566757346862,0.0847847971532654,0.0992609989253251,0.41298675500625,0.067667077598041,0.0622015896781991,0.21467856990965,0.0930850680368214,0.0966706643419194,0.3588148700922,0.0748277407707169,0.0751987332660856,0.95717961735515,0.0914916694798835,0.0939852524953211,1.0118160230185,0.1014953020922757,0.1037628227882472,-0.0049859582772085,0.0521103107475463,0.0532654599198006,-0.0040641342966495,0.0541190613944824,0.0547077085904173,-0.2387802407058999,0.357931614881636,0.3387800633483688,0.055232889069265,0.5297914359738539,0.5329026676999978,0.046525271808785,0.0295621413422332,0.0389232722896889,1.0000454311845002,2.6674778039748048e-05,2.8191159431090185e-05,0.0,0.0,0.0
290069794,55,5.228619039368575,4.453145729551876,1.0768843206099725,0.7215866322303004,3.649128530057652,0.7182412889675094,0.21759147638649523,0.5000685864090499,0.0164320316472784,0.0449215369267707,73.3741519133241,6.509974708328841,2.10284764956549,-85.22592715702864,2.014236206570594,175.5490848590116,0.6486669076856,0.1202308429352192,0.0652209852246281,0.56218916040815,0.0951900500947017,0.0251535650502909,0.718387,0.0,0.0,0.2861206704234286,0.0353520397963122,0.1067914655169913,-1.487473036955,0.0351550537175375,3.063909529652678,3.995138044215,0.0137475133806268,0.0104571401588851,0.3487542333784,0.5781639993232682,0.0903803375483838,-0.8092447102083999,0.2825418716047356,1.59871201819553,0.2040001786717,0.091724465418832,0.1090352040321556,0.4049785565222999,0.0764963714254589,0.0755485278341644,0.19634344000685,0.0831075122412604,0.1143120387866708,0.39984336141405,0.0813590564806649,0.0668857718079669,0.9542480734297,0.1098592750257585,0.0856946385419961,1.016414073381,0.103928850477997,0.098057295340793,-0.0084449104347955,0.0613646980526199,0.0625081861352188,0.0002084002593334,0.0525350024763832,0.0529785266020163,-0.0706322224027,0.4853139842812251,0.4927365494746191,0.068108095033875,0.5536795356325103,0.5168756871400757,0.34227742134625,0.0712847838690809,0.2235044421101764,0.99964213322405,8.925388819136515e-05,0.000111475354828,0.0,0.0,0.0
290715298,27,13.978803498339047,1.3834054079593043,0.06838224666187753,0.043356107933467,0.1379061163617214,0.020730641613148817,0.02267897293532828,0.50404903693515,0.0127018764714327,0.0124012963113873,48.75319593425556,1.2433382730718563,1.606581967620535,119.17740712373953,4.515395116382101,4.2950650230754714,0.14094946907455,0.022016067020573,0.0134019175037271,-0.8604164717267,0.0707468064884115,0.066121689278065,1.14547,0.0,0.0,0.6593038767691015,0.0213391376362931,0.0161594732820021,2.080038148299,0.0788085118093402,0.0749630262399132,5.9428771841305,0.0274188682144229,0.0258005705215333,1.3694709724485,0.1330178330045917,0.2905077163043177,-0.002014134568734,0.5968486537563512,0.547236073227302,0.27922408683695,0.0980243059853459,0.111328793151192,0.43723297884845,0.0793373196027181,0.0562390386439478,0.2292874002097,0.0936999536257496,0.1033720310696559,0.3704454724761,0.082721166040155,0.0866373941414789,0.9707841447606,0.128098723862963,0.1142113465517746,1.0204274234435,0.1160849796266504,0.1118242617719309,-0.04058451438998,0.0581826397551768,0.0580739298920936,0.0001383677567857,0.0585521894809415,0.0609646344797199,-0.4964361129618,0.3697382483566994,0.379717563972374,-0.01759523188497,0.5865320124467185,0.5458204110882323,0.0502784831268,0.0277516490271247,0.0389740590888175,0.999968325822,1.3087473580308815e-05,1.2688643323155446e-05,0.0,0.0,0.0
290764614,41,16.119219157042,1.4100725956979,0.04593336416728189,0.04534125879529749,0.1545077887657137,0.014314577943856405,0.01697554526211051,0.56299279637155,0.0117921235376537,0.0114302352985413,65.77463690801099,3.4055526084752117,4.310658963860675,145.76455584325848,3.5404205917366394,3.475585769932118,0.14924147230035,0.0143827732412331,0.0137450324758942,-0.81104962282355,0.0422233947440761,0.0452715414212467,1.207344,0.0,0.0,0.4103267613875465,0.0697059111200312,0.0534473846694361,2.544071432172,0.0617919962312103,0.0606604151207776,2.340191040429,0.0149930416221399,0.0161682793553108,1.156003535041,0.1004228904960908,0.1088915892220314,-0.03574815673303,0.599416005138449,0.5439099757704667,0.2450725405870999,0.0916679490209737,0.101556612316372,0.4225210459693,0.0684936160566304,0.0635828104956585,0.23183702998895,0.0942171597527963,0.0910061104699054,0.38707597932435,0.0835309278944909,0.0717976937007547,0.9594034495893,0.1011160413588528,0.1063566140477267,1.0070191311445,0.1181564550453088,0.0933937570539129,-0.010472720338295,0.0556395767036613,0.0540282216414437,0.0064182107424199,0.0544019068088552,0.0530062683549823,-0.3458244487461,0.3178670376424415,0.3253542548601535,-0.056890679030185,0.5554519101797316,0.5504823967034498,0.06030804576984,0.0331358673741443,0.0468355399130386,0.999999578162,1.0232327443238098e-05,9.844441996809117e-06,0.0,0.0,0.0
292530192,33,5.388141594655371,1.6080756503605802,0.05393431892420564,0.06253121943575612,1.2151412434535185,0.06121553282417391,0.05986053580367123,0.2576271652822,0.0053989410506127,0.0053165530559279,71.05024408178592,0.6521307378813219,0.5612091385370945,77.46739564085371,0.9138050164422052,0.8900312815345095,0.20630647585605,0.0148159654632452,0.0165677871041916,0.084626761627575,0.0224489116486537,0.0208840291981168,0.731439,0.0,0.0,0.3247388808305795,0.0092795270917884,0.0107437091454309,1.352061116878,0.0159489062581574,0.0155339763085218,2.271927456684,0.0096824935097048,0.0091636612054681,1.7269200182805,0.0322278012038146,0.0322752579174525,0.2496217539714499,0.2531210600327249,0.2740585696879211,0.2978244520795999,0.0754362967533464,0.077845615362417,0.4142849608925,0.0622621801451346,0.0574941589521739,0.21789035028225,0.0797519550178397,0.0861869534340349,0.3714960658327,0.0644753428452664,0.0705753593144104,1.0160810121535,0.0796130235524956,0.0842688063844123,1.010537293976,0.0838407792345264,0.0775805045991686,-0.01111062257449,0.049451285834389,0.046561023190595,-0.0030663714209485,0.0467426564721161,0.0473202766928831,0.03942177225882,0.3813055640057645,0.3702244242477877,-0.01093965104643,0.3787649651414268,0.4025392783085794,0.46495094504245,0.0247078013629046,0.022865612946908,0.9995582888121,3.713271898153625e-05,3.666829076653944e-05,0.0,0.0,0.0
293144409,31,1.4930487904259477,0.5305205864793139,0.022346946739650764,0.02371404848691827,0.24558153644198463,0.03948498463490238,0.044881600828418716,0.53874393269135,0.0715068062543121,0.059301275445204,84.93842368440238,1.0049042849858694,1.6236982657058263,90.61569305933676,0.799198730350233,0.9251404680886515,-0.27529775894285,0.0186901077188761,0.0189914209605426,-0.6098042878679499,0.0761249864551381,0.0728953116997072,0.174074,0.0,0.0,0.0882263120636205,0.0282600184546972,0.0174560296760001,1.581542197862,0.0139486492223699,0.0161467472115885,4.9616686724605,0.0107964657594665,0.0121849468745498,1.729004419913,0.5366691256792571,0.4619492805467606,-0.06357439566473,0.6768943093655008,0.6920867565006573,0.2467981742281499,0.1083328617823128,0.1172142646420376,0.4097402254967,0.0953237146156991,0.078259652638768,0.2260091389898,0.1102418270990458,0.116553595564997,0.3688430309694,0.0955532809764673,0.0956016539515297,1.018291939079,0.1424054852547506,0.1407961832629598,1.0358686588275,0.1322975518424606,0.1398285351424935,0.0008716695004855,0.0683272808442523,0.0674554365803497,-0.0016612214285845,0.0721742320197794,0.0647683010689999,-0.9862327131931,0.6407854795787389,0.5778920986223178,-0.46323689091845,0.6563142770884488,0.6599186408502424,0.04916266749223,0.0323898106254049,0.0533586930933221,1.0015949466075,0.0017592749259754,0.0017725830306312,0.0,0.0,0.0
293462718,44,24.06018708698183,1.0745938492039127,0.17141259612324644,0.050067907317818294,0.0585833746857482,0.022490167384944665,0.04513019699654257,0.5428094470535,0.3852046505257568,0.1498858765752014,88.89391381012159,1.9330710325447171,0.38725293827062046,-34.4747684900691,70.57432947035386,105.70567710593724,0.03124435041056,0.0754694358516151,0.0197775770468562,-1.232225614471,0.2103489096443143,0.2480612052001435,1.381299,0.0,0.0,0.0193036467676571,0.0067579688800705,0.0337147830504737,-0.6016982190144999,1.2317544166449406,1.8449121035485956,3.484271688454,1.8034402296105327,2.234250841972454,0.204950362004,0.3828176187832249,1.009637276222978,0.088003153445605,1.0127244934942687,0.8575379067886455,0.22040233021625,0.1714239435022393,0.1839900817979928,0.41707727308825,0.1686348326387994,0.0925500770496228,0.2382863469481,0.1420829419815758,0.1398267943769131,0.3862771498296,0.1695138206679691,0.1206141127673142,0.9887622271784,0.190740208663088,0.1460366713596146,1.0030803883525,0.1476177034468691,0.1468224629724492,-0.0003736005617188,0.0921180796132105,0.1044741754905025,-0.007405772590957,0.0758540585481726,0.0887682872432635,0.8247388295099001,1.3634804532310427,0.7430933156306894,-0.05294018670146,0.8801755378097171,0.8402175420822049,0.1245289434866,0.0362309804059908,0.1022223342556892,1.000045763804,0.0001245696771984,9.816396428408149e-05,0.0,0.0,0.0
293618358,27,10.49264549458446,1.7937889508764768,0.23675629666935594,0.062443710751446835,0.3581823795645058,0.04101056884799764,0.034018367268173255,0.8673931334686,0.016790009094195,0.0078565370634797,89.6416812365203,0.5954323604137386,0.24671354235691467,-46.546508966142596,2.2335082034090923,1.5943392015996423,0.25377134458235,0.0614736238618506,0.014861065516252,-0.4458957826582,0.0528096357778523,0.0394041989787532,1.020885,0.0,0.0,0.0062538014292822,0.0043059240900564,0.0103915271862914,-0.81238983676825,0.0389820720197919,0.0278264684615314,5.5667138193275,0.0342061417175534,0.0135643078122926,-1.4717863174135002,0.1090621831437548,0.2121471444339688,0.040021914509305,0.7289995406837183,0.5750980424044934,0.2152899371789,0.0962291231894692,0.1135719576081286,0.38520720780435,0.1405740189763005,0.107049194903206,0.2213513069181,0.1427694812993314,0.1827371412858366,0.4016225427772,0.1215881864338517,0.1138718818967402,0.9842377387304,0.1312488310661305,0.1235669578273312,1.0466033975715,0.1419115857448717,0.142082892114731,-0.0229620000289,0.078906361197652,0.0692107603751044,-0.0045535286145014,0.0722682941909037,0.0692618432069935,-0.8032184612537,0.3719092014618933,0.4501208090562467,-0.14272513065535,0.6038402589068895,0.8450912290497409,0.6156278508033,0.0299100160856857,0.0106346797749987,0.99999235701155,4.077489806708634e-05,3.268694869740241e-05,0.0,0.0,0.0
293884340,40,14.535668168430554,1.1883813117034945,0.033699792270632356,0.022332074145828384,0.45512636976342385,0.07370516443956715,0.09764006163526479,0.53745311132565,0.0259984554543539,0.0238722726915577,80.25057780704013,4.300713690790488,1.4752828143704164,34.60652639005688,4.819927303046549,6.520216563674568,0.07495581353901,0.0124935985107251,0.0080855305317961,-0.34186800098895,0.0767271647868168,0.0844096621623011,1.162435,0.0,0.0,0.1693395648669985,0.0254300039787505,0.073431281934632,0.6039978281848,0.0841236011449328,0.1137992469791917,5.827306098815,0.0284241132275164,0.0353272106794948,0.45156145565515,0.1662705095479113,0.207941291004811,-0.44809365446105,0.4704333654609468,0.5042246481636447,0.19971422727305,0.0848721550170178,0.1424260020276039,0.4081287929431,0.0892679026592463,0.0823863863757092,0.2049268557532499,0.0859568344640105,0.0980760496443706,0.41179558120115,0.1332199516483244,0.0838100706581326,0.9953345629673,0.0939611288786775,0.1130574536073325,0.96558433174545,0.1132536715031955,0.1072956358434971,0.032973555017605,0.0675139995599889,0.0570499236447831,-0.004069007804121,0.0589263846736236,0.0675017035144779,0.1920737547613999,0.4520690441041994,0.4011542979913026,-0.22723751274105,0.565503758171011,0.5586590619872781,0.1009932267003499,0.0626899807335557,0.0718924812459144,0.9999914535437,2.650585612817835e-05,2.6197835340635575e-05,0.0,0.0,0.0
294269733,33,9.715362284092556,1.5207308859010262,0.10986972039897558,0.15560898758725528,0.1954302936371428,0.017471768376990465,0.021329016493116776,0.4097792054056,0.0568860138895479,0.0631679256842434,85.44283160429528,0.9362025403528236,1.4358459284407417,116.37822943301583,21.80283754962459,27.506064815013502,0.18205236651265,0.0325680870055734,0.0423097087698022,-0.7090081154396,0.0406730864618705,0.0449858755733733,0.987459,0.0,0.0,0.0794537574279481,0.0250033455122555,0.0162768281141127,2.0311832812475,0.3805313015184017,0.4800713952889506,2.174961481727,0.1620462673506839,0.2402729148323912,-0.0034652963673125,0.1593052318928522,0.1674673807142988,-0.04379298436694,0.5121697961396477,0.5081724128750941,0.2414563227198999,0.0893908216872187,0.0980971236964581,0.3703618140895,0.0832379385386844,0.0872219346710962,0.2241065443695999,0.0867715760221398,0.0915203571289806,0.3778301561439,0.0821001742793661,0.0695674364418067,0.9988645299735,0.0815111645075477,0.0906573822463092,0.9784803655306,0.1042296491311649,0.1042324811805859,-0.0009163735061634,0.0566261695421541,0.0501967473705731,0.003331083942587,0.0596648260163292,0.0498849675217883,0.0079555867438935,0.4422753399900906,0.4844750721269186,0.07350133844924,0.5034909203329537,0.5170855830631137,0.476682432746,0.053348334117378,0.0612265757103386,1.0000028179329998,3.2785649874522704e-05,3.242809953318826e-05,0.0,0.0,0.0
295159719,33,4.413640946177547,1.3774063696807204,0.08938940182956245,0.08422831410446685,0.055201660854486696,0.013440439669094521,0.014161847209271043,0.6372235572962,0.0218773068249289,0.0202826008306579,83.74955858714904,4.492476001031079,3.3930517742753636,88.81393487385016,7.6520798592079755,7.358474373776963,0.1390620870061999,0.0291405027125394,0.0257767530291674,-1.2580478554395,0.1211789547022426,0.0991789049336793,0.644797,0.0,0.0,0.1088745331657337,0.0590243457110897,0.0775280563552884,1.5500955852004998,0.1335539881687233,0.1284296057460359,5.2505108538065,0.0224728645323404,0.0227690729840848,0.1522493431419,0.2060608669204038,0.3631590644807422,0.081421194420885,0.5950433504444882,0.6083533519702581,0.22738584622235,0.0984933235663811,0.1022996868336534,0.4000781046046,0.0809579039057677,0.0805453098491845,0.21142946973725,0.0972842851922067,0.1028626965899185,0.3715983675198,0.0921330797769088,0.0837409522453014,1.0175014598735,0.1215701280115518,0.1188010254774192,0.9937779480691,0.1204174184686123,0.1256227267096306,0.0044481671464005,0.0606022675518982,0.0558977162142644,-0.001367271982011,0.0624735516483616,0.064376115060434,-0.27659241518195,0.5058409834241153,0.5110344622765577,-0.02205815741856,0.5970435945701866,0.6222270944494706,0.0671914886758399,0.0392645433690385,0.0643270073814562,0.9999936866841,5.5007315161614834e-05,5.5242586759041146e-05,0.0,0.0,0.0
295489105,38,6.817984349771672,1.896968560524678,0.07342243483708333,0.07723320301096837,1.31324539521323,0.04981253744995118,0.05508904610035792,0.52381521919325,0.0016876586596145,0.001789161866515,83.81411471924397,0.2577073033464359,0.24808506881082337,-10.688960679248737,1.268636085198235,1.4354512265387216,0.2780601331534,0.0171433801028635,0.0173314023698829,0.11834588666,0.0167937193733615,0.0178463717368318,0.833656,0.0,0.0,0.1077544450078139,0.0043056872358994,0.0044705474049231,-0.1865575574691,0.0221418766963205,0.0250533501548917,0.8153760409156,0.0135637857257816,0.0154963411349243,-0.5735081404038,0.2375548605028178,0.200063299666036,-0.4686226777556,0.287977489397088,0.3239585549385463,0.2341256802958,0.078643515225072,0.0868240853642516,0.38405644670495,0.0651609353958215,0.0585458386266387,0.1981769872624499,0.0754011878902785,0.0775312808771311,0.3784879310802,0.0679118907389868,0.0697975725403661,1.059264281414,0.0909460698951249,0.0866811829874707,0.8915012108102001,0.0848026581005495,0.0839212185706226,-0.0054670407983935,0.0431829210734855,0.0506153203153185,0.001529665063702,0.0498996806141966,0.0526863001017363,0.1226665868103,0.3971642351758743,0.3845758921674971,0.32061642394705,0.3963815583189295,0.3585682951406799,0.42482910204655,0.0761836041655253,0.0611739795371238,0.99939086185625,0.000162919220188,0.0001517303305345,0.0,0.0,0.0
296206100,35,4.79937848179654,1.839380121042182,0.2000156846668828,0.1628826913236321,0.09791426585013033,0.02300013733750708,0.0410029088176074,0.60735756407335,0.026016247135652,0.0216024061949224,68.93030754683605,2.264307820333613,2.176243414036904,83.05973413406183,6.2233440097516795,6.369559095709116,0.2646714885703,0.0499959791040054,0.0368495927993633,-1.009154028027,0.1162822403025498,0.1519099699656905,0.681185,0.0,0.0,0.3595032566307375,0.0356940120103969,0.0365871976941684,1.4496658364705,0.1086178434544329,0.1111697781204767,5.246210087105,0.023401157653943,0.021447559772211,-0.3451760714380499,0.2128170128645919,0.1950605835287251,-0.062471278422635,0.584307623198681,0.5827065389662416,0.25820844661345,0.103022150275302,0.0982535703108062,0.3952454886559,0.0889663867308592,0.0775730774362061,0.2277112618286,0.105153776298167,0.0979317255516282,0.368745090282,0.0827191994524683,0.0825596218026191,0.9808910073786,0.104264540132154,0.1124291351179694,1.0006466543685,0.122310419616092,0.1202634832978755,-0.0057228577474725,0.0582676757259277,0.0546379567876306,0.004318268067286,0.0607485169991033,0.0507173907828019,0.12918808431185,0.6537995110201048,0.4866143134602313,0.029526447940745,0.6601935616736869,0.5603722372132887,0.12872844038035,0.0635756759734248,0.1647799629126841,0.99996738854655,2.8593119329900496e-05,2.6913139538842223e-05,0.0,0.0,0.0
298275012,39,11.702078308069003,1.2849383391503253,0.050694150163399065,0.08490551912682665,0.164626530866468,0.016762482383841315,0.01270470697785267,0.4420995275918,0.0075444040853936,0.0077390635316966,38.705753697559985,0.7000926657432842,0.6997647268696454,-20.092754185772357,1.3836410969686055,1.4161997313564367,0.10888228750445,0.017481196333848,0.0277887793941254,-0.7835001734955,0.0466372336001594,0.0322854191271336,1.068263,0.0,0.0,0.7803676159314608,0.0076951798817651,0.007582304231623,-0.3506847163356,0.0241490928080083,0.024717348178029,2.6124285006205,0.0077996081762501,0.0101191474150024,2.209405884432,0.2561550826686436,0.2251530993445105,-0.1150560254237,0.5678480826354831,0.6749512690999093,0.3699464517994,0.1064513872895651,0.0971099358001623,0.4411417325337,0.0921606375225931,0.0605907760904896,0.22412670418165,0.1064478492489093,0.1131413817614638,0.39808069233805,0.0991739444341537,0.0877285469377614,0.9671834228699,0.14486871545998,0.1114360111460645,0.9986259272302,0.1305517662355237,0.1284596214023194,-0.01217748151751,0.0705692325043156,0.0758757487442685,-0.0043916998618955,0.0617252174203463,0.0645230965584141,-0.203791029304,0.2828483492474771,0.4521338802448991,0.069950767137835,0.6708415783399553,0.5904045197738281,0.1031093927822,0.069199903573872,0.0850041378733693,0.99998888003025,9.715832804735314e-06,9.507619364135245e-06,0.0,0.0,0.0
298752252,52,3.2477231425017226,0.812109630758065,0.028472054642065814,0.028357432685854,0.05243131439596551,0.012673661337086188,0.016740965336922466,0.64176118851005,0.0571579288633545,0.0466029063626726,81.73947094093717,2.699857255257456,2.600959159584505,108.89816930838188,16.032151635662466,15.823553446902142,-0.090385339207795,0.0154994081650577,0.0149060380126318,-1.28040925486,0.1201700055732162,0.120341343956321,0.511579,0.0,0.0,0.1436744845840624,0.0450569089005286,0.0464557787651688,1.9006316038255,0.2798138322213044,0.2761731070137401,3.690027871508,0.0425309261661395,0.0590151532368437,0.1441565510135,0.1855933895105209,0.2207720164501448,0.081530190963125,0.5526888728349061,0.5234089503879878,0.2057206086176,0.0919527705001926,0.133349937043909,0.37528651094005,0.0873349345115839,0.0772462243805091,0.2275775975516999,0.0950734011497672,0.1077617832046358,0.3695200391754499,0.0943195644956826,0.0916965493411935,1.007141087931,0.1277079726400004,0.1187658462464207,0.99769721367785,0.1042051137418703,0.1058709228063946,0.005337485058831,0.0630923097296803,0.0588659490405254,-0.003730502749869,0.0618236839605309,0.0539799151716471,0.2156794104458,0.4240061949448412,0.3733343209475685,-0.073351412570195,0.5626748913598234,0.5820812576169585,0.5712018921498501,0.0468045275881777,0.0610671979096927,1.0000005091795,5.75158682774024e-05,5.7894586695139694e-05,0.0,0.0,0.0
298967445,40,23.665789648242765,0.8499187359636479,0.047005867093936726,0.06824434974155213,0.8366285020653653,0.05171379420257083,0.0655945811147407,0.34761638884005,0.0494491817040286,0.0593054491459648,87.19457573071568,0.2947287356605415,0.5363953611633008,-42.54390499720808,9.412866214088105,13.766152007125337,-0.0706225968854,0.0247089843891177,0.0335424250705714,-0.077467344059885,0.0277101888980852,0.0327812782929814,1.374121,0.0,0.0,0.0489443279104862,0.0093526532732084,0.0051371516064217,-0.74253121885695,0.1642855074855709,0.240264677854363,2.5650619814815,0.1299944044178786,0.2032204690027539,3.945342577392,0.4153785059329697,0.353223301710992,2.509590761438,0.6837901846868772,0.3693978741307684,0.18557459934115,0.1299837892666876,0.1663766025474912,0.3598670415247,0.1387919988238075,0.131054667761459,0.2061766407069999,0.1194288505433584,0.1636951412229849,0.36068009243065,0.1252084294668509,0.1074318447415697,0.882146736881,0.1567231589525909,0.1411689201130285,1.433125862562,0.1303853970359401,0.124162286938634,-0.02103863057594,0.0639994787981179,0.0717278557820322,0.011381188911935,0.0777845734143503,0.0646654396432614,-3.2893779794025,0.6107763798638275,0.713693017271773,2.333758619808,0.5855281284554847,0.5890845475251254,0.014344072930985,0.0107403914773631,0.0351129334123774,1.0062339847155,0.0008903798774695,0.0009397418700398,0.0,0.0,0.0
299222138,40,12.760685347963149,2.7944372008885217,1.6715560532140386,0.38412777352794425,1.2254192336645024,0.48736810130430097,0.4929449588422248,0.4074293906455499,0.0637418329064475,0.2190528422012239,85.40192756953616,7.6146903718214105,1.0015914406417892,-118.89031562691883,11.141779667380781,202.64823660223595,0.44629435420455,0.3959605637852607,0.0559367392533292,0.08828469255282,0.2201982416611761,0.1468305216768576,1.105874,0.0,0.0,0.0801653902148851,0.0174361679229658,0.1313771232419828,-2.075027456425,0.1944607397275533,3.536878952069504,0.8032957637702001,0.0431744477008705,0.2153223914254676,-0.045090408147855,0.5662957467767501,0.8713607635250857,-1.0115198966615,1.0596331616633674,3.52304093807055,0.25940581262485,0.1478180434192117,0.1516161425413107,0.41742758586245,0.1295280153033247,0.0956751274281692,0.1455859964368,0.1054973431109669,0.1376330328177814,0.40368293014545,0.1352677633806179,0.0926140358578308,0.7122609781943,0.3424241124683328,0.3773357770715474,0.8890717447886,0.1397195802162206,0.1577589059722256,-0.13291868136385,0.0827324067436254,0.1678970952865572,0.001924331785908,0.0782591225975729,0.1041968925633939,-0.4725829074407,0.4459305123039382,1.2257346078200553,0.9151942433623,1.610427571775006,1.020371518216488,0.4496829073848,0.1199465442063627,0.4473975284157964,0.9999232250165,1.97035165608872e-05,1.833746456236796e-05,0.0,0.0,0.0
300871545,27,4.81678209680284,1.1837214955834465,0.04655875830240297,0.03962407398472756,0.15511532861676122,0.010310934109895475,0.011684645570186086,0.7097618704067,0.0169419076277866,0.0141631350562365,86.64548961850683,0.13231567356851315,0.15066901843377423,89.87776634824296,0.3061469905443469,0.2910333705649198,0.073249534178285,0.0174269139533768,0.0142996193072976,-0.8093452827490499,0.0298729752715722,0.0315412618417338,0.682757,0.0,0.0,0.0585138088264111,0.0026253640636856,0.0023052292454862,1.568662947115,0.0053432729800708,0.0050794905495346,5.247252168470499,0.0013101917405542,0.001316487432585,-0.11366532078805,0.1505015845020596,0.1598074522376469,0.25467954575825,0.4932925364464927,0.5486590433689057,0.1697648464129,0.0828256237354158,0.0794697869140284,0.29479715521715,0.0733050427017452,0.0812471022702156,0.2176430310342499,0.082580751822307,0.0907293340269915,0.4050581781465,0.1003298222343507,0.0754613776109239,1.0152576182685,0.1178906428987548,0.11157229270936,0.99353666475095,0.100637896469522,0.1085315691289725,-0.001325210922923,0.0498113797388047,0.0482142309575678,0.0097576507933625,0.0567704740760763,0.0458896004122914,-0.1241457601761999,0.4628903653300638,0.3500583810687174,0.0044729103152785,0.4778019105007876,0.5570590871686737,0.1788653746392,0.0762806148402414,0.0443731853329471,0.99995205192935,2.6917457811581613e-05,2.9140849727160575e-05,0.0,0.0,0.0
302040049,29,10.585466449470452,1.605533763840079,0.08799206101951396,0.1098797123867723,0.13900732776512073,0.011976576229807606,0.012533455796741394,0.6994075768989501,0.0518493220192236,0.0583775906066298,82.92718856794085,1.924542472011197,2.0805863432035636,93.7128372775542,8.235021921339312,7.804253934615871,0.2056194430668,0.024478808521485,0.0287493744901346,-0.8569623053280999,0.0391288272163083,0.0374918338249409,1.02471,0.0,0.0,0.1231305715382238,0.0361100110200173,0.0332582788393285,1.635597561879,0.1437282465012805,0.1362099268207692,5.5810420847305,0.0158746013718991,0.0201445088624359,-0.68612139517505,0.1930913594141793,0.1978239625051107,0.043642388742415,0.5591415686420004,0.5098791215545772,0.204104871728,0.0963373992547331,0.1317880501856442,0.3917164009284,0.0977637734887162,0.0747523849712348,0.22920691041415,0.102137619761075,0.0911602160145642,0.38083322353795,0.0891786603598924,0.0782758893573066,1.021390814845,0.105980332331403,0.0981382790309053,0.9918806290538,0.1146927579422637,0.1295323551337155,0.0047329174930805,0.0562405227253159,0.0566260870995837,-0.012792999728515,0.059761546500822,0.064623230541353,0.1465365510172,0.6232923222196742,0.447267618224387,0.038682427878195,0.5755733736823327,0.6108735163633305,0.24111727496325,0.048871150539013,0.1045886609253427,1.0000164190225,4.391772279399575e-05,3.987192357612912e-05,0.0,0.0,0.0
302212509,32,5.013996194459886,2.006209964219274,0.1758537581064541,0.1538047665545541,0.33238549501136416,0.03838382885530689,0.04591546229300231,0.2230413047947499,0.0104770268651516,0.0112049082708378,61.85809703895059,2.732196088750797,3.3399231097164375,141.9152463569692,3.550985955993681,3.351640936220357,0.3023763830861999,0.0398407669648974,0.032080329857311,-0.47835793667485,0.0532922716873761,0.0561953769670068,0.700184,0.0,0.0,0.4716568939503301,0.0521734435723835,0.0414964115213021,2.476888307708,0.0619763966241682,0.0584971696816705,2.6919270334395,0.0426448419564309,0.0447437547017322,0.8801164844439999,0.084545687961468,0.0899331436470997,-0.1426780345603,0.4687690902542882,0.4868334761403993,0.20643573187175,0.0723701128572512,0.0796849213266248,0.38430227672855,0.0739511963621926,0.0689823257953371,0.22340263974335,0.0864662235691753,0.0905828527123084,0.3730765898661,0.0749313055368966,0.0733300420089732,0.988387815429,0.1030600528409587,0.0868319217439055,0.98494277197415,0.1104504585435505,0.1028663222746033,0.0032546140914005,0.0499783373081173,0.0523350621871701,0.0005755257455008,0.0478563327088904,0.0486955861083033,0.03423749941091,0.3836832527294895,0.3789853991827497,-0.038117626100925,0.5367490719268885,0.5517751150878425,0.2492678559421,0.1373378845149285,0.1269698209831382,1.000011936447,2.0660977978037565e-05,2.013671200851164e-05,0.0,0.0,0.0
302217681,36,6.751278132605101,1.5941986991859187,0.2461078454980905,0.6848466530258503,0.11971771509563595,0.0681051641387416,0.033908185054129486,0.7020162480528,0.6764393577236173,0.0345977418019006,87.5304460796752,12.481437490367938,2.2028236410476865,85.92279508212656,35.776310832774676,10.122710379904314,0.20254245042395,0.0728232882501262,0.1552105171519228,-0.92184158059585,0.365403094743729,0.1083060211864106,0.829386,0.0,0.0,0.0430885026574165,0.038433197884285,0.2149042323467901,1.4996356766995,0.6244144182488326,0.1766746253551363,3.0342155513045004,0.6368972395334427,0.0198004810186684,0.3157107201314,1.0998443135984757,0.5942370712439397,-0.03757430853973,0.6288782798837488,0.7131918561777234,0.2511297303687499,0.1144294822251343,0.1063667825848516,0.4091075291595,0.1035825746768441,0.0914776538023115,0.2123138972203,0.1337109546184011,0.1517938690287926,0.3912989110444,0.1342748284880128,0.0989451210001448,0.98932532652485,0.1192279712932934,0.1330481161989087,1.0294629009885,0.126685444986758,0.1193917232087466,-0.003243879406166,0.0657114461452627,0.0801391835946831,0.006179540693486,0.0627367080705445,0.0750872399325599,-0.37298522133195,0.9808779798410212,0.504701627194903,0.019280730368695,0.773047415857779,0.7454512390294386,0.2639621250012,0.0685971879761333,0.0365676230268184,0.99999580638025,9.225140488111629e-05,8.589209932174935e-05,0.0,0.0,0.0
302795956,36,13.288531799200774,1.673594858489883,0.12400775651606644,0.16306366854474574,0.8353436987071842,0.11437444240345129,0.12622636725619363,0.6468040796487,0.0183248940890637,0.018997796467903,74.98142428846127,1.016111746692161,0.9643893795350493,66.14415195186625,6.507472562036519,5.112169679693937,0.22365033297775,0.0334343401124049,0.0403780864691937,-0.078134799079005,0.0639484550674652,0.0611157341980745,1.123477,0.0,0.0,0.2591321917252138,0.0162927667672764,0.0170870713275534,1.1544332324995,0.1135768221907282,0.0892241928312831,3.316256387894,0.0205427733968459,0.0143389866038248,0.93195027159945,0.1128192258976289,0.1162807603034891,0.0622031567636,0.4374546830945283,0.4180939922776405,0.210248948489,0.0895130949724739,0.1030508146600648,0.4124338969672499,0.0832061629030638,0.0692052384520306,0.2412361148991,0.1060695307658178,0.0976465804425341,0.3732822781741,0.0793833029336732,0.0780865311797143,1.0167040843845,0.1085797848699297,0.1016629504334696,1.0067140674289998,0.1028215774190131,0.0986437566431817,-0.0008014890308629,0.0551490917530151,0.0581499446583153,-0.0054891476831545,0.0554699170727108,0.0586988430429521,0.06068540213997,0.4752382682493903,0.4480005342235661,-0.010046868741185,0.5004902809856772,0.5294858474863375,0.3021676156316,0.0991563968068268,0.1159680777997768,0.99980949712505,0.0001470262676952,0.0001715996823198,0.0,0.0,0.0
302828770,32,2.951895642927685,1.1441036713860853,0.035566897698711575,0.03278241393180381,0.19347004022897596,0.027555351961955188,0.03753030834956875,0.42799352442605,0.012852856077729,0.0121997081993698,58.89848688123057,2.1795008576037205,2.312219838087195,43.60595239003493,3.7257985763174712,3.507409741148462,0.05846537923931,0.0137152746218163,0.0122690488445025,-0.71338627803845,0.0667288865644184,0.076998913279617,0.470101,0.0,0.0,0.5165559417621802,0.0349660293129995,0.0321898857628589,0.7610674426740001,0.0650274524228571,0.0612158481995627,3.1905678809935,0.026330411985934,0.0257162824161514,0.67935789041585,0.1795371146412515,0.179073546465042,-0.16505204191355,0.5385363909317236,0.5518973220656526,0.24540556902,0.0847574593667954,0.0937200279198613,0.4050631391153499,0.0692032128185013,0.0668379364092596,0.2121356763637,0.0876133532957888,0.1025979583365824,0.3704446451986,0.0709947290036135,0.0677378519894691,0.94904790441775,0.1028721681708243,0.1122192464410711,0.99617904774125,0.1058696464602427,0.0996657581981634,0.002380180457867,0.0512758610435901,0.051694375902594,-0.0034432123016685,0.0503404575466238,0.050467301499803,-0.24660358051525,0.3703286688225325,0.3827384466977621,0.04903417260919,0.5117558043759926,0.5191536728636503,0.083054864977155,0.0381074521433238,0.0529439295019263,1.00000085587,6.431459729172584e-05,6.176761363896333e-05,0.0,0.0,0.0
302931046,33,3.9582935621476616,1.0478367571156002,0.08690142247321864,0.07665553976047357,0.14246059707764064,0.036597799213293494,0.04722870095417653,0.72339088057805,0.0220681221615928,0.0228508875682805,16.634168265640955,6.247900242773079,5.95733179559814,-72.74641610596952,29.54810619749131,121.70702420575817,0.0202936290159949,0.0375994658561917,0.0306628557128165,-0.8463052397824,0.1289513923742729,0.1243480691590133,0.597508,0.0,0.0,0.9581520341736952,0.0348848162720236,0.0254626730917771,-1.269664480075,0.5157117408751652,2.1241882951949167,5.655067862469499,0.0129504809758884,0.0126530645635893,0.4430431784631,0.4936523163462215,0.5077810670906665,-0.02823073070411,0.5124377482793764,0.524462687946714,0.2065756650963,0.0855840392848673,0.0977757216406619,0.39978052435495,0.081583623165565,0.0622733092038987,0.20966651295135,0.0783769896129321,0.0863785072127472,0.36934366121875,0.0844290057712267,0.0704655646312963,1.008024761428,0.1100154962791956,0.1148102202597851,1.0095526412785,0.1002307096688658,0.0967364564927508,0.0089212469066095,0.0589505125534149,0.0507437244161789,0.0029947704355105,0.0519555952639326,0.0544122134132559,0.0806250303347,0.4272709877566655,0.3842885842929781,0.012920328524395,0.5472778614712966,0.5024314246823348,0.2802396491648,0.1184373683793398,0.0873849451245539,0.9997926836701,8.529811207091953e-05,7.810660039908601e-05,0.0,0.0,0.0
303109427,36,11.014708291943174,1.4006630360742756,0.03218409850817072,0.03747689560758771,0.3100575056964075,0.039633571073706686,0.04433159202117143,0.4390090766701,0.0119341837181872,0.0112979873364232,53.68454294194926,1.8601052411020902,1.9360269278597784,-22.708551357227677,2.921147709100554,3.2396531412642764,0.14633366763755,0.0100955501217396,0.011467477519627,-0.5085577510350501,0.059397121552796,0.0580381039963256,1.041973,0.0,0.0,0.5922305778094952,0.0275598363973845,0.0258425789297901,-0.39633898954185,0.0509836454608942,0.0565426139376386,3.810881436365,0.0225065524105434,0.0223225465839553,1.901626819492,0.0816523887992746,0.0940764512426648,-0.23716434713975,0.5947330536072487,0.5690162235323791,0.29525002560315,0.1020660527027957,0.1066806257337044,0.43214074435675,0.0668551686406996,0.0640875549290341,0.2024303186793,0.0877141815880284,0.1132780354369361,0.37802249803555,0.0898215023429228,0.0924212072652843,0.9315309551373,0.119700880360122,0.1204455948660515,1.006802718811,0.1167594409940719,0.108670206303173,-0.02083765273461,0.0586811019677587,0.058831275635398,0.0049755104725425,0.062387936418695,0.0608741372366948,-0.35372241713645,0.3985058930095188,0.415547998057317,0.05748281966162,0.5734259618620039,0.5858436051053006,0.03012316351109,0.0193486798884865,0.0408338664930866,1.0001388893235,5.480809005597997e-05,5.190729488080415e-05,0.0,0.0,0.0
303135520,39,6.229224743232524,1.5265556549350054,0.10686374438665847,0.14390528507037836,0.1344907784234312,0.035096704639466625,0.05764415276180207,0.7012668601951,0.0618746638376295,0.0426929070823798,22.226911690620817,7.3438191810799935,10.79740738359358,-30.115450928290386,51.992230179848924,29.01594749936161,0.1837126423657999,0.0315185346489208,0.0391236827215195,-0.8713074927405,0.1313320162188096,0.1549138219013954,0.794434,0.0,0.0,0.9256930117716576,0.0872536902684997,0.0407589031430205,-0.52561377442145,0.9074356020931272,0.5064238194496753,6.1025037586085,0.0219291310053737,0.0223574764782084,-0.3846891031450999,0.2440273254710089,0.2583448354287728,0.03003389781605,0.5970629665143422,0.562965744745281,0.220843783915,0.1048526626975856,0.1083855596969147,0.3692104284621,0.0823441109380065,0.0822145712410386,0.2221519624413,0.095735724524453,0.1093520928921493,0.38190375292285,0.0871039093874929,0.0819504476828593,0.99651107485195,0.1206090445065435,0.1107078914599358,1.011691606181,0.1181231663605528,0.1191894929417816,-0.006377822872801,0.0532484233638208,0.0553586313141513,-8.128883149313999e-05,0.0548934655135785,0.053087548950069,-0.098747106183255,0.4629161102793123,0.5281843868915281,-0.050744102944485,0.5730024103449305,0.6047803332326591,0.19431809877525,0.0914977704530211,0.0854904085169556,0.99989876854335,3.690503903919229e-05,3.529527509371633e-05,0.0,0.0,0.0
304081114,36,8.775684474523025,1.4097998969594345,0.04031547866227214,0.04266008476186278,0.8898211786496745,0.14092593944273168,0.09557913066673551,0.2549467074802,0.0120817645285954,0.0108003955160654,59.28067633237563,4.513547394788418,5.657843167090583,55.10611060598467,3.040097998793564,2.7695695981003214,0.1491574744898,0.0126003791820819,0.0129467010255548,-0.050697261814285,0.074881668438746,0.0443099560779053,0.943281,0.0,0.0,0.5108328840433339,0.0872423638584491,0.0660681400210492,0.9617830680426,0.0530597196622383,0.0483381083499867,2.262552671588,0.0356716355076094,0.0334358322538812,1.165019746522,0.0936604194237014,0.1074442293739474,-1.0625366262865,0.3600966540692822,0.3290246662391033,0.2421573348787999,0.0918144890784071,0.0965721553822122,0.39959500768175,0.0763773850651002,0.064688366152763,0.2138833813048,0.0908806093816201,0.0948222108360846,0.3839778486257,0.0881378530284778,0.0750691899500839,0.8925023453563501,0.0916272160688298,0.1026559130057487,1.022090977124,0.0940573926661872,0.1037114570841488,0.0072092420349305,0.0530813926442998,0.0492135125955439,0.0011544489940075,0.0488668225795132,0.054588607830534,-0.1983471618804,0.3435577351275291,0.3499620381598859,0.21422188818695,0.5725233328268562,0.4847326050405772,0.06104852690606,0.0345174299406002,0.0513847856935646,0.9999597413026,3.960624374155231e-05,3.9114903399251055e-05,0.0,0.0,0.0
305096445,55,2.308032925478507,1.4438620742494956,0.05348378794485664,0.06276549553149757,0.147670011585277,0.029102943774229686,0.03281157465420434,0.2637560910137,0.0140432083374953,0.0146775578480905,62.724315934724274,2.5578637677522735,2.307108818295447,47.64946559904457,4.052410945444911,4.046778048837404,0.1595257089862,0.0163927322548196,0.0184802013386956,-0.830707691048,0.0953282291479885,0.087140590350508,0.363242,0.0,0.0,0.4582723901507519,0.0361512704190597,0.0392095798105909,0.8316400615191,0.07072791364187,0.0706296010496446,2.857633136276,0.0460486541702698,0.0480685962106157,0.8109766732602,0.1162202478298164,0.1278185752397109,-0.045389184171335,0.5380171567852073,0.5345701626580317,0.25296927436055,0.0875544260800605,0.1069963284288066,0.41339997215335,0.0723607640057322,0.070863304794178,0.2113379296295,0.0862530279035645,0.1005894734658404,0.3720757768758,0.0779999322201176,0.0799931047007933,0.9315006469658,0.1096237386189692,0.1052901159490784,1.0034122123305,0.1120854380125434,0.1084303762556386,0.014175128110805,0.0614691652574964,0.0576175757549763,0.0032569023240289,0.0567043610221593,0.0549578927161311,-0.016618633088775,0.3951077839278172,0.3823203572771794,0.0434806008169049,0.564771986858418,0.5540258995355465,0.1227891318406,0.0657703972072544,0.0734593365431476,1.000017595045,0.0001092583550414,0.0001153446719792,0.0,0.0,0.0
306135646,37,5.138708707561647,1.4816460591007667,0.054030619311883354,0.06585076071808826,0.24682033315013066,0.02980352948693407,0.03432604738335418,0.24296156107415,0.009698347024784,0.0101459588329644,70.99772572894958,3.0743791584640547,3.0439172424786136,21.877727584046735,3.2783725446321004,3.1111521741941743,0.1707444702168999,0.0161332339741472,0.0188852949799136,-0.60761906582535,0.0558875714981853,0.056551562618119,0.710854,0.0,0.0,0.3256056851591858,0.0506670537758215,0.0502410099444816,0.381838379196,0.0572183950108149,0.0542998489702685,6.111765765748499,0.0396510293195557,0.041001473978893,0.788351862571,0.0755157450177779,0.0789521398482318,-0.2057273605832,0.5146643578581316,0.5692138976046655,0.2353818307734499,0.0850001860683511,0.0889631454945114,0.3983961105361,0.076590206274954,0.0664749896526968,0.2223083433857,0.0906294417050986,0.0977919499043749,0.3754750909655,0.0767512224943415,0.074676734220415,0.9628482871946,0.0998706222043133,0.0938789540585887,1.0004663769705,0.0960920423315864,0.0963636618542498,0.008073062350932,0.0499738706075027,0.0515232018194789,0.0072682967722689,0.0529133173131737,0.0519149399762152,0.05539553058237,0.4024744967005028,0.392116961705069,-0.003958881754339,0.5632223523964159,0.5345582122345832,0.1240400997504,0.059366550750213,0.0697274295213611,1.0000853865185,2.955612126487317e-05,2.7850783145488837e-05,0.0,0.0,0.0
306830024,28,8.230420039548335,1.1332252088519053,0.03060355116222535,0.03513316434664682,0.0978867865411743,0.013375275496828307,0.014748493677966212,0.28493087061705,0.0217307297212044,0.0217650897499926,53.3957036441579,3.933133204437233,4.159058364914301,152.21172319207946,6.354602207057149,6.644882020627126,0.05431622693515,0.011889708297846,0.01325984840144,-1.009275928417,0.0638082047331474,0.0609503722593504,0.915422,0.0,0.0,0.5962850730034901,0.0597918044006228,0.0536595864057372,2.656595729836,0.1109087311676457,0.1159750696665171,0.4759409408200999,0.0687634284417187,0.0730098877287767,1.652786659168,0.221193447892817,0.1766635880065046,-0.019330952890165,0.6043737763242826,0.5427759547612676,0.27024440981185,0.0978568091458907,0.1043208291068925,0.43541298307755,0.062677052531447,0.063789236608878,0.21398065780695,0.0893536070947415,0.0921547144883449,0.3713942901192499,0.0830035306329921,0.0805520353926955,0.88296443269125,0.110633561901589,0.1200874972673131,1.0136561561595,0.1126903812467602,0.1044586912575356,-0.0168838770457949,0.0603954195447498,0.0544959498634069,-0.006493234015033,0.0507634580936328,0.0604677496124597,-0.49339200942575,0.4105461359646742,0.3538512815901656,0.072561645653355,0.5759415294269881,0.5577879583029409,0.052400108999395,0.0283784162743045,0.0401565869509357,0.99999059942165,1.5159438278011804e-05,1.4663107767987071e-05,0.0,0.0,0.0
307813020,33,3.5551587644642257,2.271693907095517,0.06625116557694888,0.07435197696001516,2.1730737421432216,0.06251562408513722,0.05857951229369007,0.2934041950003,0.0014494598952143,0.0014587823602481,81.19940550873902,0.20512259216155826,0.19314920555251547,-4.284106797752389,1.2863790250645697,1.2051507093259752,0.356349813212,0.0128540262575506,0.0139866885987361,0.33707446413115,0.0126771483872749,0.0115522523964493,0.550859,0.0,0.0,0.1529960899653697,0.0033322640844039,0.0035369277441387,-0.07477176912785,0.0224515494159714,0.0210338478604834,5.096480196478501,0.0192033984288206,0.0178482772176478,0.16835479188525,0.0489553711121263,0.0446487870131588,-2.111325501296,0.0960033673192897,0.0997715420566609,0.26808270027805,0.0770691842642452,0.0846866369008643,0.39261332153955,0.0645465008578278,0.0581555213037728,0.22509861014705,0.0767889581069328,0.0848742848643918,0.37844545198305,0.0709006648878163,0.0703686603396453,0.95901744509985,0.0674450864015178,0.0752094744878787,0.949436177645,0.0624284795045581,0.060069378577368,0.002952812209438,0.0475296172565704,0.0459569517234557,-0.0046914334475835,0.0481173936799286,0.0500744790206988,-0.3209583255036,0.3575130716389356,0.3473274167148075,0.3526146745542,0.3137080741274869,0.336593002178513,0.3568907932156,0.0363005719922414,0.029675191992162,1.0000686159765,4.554333363704366e-05,4.732594682765878e-05,0.0,0.0,0.0
308245638,31,19.657577656262927,1.3930188412508264,0.037274081427033146,0.04533998611999257,0.18737704462481827,0.027889456577757626,0.030931106216798843,0.6345926048713,0.0094140558677613,0.0087198011643254,62.49516784116424,2.759557038598537,3.1966830257604144,168.42231388470708,3.6386794886337257,3.5071276241120244,0.14395699050575,0.011779056014528,0.0139102525002164,-0.72728361517405,0.0699894946265965,0.0663535661807313,1.29353,0.0,0.0,0.4618234194978697,0.0501794368935255,0.0421674843330049,2.9395239111155,0.0635069375014421,0.0612109243284009,1.5083272642885,0.0123107970036324,0.0102139518779602,1.4614562788845,0.0975484610004138,0.1273495465570733,-0.10213310640585,0.6136681442320646,0.6231124526036584,0.23421186046705,0.101843297513828,0.1174064311709751,0.45115350636175,0.0805998202543748,0.0605302894339803,0.21597877443585,0.0988569164335183,0.1094467699772535,0.40184803844545,0.1164627722695028,0.0894722728773965,0.9357487239647,0.1182249716774193,0.1239869961529893,0.99855731242285,0.1186845909358796,0.1266587935893819,-0.004962018954947,0.0668538642648889,0.0636994846005905,-0.010518877142635,0.0572087383071907,0.0579371493799675,-0.2599696038186,0.3776307239216036,0.2986196287746799,-0.07512408666682,0.5991969961035502,0.6657082388007709,0.066106436253525,0.0500545637526108,0.0606097640721489,1.000024837531,1.6469221072901163e-05,1.5644244266255214e-05,0.0,0.0,0.0
309061668,31,11.626660735711368,1.3278788705813458,0.051569356061625715,0.08320804228263201,1.0068489768708428,0.09817790762769862,0.2115820383355418,0.56279870553565,0.0489682600936876,0.1364843848108314,85.33236495218344,1.3953746503436122,0.6021443755300453,49.41451920652574,119.60778088692842,44.288686701219675,0.1231584603954,0.0172024536061122,0.0263953036174688,0.002964333085507,0.0445576321135157,0.0828366123652223,1.065455,0.0,0.0,0.0813755200655529,0.0104788486362482,0.0242465820490432,0.86244605844385,2.0875495874808445,0.7729834043205095,2.1462283337865,0.090719491882186,0.0304045358100353,-0.38417985660385,0.6456691567917784,0.8613734276240339,-0.0002928653706238,0.8308377944203975,1.145467601779801,0.1541682312554499,0.0778858725846006,0.116171883777577,0.2876398528886,0.1002853498075409,0.1159482427142813,0.18748771865215,0.1345202670009337,0.2242422852089172,0.3984666085032,0.1186388400479907,0.1057664806245305,0.97992753630505,0.2434114901520352,0.1414213341994775,1.143375225141,0.1052543755255897,0.195671350224637,-0.0019357918894155,0.0729590863871632,0.0847297967782947,-0.015038352769255,0.0705835093643527,0.0740420031367419,-0.3970002029429,0.4616871534069268,0.4675032442011851,0.4061016785321,0.5462167965076535,0.5378698900786657,0.2564634921616999,0.1186605548205155,0.1260112131617012,0.999612505303,0.0001133040513435,0.0001312552885881,0.0,0.0,0.0
309802157,39,3.993098285658957,0.8568588011714834,0.04859238951418665,0.038850587285774174,0.7538181382047461,0.0692284194541587,0.07411016554905636,0.5526836121155501,0.0337411685134882,0.0292120345401342,34.748524854018804,9.5421192817,14.986328746209686,-16.02224070473601,58.05603418753981,105.36218416708759,-0.06709073808183,0.0253547302988617,0.0192578644162121,-0.12273341686325,0.0418362105718409,0.0407261466043401,0.60131,0.0,0.0,0.8216616128944532,0.1753358918575687,0.0831178325043549,-0.2796408538447,1.0132689472229608,1.8389170208083176,4.124121630335001,0.0443417704837019,0.0639665847965922,0.0281138061535,0.2944554218439873,0.3736690034013697,-0.1532302696208,0.3845767834674242,0.4263299621853799,0.22790012863775,0.0939844580405833,0.0793788300359009,0.34806347826615,0.071118785170227,0.095771052825284,0.2376749001189499,0.0748403899821855,0.1028819039461703,0.3898572448791,0.0820779244261438,0.0687590433435888,1.0235227575894998,0.1184478190137565,0.084110359514941,1.0108831211120002,0.083133405537727,0.101089795898108,-0.002409843138702,0.049058159321393,0.0538252541273749,0.0052273446584525,0.0524499608978996,0.0418127793963566,-0.10253664829435,0.4519628753993073,0.4628186068153898,-0.0023978953185045,0.5140097333102592,0.6533609818307247,0.2420318469534499,0.0900454581510925,0.0820137643972934,0.99912715016095,0.0001673480098081,0.0001342609211341,0.0,0.0,0.0
309802204,39,3.9466989487499564,1.139293082045091,0.039062065642035515,0.04113649609735304,0.35503445595834904,0.081784140729181,0.0587842269365888,0.52979999291455,0.0486822980824315,0.0411643515572702,33.684445539904914,12.142883271798983,18.786170523366025,-107.62782361010375,21.58355007316499,30.536407953196118,0.056635460287785,0.0151515763884306,0.0154046228369092,-0.44972949678595,0.1137098315778201,0.0665395908851532,0.596234,0.0,0.0,0.8321047187178536,0.2229365013438812,0.0980467450813894,-1.878459888752,0.3767040130457921,0.5329608605154548,4.414857198063,0.0628551722019121,0.0453052016528197,-0.12518538545725,0.2465361409323745,0.2106727970965184,-0.02900008453893,0.5941000089356506,0.4913184815112079,0.20549014438885,0.088216449194068,0.1160068540781866,0.3869056655377499,0.0718114518084627,0.0716508269147867,0.1677602382992999,0.0885274723404567,0.1189682756481232,0.3203432116408,0.0611334158144369,0.1056326681522372,1.0047767905995,0.0973633495737372,0.1132205802110051,1.0384292834105,0.12793278185128,0.1066510329050267,-0.0024113091411095,0.0542939883419375,0.0574572004525456,-0.004897254525506,0.0497728035895209,0.0667715743035978,-0.03093114244027,0.3137540205049063,0.5113078788913962,0.034213585563555,0.4719046489958993,0.4856264660450095,0.2403280090518499,0.208490020861706,0.0658356045513031,0.99956433944485,0.0001041834945271,0.0001051316049576,0.0,0.0,0.0
309934715,28,13.775773704961832,1.8341732495532475,0.15797337986646287,0.14202450495486807,0.3654811303547947,0.05499150092257904,0.0745988117461609,0.63163115739265,0.0288023591690993,0.0312549736855731,71.00370956715287,8.475530546749262,6.807309758584665,31.402547659808583,10.435790349362417,8.28236957331623,0.2634403552006,0.0391145526445754,0.0323900462829883,-0.43713504057845,0.0708178604019574,0.080666615382282,1.139116,0.0,0.0,0.3255069369682921,0.1143701244808856,0.1358053737111632,0.5480778501781,0.1821389016442235,0.1445546189213661,2.507799894355,0.0402590111454674,0.0276623076863389,-0.2116044888069,0.2127104218546589,0.1971273789515807,-0.02394084752513,0.5625471991946155,0.5767946464544171,0.2088156548255,0.0961112381816518,0.1175143086712956,0.39171949392765,0.0887105221106815,0.0904300705544011,0.18437480283495,0.0863134605664149,0.1073281095394021,0.3909770138118,0.1027638792724582,0.0897763186024262,1.005858769559,0.1334481485641164,0.112530663853362,0.98025699155915,0.1375776709818023,0.1329845801820548,0.0073015393857404,0.0643922826922707,0.0648821618330577,-0.0002997036740615,0.0570235495927015,0.0475856153652631,0.31646806497315,0.5490434932039522,0.5676877918912009,-0.049448918774795,0.6199343049245227,0.7254450412402111,0.34672583539835,0.0366148595670676,0.0526628836479703,1.0000053737345,2.1342273988533836e-05,2.083374364159063e-05,0.0,0.0,0.0
310314203,35,4.15261817088937,1.2009454525822838,0.10775883538563291,0.18787310212752262,0.47637337657997003,0.07971406956036603,0.10058454547263906,0.3491842482320499,0.0265916908816847,0.0265163258508643,45.840147543676316,2.6003378815587865,2.518105156285948,57.982177310478484,5.578396926714354,4.999905202184333,0.079523282023635,0.0408289756085942,0.0631222280511873,-0.32205251823775,0.0795298329475993,0.0831966591461307,0.618322,0.0,0.0,0.6966625875903216,0.0321916847179639,0.0318302339564554,1.011979901543,0.0973613933542983,0.0872648080657094,6.191637645597501,0.0552941656447867,0.0472830083051896,0.6094410359883999,0.7739665114036707,0.4770180840247402,-0.1971192774818499,0.5405138856927592,0.5072949795595392,0.1943986158439999,0.1018103918479588,0.1173058124365363,0.39680418345775,0.0822182115741617,0.0700654924575811,0.2087995836903,0.091427766267161,0.1160465272887211,0.3867960371239,0.0978080963846976,0.078229505743727,0.9820683928706,0.119563350144511,0.1090363638023876,1.0076571428985,0.1394293150305879,0.133109243201702,0.001478733551887,0.0584443010298757,0.0581245309608473,-0.0011576557520469,0.0548041529778084,0.0604835583427647,-0.21284042462375,0.3709780043880261,0.3637947510411405,0.036062021881455,0.5539824341371923,0.5857771308096236,0.1426996427956,0.1174729473790748,0.0897259181628627,0.9999026323576,8.070515364366759e-05,7.012904555891986e-05,0.0,0.0,0.0
310728245,52,4.178717385635952,1.0679736720466542,0.11558198340374082,0.05295364440340267,0.11821102485637439,0.08129323934796251,0.03748231021240769,0.6005898439585,0.2345523918231479,0.0288638307837219,69.26739775246529,2.4815286869489057,19.68836533641462,74.59285726732493,185.09310892510817,10.396760482438355,0.02856054648861,0.0497449497518512,0.0210169063489572,-0.9273420174395,0.5054223403236655,0.1196120390968674,0.621043,0.0,0.0,0.3540070696738499,0.3357827063565412,0.0401615155076888,1.301890957785,3.2304841734956398,0.1814577019597834,1.961803459455,0.036033341771678,2.5774584588405105,0.3086586514199,0.4342364929008476,0.2015049494106414,-0.037570481218725,0.7117516480239924,0.6396285803491394,0.2661650678296999,0.0984025239551829,0.1457941791562091,0.4036959851381,0.0967678031813098,0.0789111518749018,0.1904779515392,0.1150487991607852,0.1196994935186008,0.3968371953487,0.1061046250859723,0.0841222327613737,0.9668530293021,0.1658536596784777,0.1409790736836798,0.9874572822925,0.1458937849919054,0.2348022454709425,0.02319738861456,0.0646300301266861,0.051297342196893,0.01590055779993,0.0693353534233194,0.0784332006789716,0.3883735275198999,0.6616829783113312,1.416893799121537,0.1207231001118,0.688992620025223,0.9519242497814284,0.1216303493289999,0.0865333244079283,0.4801654717721166,0.99992994424435,0.0001266363658869,0.0002136732880669,0.0,0.0,0.0
311035838,49,2.902592040478602,0.7195202315919703,0.021444163298407592,0.02018211674686521,0.042200817282642675,0.006186456645653711,0.00863684438248237,0.61942339757285,0.0420175176736433,0.0318064866611684,83.37507866278425,1.6738874176603815,1.2011788249596265,98.2844020006188,8.0081032702404,9.16342022789574,-0.1429569899897499,0.0131402603954944,0.0120139874519377,-1.3746791381875,0.068845152662095,0.0808647046704187,0.462786,0.0,0.0,0.1153692164173753,0.020848365234354,0.0289664111736756,1.7153864182645,0.1397677689054202,0.1599318537206298,1.1340882897009998,0.0256405615560366,0.0327418682723326,0.63564575237245,0.1982990710029323,0.194260048528375,-0.027274158434565,0.5376698113569036,0.539245510030108,0.1882113718481,0.0828260508696572,0.0920764161773667,0.3618916806855999,0.0805159772273639,0.0791703981053424,0.22947375547905,0.0907517852063914,0.0952205338292949,0.3722173432144999,0.0874400861519107,0.0780160127339222,0.99947886215615,0.1081176340326607,0.1157784379363581,1.0159445845885,0.0997335474470153,0.1092910448152821,-0.0010356574871225,0.0529952573863396,0.05868865599825,-0.006720592473288,0.0564294327392055,0.0578641953658933,-0.28539656779495,0.3660695978818322,0.3690669745598996,0.1348044649269,0.5877825090552358,0.5451676322247341,0.2666746733249,0.0621600239568873,0.0527456179087448,0.99994699843375,4.372145596143184e-05,4.044324333496441e-05,0.0,0.0,0.0
311133118,50,3.5058473312881038,0.7065814036869722,0.025744599814639724,0.025096289673401495,0.2149996191295301,0.024770910411555186,0.0309423695351477,0.2795081543837,0.037795928239929,0.0416903672358427,84.47789445586261,0.4707070992447058,0.3875404928416373,-62.72893648040783,11.574312880645532,10.569118379902271,-0.1508377968224999,0.0161191788879187,0.0151576117326572,-0.66756230943365,0.053161630662467,0.0583949898138969,0.544793,0.0,0.0,0.0962297836918276,0.006734617408785,0.0081739229063129,-1.0948264778575,0.202009868423254,0.1844659147623435,3.0876356473535003,0.1155567847447196,0.1242174375121529,0.1063988479914,0.2028746740037436,0.2091223074321969,-0.2406435485833,0.5860723874372382,0.5569856217998738,0.20817776156805,0.0900644997207248,0.1060681960690028,0.3998957349684,0.0789569211351924,0.0665100411321198,0.2341854572353,0.0936256229618045,0.0963311464321184,0.3812003505162,0.0896943427288611,0.0835616947769872,0.8573433087608,0.0933802401495712,0.0944736254322226,1.0006738233805,0.1195873256709829,0.1067294435372581,0.04023024479654,0.0566396437106501,0.059223754195105,-0.0086458599612425,0.0604225258944964,0.058639966844816,-0.0581446868930349,0.4394824532965761,0.4366972056020523,0.2114959665058,0.499753047834408,0.4951092624735014,0.1955285635817999,0.0753101374689301,0.0782949249118087,1.0000792304405,5.366243029492068e-05,5.1578624050696575e-05,0.0,0.0,0.0
311463020,42,3.531953685171482,0.8463741358062556,0.05467014736812614,0.03952648680310589,0.09532826798829473,0.025225225983927027,0.01720545217174524,0.6503499762030001,0.0635666718399441,0.0500476841304569,85.51637824110011,3.5249356257095172,2.539621011514342,120.43344889058385,14.97409125633621,32.732958499641114,-0.072437616632435,0.0289995505381119,0.0198226235386626,-1.020778297568,0.1334848385730962,0.0720609736610966,0.548015,0.0,0.0,0.0781741194864944,0.0442514152460027,0.061146880949478,2.101960212673,0.2613471949171611,0.5712978997374005,5.820163984783,0.0528136384545669,0.1204234747652508,0.5374475655939499,0.3211216489729529,0.1363007656113106,-0.2071900980527,0.8322778605727166,0.9061558160153218,0.2177590152583,0.119326239316007,0.1099405146619691,0.4436253330551,0.1244062859592122,0.0758671170602739,0.1945626778164499,0.1340951684361524,0.1828896728408959,0.4072036378028,0.1454469170272467,0.0979124988472786,0.98198438860565,0.1153281912839919,0.156273917165814,1.043113912449,0.1677461596829492,0.1390155892149187,-0.0113993743296799,0.0602049579763107,0.0651177461451218,0.02089225911502,0.0637309370730681,0.0607277212244891,0.40277180101995,0.4071169091298661,0.5474717541671708,-0.14872575263755,0.6548642965717375,0.6119958838918866,0.4779351694399,0.0619220376283338,0.0938804484142245,1.0000920406905,0.0001674331346678,0.0001407467457417,0.0,0.0,0.0
311919035,44,7.508254758350049,2.5244538760524944,0.13702892326470462,0.13676851130699852,1.1460357398880867,0.22240220889445617,0.37521568366433145,0.4951659841658,0.0382351546010353,0.0245289216330323,80.23878289404324,0.7778104254690135,1.4209800923879499,96.35761434625081,3.5296938264285993,9.510191832536368,0.4021674401696,0.0242377114750322,0.0229137280937383,0.059198161605325,0.0936984707283406,0.1230028360358667,0.875539,0.0,0.0,0.1695424482650968,0.0244913702571702,0.0133627877518587,1.681757629709,0.0616047788584963,0.1659841599740328,2.1210946608035,0.0193907426340356,0.0431091761592234,-0.2764258642929,0.128711078291987,0.1119889259080361,0.091753410640635,0.4959560425279531,0.5774500322446912,0.21856187500125,0.0787552225966403,0.0795889877273385,0.38223888634775,0.0765043428142933,0.0705697394242989,0.20280317357455,0.0955653327255554,0.1077992516680138,0.4034452767658499,0.1020487422440228,0.0658861290780903,1.032523671571,0.1073604174165536,0.1121284515591833,1.0262266446355,0.1031268727974951,0.1310899807807584,-0.008005655064979,0.0483984107601985,0.0546160108118378,0.02477330212402,0.0546476657513666,0.066139843559372,0.1255326004144999,0.4855453907014108,0.3025925582256632,0.0585398656445649,0.5045396766407687,0.5172142383876334,0.70142197031835,0.0469505947880597,0.0565372938740214,0.999951455209,4.225186524908775e-05,2.987566490109117e-05,0.0,0.0,0.0
317017039,32,5.457741978366779,1.1324056668733011,0.03627889666478601,0.034565401962733944,0.14862946175239208,0.020254644112551012,0.02052670986692426,0.5484318504776999,0.0105131207392463,0.0114009774634254,70.66858834913225,2.2784213560261435,1.8363676699442806,45.4663703959411,4.113411079345237,3.7688037941078645,0.05400203402903,0.0141412495720703,0.0130580552634584,-0.82789509496125,0.0636250653609089,0.0561829424965285,0.737013,0.0,0.0,0.3310317693655535,0.0304084664062366,0.0372523445995323,0.79353786234045,0.0717925668225881,0.0657780350688367,4.1333690695745,0.019439992544469,0.0186610401641615,0.87807525460745,0.1721939259319961,0.1971652202982385,-0.1505189164128499,0.537341304545267,0.5105983744988503,0.25377951825035,0.0966998106862114,0.0995328420511152,0.4101464329319499,0.0716361871068499,0.0690679664115719,0.2377885676018,0.1046148317382421,0.1022240046122251,0.38300139760655,0.0797555071368898,0.0741943618316776,0.87014064266895,0.1161981119685182,0.1196423790467628,1.010693372586,0.1022240667655701,0.1042764401991209,0.02820756522009,0.0533694042142922,0.0539567689585573,-6.5709218780865e-05,0.0566390806311628,0.0554449028575669,-0.2294596399668,0.4352297481030148,0.4258704769851458,-0.00546045400789,0.5463325504167739,0.5492244142595349,0.068514184199915,0.036417832103357,0.051345443854777,1.0000628374315,3.546137007703898e-05,3.556966447804122e-05,0.0,0.0,0.0
317478610,33,2.96929946476709,1.2870319304660796,0.06117022310896303,0.04519373713627739,0.10312780826330448,0.024431954370312883,0.05535439483183899,0.42835909429425,0.0422132348378103,0.0419327027658025,70.15637778620098,4.325176664433755,2.6804116812205336,88.408891587638,13.32703157377667,9.558304390911315,0.1095893216155,0.0211478425581542,0.0149884752107303,-0.98662421205025,0.117423935880744,0.1866047118435725,0.472654,0.0,0.0,0.3394541627572863,0.0443595553216684,0.0699721040948484,1.543026246243,0.2326005804796445,0.1668238825292336,1.9054948573825,0.0923650076363666,0.0519342090918286,-0.2895423790994,0.1491418441896011,0.2814739107283277,0.14064910619155,0.615182102770513,0.5341995646362178,0.2275512577620499,0.0985487800119345,0.0876104360190546,0.3883781839105,0.07824670866941,0.0822942061012656,0.2022833717626,0.1036474798641858,0.1063939071685549,0.40746444266505,0.1000783461935321,0.0723415628172625,1.0397218977625,0.0941347495306779,0.1144240198368578,0.98167242310865,0.0841561631175706,0.1076391326380601,0.0034874425849735,0.0537930120587558,0.0530027227231008,-0.016272750345195,0.0544288096806474,0.0649175418693364,0.14381175210815,0.43998179687358,0.3296707415472599,-0.062663044878625,0.5524508928938261,0.5482736513888926,0.0839941357544,0.0568944716268922,0.1121121295932955,0.99997691161995,8.146187340940525e-05,7.328224094083069e-05,0.0,0.0,0.0
318868372,31,1.8468856206052855,0.9190070586225754,0.028683912848532445,0.02945822575252932,0.07760797623670038,0.012510881591458925,0.012721556289477548,0.3550588469339,0.0695636688690811,0.0482029397903119,85.06084136772544,4.450658014340235,2.842486021159459,88.38472378325278,9.531429309663096,12.936665705139454,-0.03668115291306,0.0137711831893071,0.0137025924284696,-1.110093641402,0.076344752636513,0.0659234040773897,0.26644,0.0,0.0,0.0860978524024201,0.0495121786463719,0.0770527607856162,1.5426044384835,0.1663548238747112,0.2257874107845174,0.53075789594945,0.0756339819330725,0.1036046349578652,0.91054904244975,0.2277113344642632,0.2125523481757012,-0.007422227597322,0.5491383663954864,0.5855648583836831,0.2593370165921,0.1150550735468816,0.1186416242908716,0.4126324151071,0.0784187162631579,0.0639674961485908,0.2191146370199,0.0848144985497953,0.0968547977432972,0.3755135772619,0.0834719130499934,0.0859154781971199,1.014323401436,0.1261073331766179,0.121142036044751,0.985546538146,0.1164638602200125,0.1202685938285916,-0.0001361259372518,0.0616101096183745,0.0575155472094741,0.007056108542424,0.0550817299440939,0.0538066813562434,-0.295373042719,0.3764298653971469,0.3887346636467862,-0.30503112184745,0.5084250916067439,0.5087704230958706,0.0457350080435,0.0306018176564242,0.0612655271669261,1.000059274625,0.0001670244496203,0.0001799134851274,0.0,0.0,0.0
319922235,33,2.310931114583333,1.9425478061208785,0.14467929881852792,0.1332939259512267,0.5186746521783592,0.050404477308521545,0.060869714060284075,0.2959050930878,0.0045861158639467,0.0046804553667652,53.315972719772766,0.6837840369136501,0.750849681912797,52.95505910426939,1.0249155326279444,1.055489751844035,0.288371715596,0.0336137905131846,0.028822523027458,-0.2851049756193999,0.0443985268631826,0.0481916640209791,0.363787,0.0,0.0,0.5974016075073856,0.0105602877473139,0.0095278354497178,0.9242401369577,0.017888150599189,0.0184217713907363,1.5642891530855,0.0120430769385597,0.0126499142765554,0.5383911748946,0.0678921641468505,0.0659780937415084,0.01958757508296,0.3659857508339279,0.4012427636978642,0.20341665947755,0.0778860645119002,0.08365178182282,0.3926419705881,0.0648338621977279,0.062072334946531,0.21031749806625,0.0745127385297336,0.097748355388846,0.3839766371017,0.0756136801903754,0.0659386177343612,1.02047770736,0.0891638981399044,0.0822910112660444,1.0045293570874998,0.0906041274856471,0.0954916572678965,-0.0077428092520725,0.0488409225849622,0.0504877056592036,0.0003812405495537,0.0501515201102664,0.0485013858920357,0.095998382803925,0.3927009436413701,0.3674612767056944,-0.073060394944665,0.4574321460993406,0.4876302260474133,0.2270798195995499,0.1055550760642612,0.1087111005528478,0.99992601611625,3.5786335261689395e-05,3.72841534975743e-05,0.0,0.0,0.0
320062367,43,2.803980570711269,1.6870150506601846,0.1095990103678377,0.11151516373906833,0.3699905856729182,0.03729805425086541,0.04450936422532742,0.2925294877395999,0.0060505476473383,0.006187035137224,64.49426420834645,4.285168766237732,4.575274812475357,-113.02461874121555,1.4156159454230972,1.4769725973071843,0.22711895715315,0.0291727044243738,0.0277987809906198,-0.43180932631765,0.0461476221330257,0.0493338087095714,0.447775,0.0,0.0,0.430601451064332,0.0733668376247596,0.0662347499177308,-1.9726517328455,0.0247071591913654,0.0257780347847427,4.728107141595,0.0167275057234572,0.0172862255533354,0.8914041731653,0.0824970886241024,0.0851501566165791,-0.14065614089495,0.4863482082312919,0.5005496851684237,0.22774600795355,0.0849259271489548,0.0942696445563688,0.3951778293218,0.0750349650173597,0.064299967210738,0.23443531097905,0.0896583772753701,0.0919989646093086,0.37816293547705,0.0829442180015865,0.0713183689420114,1.00822183972,0.0916025716937105,0.0929942283962295,0.99549966692965,0.1020963279747592,0.1022337353885042,0.001656771148602,0.051073016235287,0.0533876955336741,0.001728351734839,0.0562777450687523,0.0533454385373455,0.073738008444165,0.4094422575995904,0.4267999381625258,0.070723879260425,0.5486036014137587,0.5051247191198216,0.21599936933545,0.0864292191354548,0.1020937095596762,0.99983418787505,5.8692177146491e-05,5.7111005010157534e-05,0.0,0.0,0.0
322590691,41,2.73437452966389,1.2845600701475972,0.06225072721999303,0.0549871902604262,0.2232403545101254,0.025450104180453764,0.023973344550321324,0.2340233582897,0.0061277020285061,0.0056616971308494,45.11803498584434,0.709609613579886,0.6574394432179105,110.25805305048266,1.3001509553017463,1.342109883067009,0.1087544180796999,0.0215732867027405,0.0182036224269346,-0.65122729648655,0.05256782339274,0.0442998294952212,0.436858,0.0,0.0,0.7056485716652342,0.0081766576968221,0.0087212144083533,1.9243660525695,0.0226919149429651,0.0234242363830754,1.7248494942930002,0.0171392813742716,0.0160974780274181,1.47966771471,0.2429009615246631,0.2342563288100774,-0.03435825772462,0.6229382320196548,0.5344232134236082,0.355705626741,0.0793730238398041,0.0770572960368951,0.43803557303155,0.0650823476123442,0.0513512642822392,0.2298504083772,0.0924214043218624,0.0965077563784202,0.3662592767691,0.0763132819941638,0.0761291518201011,0.9307895621881,0.1185361120504155,0.1188277329652751,1.00698922478,0.1033285325832283,0.1141378691186827,-0.020728963040445,0.0556842779049503,0.0610100820070445,0.004539004660324,0.0531514455754413,0.0518111232823882,-0.086855225458935,0.3611616269560077,0.3746872090727531,0.13303229719405,0.6014832407932982,0.5405242028136015,0.05309124586049,0.028050797991768,0.0704624136993216,0.9996161056892,5.005406123836931e-05,5.380323708592538e-05,0.0,0.0,0.0
322969891,41,18.332133025346582,2.377555725238088,0.4078242831749237,0.2763672069047356,1.2931616729851874,0.4913449199696607,0.7796186856645015,0.7247675548144501,0.0921293068129477,0.1101559403269335,87.35254313528695,1.532522989976016,2.2596638950880106,84.9312445446148,85.3180203840898,34.7545648020846,0.3761307047387,0.0817236872982775,0.0477576023989584,0.1116528244133,0.2075776983329342,0.204900460275742,1.263213,0.0,0.0,0.0461903983610762,0.0394221858999335,0.0266993152188504,1.4823298551200002,1.4890803669860042,0.6065815858941077,4.4738815879085,0.3867444508428876,0.0352302851807202,-0.9493606135694,0.5509201071612075,0.4962365517136923,0.94722804259,2.0054211234303336,0.8917054007265481,0.2192534886965499,0.1262413598617522,0.1372079598555511,0.3990000082935,0.117103995255818,0.1273059068291601,0.2222347947557,0.1359978743958926,0.1444400353447947,0.37340821150125,0.1633425900526574,0.1345987054539655,1.0400370233445,0.1415045748526542,0.2004590668093069,1.0424270655265,0.2086572239321631,0.1416804316881668,-0.022999280795175,0.0636581228084111,0.0819776367479174,-0.021769669652385,0.0867525895188123,0.084499739493502,0.42683719005165,0.7863424279510669,0.8523910526981758,-0.13311785635175,0.8945053336443171,1.6512505361832903,0.2546853066182499,0.2022706451068698,0.0700142646453575,0.9995679091719,0.0002112567198454,0.0002237823445048,0.0,0.0,0.0
323878236,38,6.39163549683362,1.2424002900204802,0.03375243393242289,0.03177322331721966,0.8134319532341084,0.035700080942288714,0.03139102951785844,0.3613954490372,0.0063324469847816,0.006688955770425,82.09111443506153,0.1932613820039677,0.17526249665274918,37.009788008514896,2.169801625550463,2.0799053121971647,0.094261544100315,0.0119617580737767,0.0109670289178481,-0.0896787716404449,0.0194913311829702,0.0164444916343846,0.805612,0.0,0.0,0.137598154932922,0.0030304507306098,0.0033401743722989,0.6459426562137001,0.0378701824809807,0.0363011958275611,1.359362054811,0.0191642983122179,0.0192738256205735,0.61211234662145,0.1144142455746475,0.115863555008868,-0.154934013883,0.1600439588832635,0.1566910771211821,0.1501024303596,0.0475294878390858,0.058648714702707,0.370228951584,0.0671725545354758,0.0571733384700274,0.1841014040468,0.0553086049140975,0.0591885375251419,0.38345651170355,0.0704084648379772,0.0677383634881542,0.7134867737324999,0.0768496504592465,0.072206829206233,1.0641508497085002,0.0676297825650894,0.0700899535154562,0.01321705073306,0.0462952326244804,0.0459886726682625,-0.0030581673353105,0.0419950957429515,0.0417467205241735,-0.24547994211225,0.2111727033921405,0.258853354307709,-0.030354984119675,0.3960788658326397,0.4721660878722716,0.2392137839839,0.0310583000758866,0.028301931877658,0.99997976157,2.3892033156225345e-05,2.686334830359627e-05,0.0,0.0,0.0
328144538,39,3.4710510416559193,2.163998160185854,0.05720438920882964,0.052719244965015566,1.8249128505637986,0.06670484135726507,0.07323512546323241,0.4787887871515,0.0041258373674489,0.0042496843725183,89.78125946124298,0.14971901419059463,0.12524994849809445,38.039103122314884,0.8258902536052511,0.8241095201641031,0.33525688720095,0.011634861564446,0.0104534440703971,0.26124212938265,0.0161718753078182,0.0170879368050057,0.540461,0.0,0.0,0.0038177333348692,0.0021860154392947,0.0026130546994244,0.6639075939900501,0.0144145041855426,0.0143834245238942,2.9721554300215,0.009646784765334,0.0096359174447795,-0.6565379432074501,0.0549099029187187,0.0528260433597032,-0.3762424358634,0.0463721251185743,0.0464933769390653,0.67017210053835,0.1121823672728498,0.1197576073311719,0.41518155759095,0.0780416487097918,0.0610506687488693,0.54415634317075,0.1022153943337087,0.1170122816741749,0.41380513729765,0.0922765131707164,0.0700802504484171,0.71966325133205,0.0735409011086664,0.063581207199544,0.617176933012,0.0653291021391085,0.0656551589345857,0.01252048933181,0.0602871641313504,0.0564781458351288,-0.01681927918308,0.0543608563461476,0.0592239638099065,0.06205659267652,0.3706409971099444,0.4250294081212955,0.0641514597128949,0.506872060305773,0.4981470460802062,0.0025830506971254,0.0017122980967659,0.0025099023951092,0.99895758817925,0.0004824868989125,0.0004942521127085,0.0,0.0,0.0
328721150,40,14.228234030968848,1.0483688561730438,0.15478576637665054,0.07275381958348692,0.17764273424322058,0.03455259588189799,0.05888309291514074,0.5367236748812501,0.0196376864893118,0.0367125398239095,76.36964215995084,2.800075750610702,1.9424467841266306,131.90877949148015,14.897028807567557,6.33559132173423,0.02051411090763,0.0693791693291765,0.0291390257633037,-0.7504525508687501,0.0939377455101314,0.1243311208049313,1.153151,0.0,0.0,0.2356570680318689,0.0330763852466731,0.0471939042696262,2.3022425144135,0.2600022014564986,0.1105769286250417,4.5875223644705,0.0802903747759193,0.0370997498628318,1.9607130966215,0.5441457906836114,0.9567539209248392,-0.02907330263993,0.6148124876002027,0.57621500861967,0.3626983555062,0.1303257241465104,0.155214995936704,0.48649242757925,0.0806722916466276,0.0448894510663556,0.1997963891201,0.1087826926718758,0.1213326673512119,0.3861683284393,0.11324811430898,0.087748970213185,0.98362185309805,0.132794885804466,0.113646586925765,0.9941482612487,0.153873475275158,0.1122654137263101,-0.053133393887645,0.0640355152348758,0.0747190210348514,0.0075236557683505,0.0751944791854834,0.0642187351838926,-0.9912332348376,0.6897109254427438,0.500861355502775,-0.097562762504255,0.6744636234332002,0.7183700564427828,0.024184244293175,0.0202609891001457,0.0830802217096512,0.99995993704405,2.464183727801661e-05,2.5314956890953862e-05,0.0,0.0,0.0
329985782,55,9.950295993841479,1.8428310812181046,0.2089748026020879,0.24403564785132392,1.3646199077650614,0.17825152229088004,0.17699729151184496,0.35833361144285,0.0459314502894224,0.0374794654585773,29.0084078397921,10.564671543806583,14.107935284236774,-41.09433939207422,56.686913909461495,71.07560436564323,0.26548552846,0.0522716770892909,0.054009186691785,0.13501170269755,0.0607921376686684,0.0529648442465418,0.997836,0.0,0.0,0.8745485545834585,0.1445812055801274,0.074086232350239,-0.7172315263237,0.9893732905146738,1.24050331402533,0.15309764430525,0.0603149177810383,0.0910234250527133,-0.050809833420505,0.4835276871218373,0.4190543938261902,-0.26828578284535,0.3478000278700545,0.4316610340304648,0.19535534710235,0.0882359857542211,0.0993427834458546,0.3784911908063499,0.0957996635619586,0.0878274268789618,0.2209863440845,0.0783195063895655,0.0812607912179299,0.3841948925359499,0.0841918540483428,0.0699234083636481,0.9814306182942,0.1110472714140285,0.1040717090113942,1.017222635538,0.0902276166900551,0.094548130101741,-0.0024098124357234,0.0552457528105677,0.0679668800554755,-0.004603275403133,0.0552012392134562,0.0530642149773433,0.066820738427155,0.5095501441517036,0.4368555787847871,0.2001772898758499,0.4534512108086902,0.576159907313877,0.4105561579867,0.1056038955799936,0.0760157737126754,0.9998687892925,3.1456501118243274e-05,3.3962992008307324e-05,0.0,0.0,0.0
331199222,41,5.533157086208442,1.436744923221967,0.06815925459647776,0.06981309202427388,0.14674906188268141,0.024250223002488372,0.029580611046250954,0.409298367275,0.0263115135945506,0.0236804363632864,70.23053878493448,4.8636010777047005,3.6783142209083053,118.39301164730686,6.534853353482192,7.492725568459266,0.1573796712168499,0.0211076833202988,0.0206061891311775,-0.8334246663698,0.078443361422015,0.0797500683170839,0.742973,0.0,0.0,0.3382363804949705,0.0610701844293238,0.078569013368266,2.0663478645975,0.1140547071532571,0.130772731117978,4.0282124037835,0.0501127062955824,0.0541737111761433,0.147343258274,0.1206892183499726,0.166636750360799,-0.003024823198734,0.6048487441108686,0.5638881992962734,0.23729820337445,0.0960209200558832,0.0988593120195774,0.3932508104599,0.0843424246317062,0.0808939203043883,0.2346669852989999,0.088739964559417,0.102687478960608,0.38060384024325,0.0850350437714648,0.0759972440045156,0.98544687584375,0.114062845834276,0.1081649095719123,1.0038888676935,0.1194955177929594,0.1198404057615634,-0.0084924493684629,0.0548468155080575,0.0565181888610206,-0.0034825602086575,0.0607616722375499,0.0606307504123552,-0.2073982601588,0.4272442650161709,0.4281874702618368,-0.0675010083962349,0.5912206258768571,0.60212363693883,0.10368245090855,0.0601251949471508,0.0655828167761111,0.9999789054817,3.1741616547287244e-05,2.8827472351555805e-05,0.0,0.0,0.0
332079835,34,7.209514174075389,3.460782295221648,0.22351349594672376,0.22812443188265075,1.0426664146810851,0.1405163494073135,0.20284424831391767,0.6214227291921,0.0217634465915903,0.0203538651558756,75.61336799841753,1.402358611276199,1.8274050845825087,93.18590493536196,5.299327553363409,5.780794748782443,0.5391742803234,0.0289955187660027,0.0277233940370373,0.018145384710385,0.062866599829678,0.0772020652352575,0.857906,0.0,0.0,0.2484638948494525,0.0310151949504191,0.0236314569260922,1.6264008575725,0.092490713947847,0.1008939017482521,1.9473641057025,0.0167593944699939,0.0172148339148572,0.3639304808451999,0.1464237449916657,0.1307639175134473,-0.037760417386425,0.6186387553147867,0.5076367178033011,0.2116428491437,0.0837713204590955,0.0928704067341944,0.39183095732815,0.0738727735673987,0.0705199229943977,0.21464104178845,0.1003744355278332,0.0984247346602967,0.3757618243537,0.0926888377558554,0.0820796479525878,1.0056963794815,0.1025373228833284,0.0954859664665872,0.9938028282919,0.1153179093307438,0.1144497670069155,-0.0023264053848575,0.0578745962648565,0.0551082657197873,0.00276815278554,0.0578381143461767,0.0559379685826797,0.16233053461645,0.4825102037701652,0.4508735781258125,0.063844474590825,0.5575763125622941,0.5377101390451194,0.2226352516568,0.0857879900346324,0.0989988964420033,0.99970777311735,0.0001776739956852,0.0001795523960474,0.0,0.0,0.0
332210059,47,1.1682155962869045,0.7684493581760162,0.03158427247532125,0.030557670228806733,0.6352546491493218,0.01661792465516987,0.01499966113140816,0.2055439060502,0.0081624810857093,0.0106179427667691,66.37145490822971,0.5841146822555885,0.5605511401958267,59.394729345335456,1.6250431047199079,1.5220846940422854,-0.1143847477990999,0.0182272730247669,0.016935347368418,-0.1970521478557,0.0115121544342214,0.0101353875008996,0.067523,0.0,0.0,0.400805520113262,0.0089822870346085,0.0093190409827338,1.036633585407,0.0283623526641934,0.0265653894052484,0.2845476344862,0.015980361901071,0.0174071118514667,1.0761794831685,0.1555404920012997,0.1676438822681805,2.2876307681315,0.206880734398736,0.2062523631985735,0.062054177757645,0.0400311449119068,0.0630529183147098,0.2630909290798999,0.0706710959840372,0.094910967802323,0.32551117448285,0.1102219022358578,0.1291102833930213,0.2592514033205,0.0617742856029562,0.0907994555329473,1.079933626436,0.0562090869871565,0.0582023774770217,1.123865888984,0.081879264824608,0.0859512144775354,0.00288116818881,0.0638276955396071,0.0672362088723081,0.00563617806607,0.0678247295859619,0.0664538128179268,-0.0871203619338,0.6316679807158267,0.5613548972416476,-0.9365841895699,0.4122720228392772,0.3864853402527127,0.0326578819281399,0.02332950374329,0.0400859753702191,0.9989891009983,0.0002349252289264,0.0002334997638601,0.0,0.0,0.0
333821572,34,2.8271835160017402,1.4072556647547503,0.07202753846846766,0.07129111038262392,0.0467133741398546,0.009152027658252203,0.013380843832803191,0.37225984977215,0.0758421141585223,0.0722252053239114,80.15227999504364,2.519292091457359,2.717949553486008,93.20763801962481,15.867332013019693,13.644451609824321,0.148373005541,0.0228175334558837,0.0214620628292324,-1.3305587621835,0.0947000855576634,0.1093914501035568,0.451354,0.0,0.0,0.1710301579005358,0.0469130897367944,0.0431428170540413,1.6267801714495,0.2769371871342934,0.2381406052204751,3.2139449286315003,0.1138300342141467,0.1082287684574403,-0.4381838029811999,0.203636456581601,0.1695070499554979,-0.15378589427595,0.6096139168052751,0.5801213016220863,0.20937854818085,0.092763251470007,0.1045996110831882,0.372550910086,0.0888609527111708,0.0889771866567966,0.2132895073168499,0.0913187748056861,0.0876535959244413,0.3786622929831,0.0891032816994606,0.070607624816154,1.0035544418665,0.1086466217440855,0.1349138316007514,1.0174200758465002,0.1254546346551474,0.1172285278118787,0.01020145495312,0.0597059984625796,0.0517344563826702,0.0009493642745196,0.0543064981864893,0.0634875693945926,-0.3943823434305,0.3285095094118097,0.4444886494770049,0.053807828880445,0.565726440630159,0.5783186506245303,0.63800599275755,0.0584232731565758,0.0351841470960336,1.000030941854,3.903485982958976e-05,3.446902459458556e-05,0.0,0.0,0.0
336337139,55,7.806978799436791,2.5367666793133776,0.250339551597504,0.19316184199040665,1.1996152804180618,0.19513103452846026,1.0198910839372233,0.7952756459732,0.1410633630732557,0.0211761168817126,83.3902633399206,4.213072691973991,2.0732237749625284,81.9624269183536,180.4171236305482,4.2773891980251335,0.4042805245546,0.0451231603140473,0.0318707513470575,0.079041989063965,0.0770988593055972,0.2672144056231327,0.892483,0.0,0.0,0.1151059593981294,0.036011574071159,0.0726663872072791,1.4305142126505,3.1488728343307315,0.0746545248947783,6.233948631766,6.211983661455695,0.0048625038944551,-0.41520467397825,0.2495329881800853,0.2778932082329883,-0.4338084743322999,0.627978814624908,0.4963885819855615,0.2389841595155,0.1185354084327678,0.1277969933617141,0.4187139629044,0.1020817511332326,0.0769615402692269,0.2117743179937,0.1122603460545551,0.1059342887313141,0.3806551826186,0.1019686215231126,0.0863337261224378,0.95383881291405,0.1120081289930431,0.1253498856542454,0.9770139140752,0.2144194270114052,0.1459742607884253,0.0043244300403354,0.0657544090554479,0.0633929281546021,0.0067262848386165,0.0608481712019429,0.0593364283892451,-0.157898399326,0.6792493890575916,0.4479464489046929,0.16771568177415,0.6859550351243219,0.9239489000541372,0.48756829465995,0.0848338749062283,0.0463939467979708,0.99972094832835,0.0001412658288824,0.0001530008675334,0.0,0.0,0.0
337605068,43,10.855179267710968,1.139497878873675,0.04220203987417581,0.14897828048587236,0.6177095316994166,0.36084065059648873,0.43252470974831203,0.27058308719845,0.0119331142259316,0.0118383433845299,50.15059844001554,6.762617605106392,18.26960573200617,-7.338205377446805,2.4231829586525433,182.415464897355,0.056713521096635,0.0163897887601053,0.0533628661252659,-0.20921569713645,0.3810728088886986,0.2305018708945498,1.035637,0.0,0.0,0.6407718907922018,0.2729752274424803,0.0859468972895705,-0.128075845024,0.0422925210067045,3.183750469014985,6.2320273582365004,6.206131386265491,0.0269576124476147,2.55307556051,0.9441385938866528,0.4531788918448196,-0.84328129080745,0.6992845070422399,0.7329983219074035,0.32063143051555,0.1577189402710172,0.1358943686414873,0.4303911857282499,0.093477771494594,0.0716260295317553,0.17624450168975,0.1029748714891101,0.1127377968979499,0.3346604609062,0.0931917441640774,0.1058376494185426,0.88498591798605,0.1894704430605863,0.1156503445860104,1.0414660276035002,0.1253963770723311,0.1282425815466472,-0.014312956672115,0.0610459255448993,0.0650158295754264,-0.0034949786867825,0.0746190569482553,0.0716290709007009,-0.8584713438600999,0.6766993167177402,0.57606114057526,0.09954233453899,0.7131235036968737,0.7076290565527906,0.07285207157653,0.0452360428354456,0.1632948555824573,1.0000936475134998,3.72474400034406e-05,3.639424084189713e-05,0.0,0.0,0.0
338915174,40,3.7697799477299188,1.3560044650843837,0.07815785725500235,0.07334646803290945,0.21736450840048643,0.047150125319909086,0.05989498574428315,0.2348619831207,0.0098030601365347,0.0102414598665528,51.2829865207544,2.073793501455512,2.5280144781285614,64.09288679137627,2.8298669907525316,2.8453153573721597,0.1322611195888,0.0257823951650631,0.0228777499336196,-0.66281136670855,0.1061923781973674,0.1056977932487273,0.576316,0.0,0.0,0.6254743707323251,0.0350236533244655,0.0278247661604718,1.1186319016175,0.0493904963821356,0.0496601212437033,3.3652865265005003,0.0372803459131301,0.0383139011127937,0.7012693244339501,0.2038324720553633,0.3183830265259202,-0.20764625644605,0.5299825658131458,0.5325991262526157,0.2547053945474,0.0850188297715734,0.0953606584565537,0.40392688981645,0.0743822587066346,0.0607203002339764,0.2028184895216,0.0808907224320837,0.0899298634037791,0.38936083641965,0.0806654896773357,0.0669161825057914,0.8814511965299,0.1029886083136025,0.1031551869319864,1.0115359518135,0.0965276424745578,0.0913706039974744,0.03107606335937,0.0469594079316477,0.0515271571489321,-0.0004242709232457,0.0528434716753169,0.0507117238276613,-0.2365447448586,0.4265721690862343,0.3559812879030715,0.07167549132369,0.5038430400417129,0.4745539152104593,0.078856381186505,0.038941713622536,0.0595912450583092,0.9999695561666,2.5756349293803996e-05,2.69333211507794e-05,0.0,0.0,0.0
340006849,27,4.744276586271901,1.1894689023248852,0.03407965766570853,0.15083550392540856,0.15853596076104198,0.013128369014126895,0.011942381135187752,0.6600728876102,0.0308333672128071,0.0256293039886245,84.13546721445127,3.264295591646359,3.3542063224295333,91.01976929053735,229.6416709078245,8.162217292723277,0.0753530922536999,0.0126247718100433,0.0518503530819664,-0.79987221112015,0.037540707200559,0.0315414238186713,0.67617,0.0,0.0,0.1021767765239819,0.0583773306263203,0.0564780880455582,1.5885946585255,4.008003257122813,0.142457566021239,2.4091990018875,0.019618557094907,0.5954161890523233,-0.1029021683025,1.4975361357873505,0.207859072108893,0.1419927482166499,0.7891612576372722,0.846051373762554,0.2077139003801,0.1109497929284689,0.109111736648181,0.3482478704387,0.1240791723422001,0.1183321984356948,0.1834548103382,0.1100702485580495,0.1427958730834232,0.42524387721375,0.1314782670972918,0.0861325322188284,1.004445937362,0.1361642348029157,0.1964588696368681,0.98736261487105,0.1486959621401236,0.1277899441264969,-0.01579954571118,0.0735029666161879,0.0689943623213717,-0.0007257385456419,0.0715576085440768,0.0737514072078267,0.7423775395782,0.5247817227726892,0.4852131403863975,-0.001573688813651,0.9861677758234052,0.7646876479334657,0.19417813095505,0.020424620306896,0.3086169964643328,0.99996440857585,4.0259995586655606e-05,4.216434737969177e-05,0.0,0.0,0.0
340179350,30,1.0638073828263612,0.33771117991405414,0.01659691460227014,0.017109919855099076,0.169990120642774,0.019717198610120973,0.015211762761348196,0.50263307775495,0.0134851336710228,0.0121199223510914,71.38955478857487,1.095526838702341,0.6667669122685282,81.02753723594238,1.8011224825206467,2.414532209420158,-0.4714545618265,0.0218858389023071,0.0214639994823805,-0.76957631788645,0.0535429508363418,0.0372217167974755,0.026863,0.0,0.0,0.3191320853345119,0.0110501278272116,0.018061302556526,1.4141973095495,0.0314355175516793,0.042141536949835,5.3958475789080005,0.0104423396087893,0.0146742281163447,0.5560225861065,0.5199475490171306,0.4288897492984949,-0.1662370199975,0.7221788151892661,0.8568202385797596,0.39520364998845,0.1377155857998575,0.120461988634291,0.468532116325,0.0885599571123741,0.0564995370418806,0.17593459103175,0.0898366968001972,0.1284529248761388,0.4150836179727499,0.1353954341757738,0.0881130910555124,1.0500137457545,0.0979074249039794,0.1194901026762513,0.016491156328265,0.0121809864183872,0.023237578957958,0.009721255827063,0.061519360100797,0.0568582868706537,-0.000727400756394,0.0642347625242445,0.0589528068025609,-0.20121259820115,0.5180384309860435,0.3272042373086848,-0.31525005611155,0.697718254967879,0.5424457960569775,0.0159665292124549,0.0111613258855073,0.0339067928867782,0.9998321050729,0.0001080352000704,0.0001362231449018,0.0,0.0,0.0
342577324,40,9.982193863149494,1.4012532032457863,0.03717473552207862,0.03472342706347997,0.8836902338188493,0.14769979226675867,0.10451268531763536,0.48644947224675,0.0102160401449362,0.0116087436240657,78.88115543770606,2.18776786001321,1.1716716637715905,117.73689284511437,7.566645931454369,2.477921038351732,0.14651661839545,0.0116772648497445,0.0106307536763495,-0.053699944624065,0.0794278812668853,0.0485460770786922,0.999226,0.0,0.0,0.1928447029287673,0.0201045984412536,0.0373173458806934,2.054896431215,0.1320628848365119,0.0432478807236744,0.2200784198835,0.0446547407529635,0.015979376726963,0.89972392312285,0.1113783291820841,0.0895944355317297,-0.91147016254675,0.9260621980094708,1.2659177573570717,0.28399665348335,0.1732811392666124,0.1308063263695294,0.44949877773825,0.0755040389797491,0.0538537874753712,0.2158652668043,0.1056265495878976,0.1067623272044627,0.41988907057165,0.120136863453055,0.0888538070990769,0.4949056588445499,0.2997173517531672,0.1993213962209564,1.0932226997865,0.099680327533369,0.1390338931260317,-0.1440115610038499,0.0619549403167682,0.0578964908871841,0.01498664527584,0.0542676424137659,0.0690050549959437,-1.6562561270585,0.5132920308964919,0.3018179248900035,1.157985294939,1.061658335564546,1.0235557166804852,0.4105221260796999,0.0613144877345908,0.0281579671177482,0.99985828838685,3.5219968997801665e-05,3.795570217879352e-05,0.0,0.0,0.0
342662761,40,8.436338556973327,1.9617787647318137,0.11269278241322489,0.11435745952881637,1.7230154190942413,0.08869006604076812,0.11406476682416589,0.51406785437645,0.0087149445000547,0.0088191183136194,83.77686301322305,0.2135319231606161,0.2265608985706109,-58.00498382887867,0.9122268753390278,1.0133993412091888,0.29265002920415,0.0256929229242093,0.0246058168430466,0.2362891639237,0.0229506460171937,0.0278389491278155,0.926154,0.0,0.0,0.1084008015499176,0.0039317696394634,0.0037041125067355,-1.01237795038,0.0159213624998459,0.0176871551416418,4.057925641987,0.0091696212112513,0.0098490894774965,0.77528984633825,0.0787897730717123,0.0681746844065157,-1.6790297754975,0.1313118166245068,0.1305248964658216,0.2560656176076999,0.0863514381246089,0.1022007601664037,0.4478756768755,0.0654376742075632,0.0594832307558345,0.2298433995175,0.0972545747916994,0.1015692245707735,0.35967286349935,0.0751186291223012,0.0880431229823826,0.9488740337483,0.0750251542968515,0.0708909293310843,0.90092150538815,0.0955023495254369,0.0862768574620458,0.013096786009505,0.0436476919241632,0.0473064098671303,-0.0008253444078238,0.0485513010624867,0.0496162100737179,0.063538676370195,0.4339800135110986,0.4598517085990207,-0.207614572201,0.4936286363819567,0.4214831646495234,0.1104914760122,0.0704011134570376,0.0577297573424443,0.99942794609455,8.707074954394933e-05,8.752892445174076e-05,0.0,0.0,0.0
343173397,55,2.873584682445219,1.4526483194843955,0.08264001308280888,0.05560756315802462,1.2782936276875179,0.045171643523171934,0.047833120170746035,0.4368158456349,0.0014294507605988,0.0014628284875894,80.14214265777146,0.2568178217331649,0.288819769077989,-8.661605072484694,0.8165079682308848,0.8088877769352352,0.16216048601595,0.0254372857110487,0.0163145418522598,0.10663062396115,0.0156245835138016,0.0159544108653563,0.458424,0.0,0.0,0.1712044782136715,0.0049685844254968,0.0044144028532901,-0.1511735270223,0.0142507524143982,0.0141177549866573,1.7772063041955,0.010275005470669,0.0099431383267143,-0.2802522133731,0.0396532892835702,0.0526375171989962,-2.5667087207595,0.1875034091037095,0.194263388580365,0.3469261137214,0.0820562382372525,0.0937217607426271,0.4302316072309,0.075106810289434,0.0599222163017294,0.2376201664083,0.0886393253995247,0.090120658960425,0.38083394390615,0.074751310558181,0.0755446265584359,0.8745181416906,0.0665057472653066,0.070603670590602,0.87159866449555,0.0852773056949882,0.0841995841790722,0.013004896427045,0.0546596747123979,0.0554069917287309,-0.0015452934068335,0.0534417822594165,0.0500766768896185,-0.2393877660364,0.3528051187691647,0.3024083899990709,0.94488606613785,0.3188804627720385,0.370172331596811,0.5075657623713501,0.0261111799229667,0.0323803085667043,1.0002673492515,6.0059418597324665e-05,6.315701556092179e-05,0.0,0.0,0.0
343572445,55,1.951295306806193,1.436830099508198,0.0786394462916089,0.05942302460242899,0.1457075777878619,0.019373742676642353,0.018603123318474996,0.3042548720652,0.008519382119196,0.0088600532256138,66.19377126124226,4.55464904151512,4.393655973819989,-115.39927823446827,2.050787857480142,2.2304897965355925,0.1574054172585,0.0244446798410898,0.0175996529446653,-0.83651786136745,0.0619624584321532,0.052183710134781,0.290323,0.0,0.0,0.4036447610626016,0.0712766600344849,0.0713787029777989,-2.0140973596165,0.0357930003729487,0.0389293908816845,2.16288985113,0.0225044632412338,0.0233713156859352,0.3043450547159,0.1041903067693527,0.1573227336029963,-0.0563005960855,0.5545505157326522,0.596543909024036,0.23059180178,0.0996048062025303,0.1064910014215015,0.3875895649434,0.0797723114247373,0.075540004522738,0.22494162309295,0.0998393818366165,0.1081832486204926,0.37308703746965,0.0818653338185777,0.0791317195352445,0.99041492824195,0.1053880800826201,0.1065958533962251,0.9957575278691,0.1118605489278766,0.1127445601350891,0.0037988771090725,0.0537878308478633,0.0558021112618947,0.003891027113448,0.0606602253745611,0.0602039197012172,-0.1111178803005999,0.4412406832242574,0.4662248403807372,0.012132733487755,0.6078522412575866,0.5820149809163279,0.100517480765,0.0505587895898429,0.0678638580994736,0.9998598797858,6.211383185794617e-05,5.953261851054936e-05,0.0,0.0,0.0
343963409,33,9.106300970753525,1.1545323286031721,0.03731282468771213,0.046038152502344776,0.3126814153679407,0.014790620149372047,0.015422148294712668,0.3375921937773,0.0158730966107817,0.0191967478198783,88.54277390046437,0.43928685182480365,0.5300150166381314,-41.42711554784044,3.7172004254861237,3.6107419206956286,0.06240609830767,0.0142675894948476,0.0169815626757129,-0.50489793085495,0.0210449853578161,0.0209088783108567,0.959342,0.0,0.0,0.025430651508034,0.0092484715859477,0.0076636997993107,-0.72303956591395,0.064877386381267,0.0630193349559227,0.8390000777737,0.0541150024039706,0.0537420407709477,0.33398351878965,0.2009077371897389,0.1843450067120344,-0.069699892034795,0.408192150195597,0.4582994543420187,0.29177400119475,0.0804612378508496,0.0874911068780616,0.38704285937655,0.0606932563643967,0.0617631137638068,0.2156439499418,0.0844789511684195,0.0829903431322729,0.3896621437196,0.0611543320594156,0.0565086857760236,0.8961108831314499,0.0921598149029394,0.088673953795604,1.0047465002965,0.0872440319796008,0.0876053761191901,-0.0066379613832875,0.0442665725656563,0.0416863934589792,0.001491218475939,0.0503052822424109,0.0487891976686443,-0.2356587100241,0.3276512597991882,0.3506256504770014,0.2254963824999,0.4234873333970053,0.4031696718029106,0.2873216527859,0.0596406526329723,0.0699486916624191,1.0001474792965,8.71978948200347e-05,8.397567439510922e-05,0.0,0.0,0.0
344175457,33,3.9234940650345758,1.6433753648233447,0.09894825614975478,0.10640230291630459,0.18268148900335016,0.029801117950352674,0.034686566877245834,0.52142965429765,0.0073494511118087,0.0071136101140076,43.12747061842036,0.7247456476624166,0.7070087967236773,113.98123061166474,1.7119652805480554,1.7882793125084289,0.21573677235315,0.0269693563475082,0.0272460970142755,-0.7383054571958501,0.0773428146881606,0.0755011782978892,0.593673,0.0,0.0,0.7298345952280301,0.0084910152404773,0.0085886749355165,1.9893477596485,0.029879430825392,0.0312113619485727,5.716917689482,0.010185715710806,0.0107932700049708,0.80834120790155,0.0968886470342804,0.117203362781846,0.033933739607945,0.5246281437520055,0.4978156423401846,0.23362123739855,0.0834268674662331,0.0834854910701865,0.3855349233523,0.0731520078491387,0.0667270642960198,0.2163864936378,0.0802076151145607,0.0886670088048876,0.3819780056284499,0.0801107406937874,0.0754015650871958,0.97829269646475,0.1041005003810021,0.0963054903869533,1.005670165307,0.1065881760503362,0.1057055197899703,-0.0031920788252474,0.0534015064397091,0.0539396037402402,0.0030973893164515,0.0512781518537874,0.0530850393414713,-0.0064712052113175,0.4149120181188095,0.4619983112947305,-0.02041139780682,0.5611705499623373,0.5535475673977905,0.23023566970955,0.0962494145279789,0.0943415386744198,0.9998174435693,2.923261543408273e-05,3.0135489077154357e-05,0.0,0.0,0.0
344586348,27,7.7083779424114205,1.4756495049569378,0.04024469469079217,0.04172529366244415,0.9365215581334773,0.03583720509071664,0.03448686635353171,0.3354635873495,0.0028584652012576,0.0031246738766269,88.39905553282595,0.31415410724970627,0.30386165875715676,26.185587575514653,1.001907031257247,0.9137054625427381,0.1689832164714,0.0120088191838926,0.0121096503191059,-0.0284822209896,0.0169451608943911,0.0157052188608894,0.886963,0.0,0.0,0.0279381163547511,0.0053016843044477,0.0054804358365812,0.45702471976205,0.0174865764943207,0.0159471687148285,2.149734599418,0.0125912974193149,0.0118374415761084,1.4196928808965,0.0459204550161111,0.0438076964917246,-0.88732809920625,0.1857930431113315,0.1697037061923918,0.2981908944461,0.0662716913458024,0.0699886696318058,0.38782573680075,0.0751311644740422,0.0620379313226132,0.2327431338835,0.0826549075666537,0.0822968341852213,0.3771883374433999,0.0749000111088988,0.0751627755589858,0.9764414438988,0.06627857415726,0.0657700368513041,0.7204184417984,0.094897401876192,0.0826734485167111,0.079076464508615,0.0507731980743914,0.0526370715846524,-0.0043849711155485,0.0494311534807743,0.0493453169412898,0.1742644604452,0.3472120552019415,0.3493761036498512,-0.1343820191073,0.4234166026642122,0.392531377267755,0.05361425156618,0.0255417187445023,0.0359891789608814,1.001011994867,5.557855473958817e-05,5.616497038141155e-05,0.0,0.0,0.0
346704522,33,9.874883939000929,1.1098359526290364,0.04686587933050501,0.06775043463615216,0.1939036094950493,0.014724208115505094,0.01642294932204802,0.5384146493005,0.0753006879682575,0.0540316337992461,87.87731230121473,2.032445584239312,1.2582797039688103,19.189331785690378,43.74848571738546,25.732932120397216,0.04525878947751,0.0187377518443971,0.025733987161139,-0.7124141065005,0.0342978121766939,0.0353082228360619,0.994532,0.0,0.0,0.0370394149276185,0.0219532216486957,0.0354177908466747,0.3349170209179,0.7635551185300898,0.4491243916931373,2.924341199205,0.5754736156855,0.1900039995050639,1.065556580349,0.3957727223143166,0.3296511377187261,-0.12138347942025,0.5975504113305525,0.5789216263662198,0.1962336545769,0.1002252712994602,0.1017618946745283,0.3820416193997,0.0770554959021289,0.0849836952596685,0.2235097181869,0.0971273772061808,0.0984020865149221,0.381714011159,0.0828179494004088,0.0642586060450839,0.987436680917,0.1001033264109838,0.1062646756551383,1.0050264013175,0.1135411234395941,0.1130966636074437,-0.0012151893959945,0.061132440766695,0.0614016832874054,0.003309946042299,0.0616889316955588,0.062994281859441,-0.17403819465755,0.3721994237880627,0.3874588341296382,0.03618498752006,0.5992286052690938,0.5690095273099045,0.3693615878732,0.1238064346946818,0.2224486048507254,1.0000610503815,8.419282384330984e-05,8.864635742944493e-05,0.0,0.0,0.0
347268123,34,2.305133063284698,1.6520737744294764,0.08712824799728214,0.08181642853465476,0.24587504990112424,0.039965028012653725,0.043835825584217225,0.27183982235035,0.0089275003353964,0.0089559594079621,43.71102679592989,0.9451807978020099,0.9895436586506676,134.35096084825253,2.497238988690577,2.3229757184476973,0.2180294371201,0.0235302121588125,0.0209921555837845,-0.60928553893115,0.0770369763015239,0.0712503374646289,0.362696,0.0,0.0,0.7228341695106342,0.0120416988890521,0.011300579423989,2.3448666200200003,0.043585042561824,0.0405435747307931,0.47265246344775,0.0298307928827807,0.0296996839607807,0.9053385326436,0.095303098788431,0.1152563728917686,-0.0856957310925499,0.5634099961675455,0.562887801618486,0.2436171866467,0.0836867702994441,0.0896764651527395,0.40329937129835,0.0703256846746331,0.0623921657142987,0.2250175427668,0.0910338053657497,0.094401311399468,0.37434295701665,0.0715492746363067,0.0696991253992768,0.9843749535101,0.1031188227537389,0.1048720532807453,0.99930694056345,0.1031437716493931,0.1089895434237695,-0.0016446161881345,0.0488697127446841,0.0532094773078957,0.002567186898805,0.057385829114718,0.0529043485107166,0.094703060905655,0.4410310807975397,0.4586157140994736,-0.01388107911805,0.5572474554849648,0.5883026126247085,0.17973270052125,0.0706684772631597,0.0821264372890822,0.99995061413125,6.871990979484544e-05,6.568318547151009e-05,0.0,0.0,0.0
347957030,53,6.040710183694106,1.1828900397447846,0.025739914127827834,0.03433641576463198,0.9089431952290312,0.07910268395773923,0.062281941445022526,0.3044793046057999,0.0142294488868321,0.0114840580858012,85.77040256206473,0.151737346509222,0.1850467422182902,86.44370211314157,0.20986625851735857,0.1489154530640471,0.07294437493086,0.0095546680988184,0.01242700792459,-0.041463257338475,0.0395421102016858,0.0287831713678078,0.781088,0.0,0.0,0.073753372807269,0.0032212579922806,0.002640841910661,1.5087272194875,0.0036628571999695,0.0025990649630667,5.656533994758,0.0032161849938487,0.0020702920387574,-0.5494809270995,0.3800505360804137,0.534320054101456,0.01492964723409,0.2659889492154943,0.9854305263529622,0.26137728687015,0.0889678934607275,0.0905014072872541,0.4139077420235,0.0750980551875983,0.0848544632645994,0.2410122774895,0.0851271961769112,0.0950088654110599,0.40490569448725,0.0951517327462969,0.0889938520583638,0.85790101229035,0.1163540088509399,0.1088301328735539,1.126713634678,0.1028293124084334,0.0887359646395506,-0.001086525978708,0.047571040625235,0.0488366788039477,-0.0135795202296749,0.0551914022711385,0.061372358679523,-0.1947469838369,0.3313745285363851,0.2957349258376853,0.63220417105525,0.5405061665678921,0.3335953817925202,0.16850851546515,0.0701429380411102,0.1530227896801304,1.0000962394765,0.0001359717925388,0.0001724653678001,0.0,0.0,0.0
348717577,27,8.903299849596324,1.334929413498424,0.09527397662813564,0.16933855090983863,0.2890530102449584,0.02370821349620117,0.024140460286043497,0.5471678791676999,0.0801919495479965,0.0524054084378683,88.87870254632276,0.5363389769002538,0.5839654830398331,-156.6581534322375,12.097639388034779,6.7533226957636785,0.1254583023009,0.0321573128326224,0.0518669043655642,-0.5390225034520999,0.0371669207515504,0.034835202745046,0.949551,0.0,0.0,0.019569083252072,0.0101910086579201,0.009358094454247,-2.734200577487,0.2111436390401588,0.1178677164907355,6.003228040498501,0.0766153326045406,0.0936695381702605,-0.6042433964859,0.3214543810356886,0.4976497660820557,0.08640271498051,0.4562058046727646,0.4674233318155315,0.2446819739541499,0.0894196005898983,0.10044659863586,0.3700066827029,0.0814143821166628,0.0786741685425039,0.22379158926125,0.0833211004587219,0.0972694538471429,0.38634701016475,0.0795104836471322,0.0770828161905638,0.929993038563,0.1181676023671874,0.101488992039898,1.0087077580065,0.1076017583360566,0.106155368637858,0.0050121756539515,0.0564882770016405,0.0501560142377864,0.0029398642135865,0.0505868423552674,0.0557163569373427,0.16234400277665,0.501998537746011,0.4572160770835118,-0.19865468662625,0.5245627658256843,0.5166482893658199,0.1616261430325,0.0734268495715989,0.0919831629476113,1.000027586892,0.0001169037680396,0.0001144025716404,0.0,0.0,0.0
348842168,27,13.912077873982769,0.7877971707148163,0.05636172933005312,0.06968149932258927,0.7132123664089722,0.06876246590165302,0.041761349821825444,0.66268885259425,0.0161267865385721,0.1097404454852095,83.01924026076206,0.5330518004618625,0.6566066292507173,-129.2896980702946,1.0818842778448112,275.11128553267287,-0.103585583244,0.0322384166947437,0.0368089089264249,-0.14678113518735,0.0440297038352928,0.024712967485908,1.143392,0.0,0.0,0.1215360336870874,0.0113827268318151,0.0092291493061423,-2.256530920236,0.0188824427739531,4.801597741939384,4.13910926048,0.009560394397881,0.196802639296953,1.04379066048,0.3651543953874659,0.4377819487844354,2.5278045974155,1.1889160317383487,0.2597762237434686,0.2088999611331,0.1383501529229509,0.2881382336961171,0.36010723219185,0.0904441457221441,0.1364270963546338,0.17555427976235,0.1410529561151603,0.2242419849002993,0.3063734127253,0.100025511992362,0.1456359553731468,0.88143358109215,0.2139581197757308,0.1047336046196191,0.92044756951845,0.0785981926556381,0.1036253790515207,-0.0015222187670045,0.062035118611792,0.06679621375257,-0.0016959041845,0.0561072554184717,0.0633047719716454,0.16619813997025,1.5367526375468397,0.6613911788517518,-0.3910191518302,0.3239785761085881,0.3780910131501998,0.3664225231708,0.0681738288162793,0.1983240290960881,0.9998480952506,7.504577230721399e-05,8.470435854235348e-05,0.0,0.0,0.0
348843066,28,20.034614948125594,1.3078765665721506,0.09081066230461232,0.12172932741629916,0.36369301012946104,0.02762922380954841,0.028205907271949493,0.4166006299702,0.0247521685638598,0.0129952074969236,89.52465829699946,0.3145300884335569,0.26943782818803186,60.96482645965857,2.5439392813586186,1.1325308337316526,0.1165667585248499,0.0312526625587347,0.038649571488535,-0.4392650456358999,0.0343132382313687,0.0324391094017215,1.301781,0.0,0.0,0.0082961826200448,0.0047024897971983,0.0054892441459616,1.064036949628,0.0444001164305263,0.0197663919289738,2.8697503309245,0.0361240159484035,0.0150744321437192,-0.20920673328935,0.3225511580737965,0.4743504251157704,0.45786358134165,0.4495765943611389,0.433033988963996,0.1856826841613,0.0883233830621065,0.0980128980021008,0.37672846217545,0.0878999037172336,0.0781661960179903,0.21404595711865,0.1009273950522794,0.1021596877799835,0.3883247821863,0.1114516311652991,0.088664023706749,0.99586052446815,0.1204126243180314,0.1275763563599823,0.9898780720771,0.1029036105585218,0.1252904451107156,-0.04177321814232,0.0593693046746866,0.050022659325194,-0.007923455516498,0.057089940199006,0.0711834664628525,-0.08640395738675,0.6727322642938892,0.3785278102089576,0.3163164423939,0.5434349553263147,0.5222812444058305,0.28691017125895,0.0497819453663521,0.0717151660727236,1.000018240505,4.671154758040253e-05,4.312435587294772e-05,0.0,0.0,0.0
348897199,27,13.30592281923384,1.6978279125850044,0.12273520639577229,0.12022451441660009,0.1561325630268838,0.03907341116085247,0.047573436836706506,0.6603356654027499,0.0241757576387536,0.0256357956611134,14.052714771468914,4.705639056096514,5.318250383171122,54.200766966193235,149.92448201438495,46.62302411595263,0.2298936691811,0.0325875487687871,0.0297127335933009,-0.80650651097945,0.125088115844446,0.1155103316795425,1.124045,0.0,0.0,0.9700727362855572,0.0266818755888482,0.0166498690995845,0.94598184066625,2.6166758404980377,0.813725278060092,5.6452842666905,0.0224945121138526,0.0225767434698509,0.7607070587204,0.2544157336751101,0.1892167581234977,0.03777664481527,0.5360919721398177,0.5155825686044895,0.24347677101005,0.1027395475739637,0.086825510308907,0.393022963041,0.0843583455176799,0.0794062641524759,0.23218460209895,0.0964825665355418,0.0916288915034135,0.39407293059915,0.0934944935813833,0.0780137080447175,0.9979726664429,0.1191291132262657,0.1000744202701848,0.992382570736,0.1189484633620977,0.114845929921323,-0.001333081946364,0.0541802189735615,0.0598772025596928,0.0006045845937605,0.0607522600954534,0.0600699354268249,0.099602663617545,0.5055579900662194,0.435118663965701,0.02486436082211,0.5821562190417187,0.5776635841768399,0.32199771522365,0.0722853012381813,0.0544205885237388,0.9999625267122,1.1835227136769433e-05,1.1378738823952794e-05,0.0,0.0,0.0
349010426,43,7.345832139384119,1.0886370069246023,0.03163536600725614,0.07622046302713859,0.513577312717842,0.030362410944283602,0.03147354201740871,0.41966790603645,0.0128824978937514,0.011166160801156,83.51368553813526,0.3177865383897114,0.27656692517400927,134.81303483803322,3.7247477035959577,2.744047905665647,0.0368830935581,0.0128074320398927,0.0293896954946657,-0.2893941694779,0.026465511576584,0.0258311945078032,0.866041,0.0,0.0,0.1129658882522752,0.0047974025774387,0.005509152207442,2.3529313325295,0.0650091112338473,0.0478926707863203,0.3443798288626,0.0268490414019349,0.0247174177457369,1.1974839752155,0.2699428564681073,0.1526900125277079,0.92398436277065,0.308218730115272,0.3707609607543968,0.3229619056121,0.1078925093940122,0.1090692195612633,0.47554884244385,0.0602650714862021,0.0450141553053087,0.2144053760344499,0.105938276044165,0.1229850807413812,0.35478302416275,0.0887271425277307,0.095531883261947,0.1321990564847,0.0763070448216973,0.0890746681426465,0.97483087649565,0.1216538546318554,0.1169621187802469,-0.1244265233322,0.0635148955595456,0.0577418664091433,0.01019400278183,0.0609318948774859,0.0630059610074875,-0.05516871922735,0.4194735923321915,0.4492193372717531,-0.20940003662075,0.614087057043942,0.5726883948958477,0.1009735374291,0.0634448026925516,0.0813907731017923,0.99995769783575,5.840078530816584e-05,5.9493225682993867e-05,0.0,0.0,0.0
349765587,28,12.734561642935411,1.2689224725411699,0.030388185073706442,0.027978363558528452,0.8563938322761308,0.0648704868312443,0.04065789277853682,0.357513607701,0.0120301721614784,0.0044763332718572,84.8421416240786,0.10447683349946146,0.11298867572213567,45.79507060472947,0.6624320104340956,2.15999030108975,0.1034350887802,0.010527054724071,0.0094716814587478,-0.067326469142765,0.0342098022484095,0.0201439548380926,1.104984,0.0,0.0,0.0899000727228842,0.0019642128009452,0.0018159306794196,0.7992747632357999,0.0115616196526804,0.0376989425651598,4.061259116542001,0.0313917046226617,0.0089884176178856,0.61880553026175,0.1467350058187231,0.1796872963833334,1.526565710899,0.1412363000876748,0.2280156572260667,0.12197551653425,0.0927419106386715,0.1254996201887651,0.3904351036411,0.115679377127596,0.0933876721492923,0.2327949996586999,0.1209326070768858,0.1322160091751836,0.4318980593675,0.0756727263531732,0.0772053843308466,0.8643365808451,0.1159302346029337,0.0933461186031399,0.95874540979185,0.1267477396829528,0.1058492100544263,0.0203825948439,0.0773475427316184,0.0665245371175463,-0.01114805963555,0.0631038304855225,0.0673424038449815,-0.2285481839908,0.2364101175040093,0.2143727297699966,-0.37805031289575,0.6335710602492917,0.7138932037052179,0.0135989627509849,0.0109863888585483,0.0237039470014629,0.99989939252915,0.0001152576634009,0.0001296243349815,0.0,0.0,0.0
349904891,27,5.7245717097657325,1.1930664242598203,0.062159028904147595,0.08141470607225632,0.30244825767796235,0.05158357397105412,0.06517786406759635,0.5336155731594,0.0139029476122172,0.0137068091415323,65.90971164592852,3.7628767962728418,3.989797766691524,49.13463805370783,4.482346354102009,4.788322425543671,0.07666462379309,0.0232375797275841,0.0286687859978215,-0.51934891300165,0.0812115606010998,0.0847552756909695,0.757743,0.0,0.0,0.408175728943305,0.0645079935024847,0.0590315193056733,0.8575612108129,0.0782317020938437,0.0835719919728181,4.7121559494105,0.0237274995703558,0.0254338031637288,0.7757670686288001,0.3290056492558881,0.3021944053547569,-0.1886488002456,0.5467775128561181,0.5756502738132362,0.2272548226856,0.1023431998216289,0.0926962393328704,0.3922805468578,0.077672304085691,0.0709759257135559,0.2122206444651,0.0926258880568031,0.0959724263647717,0.38853662290225,0.0797319672324429,0.0692075216316322,0.97459914428655,0.1084890511840438,0.1141399313354987,0.99091530307955,0.1121956884693938,0.1112498186039291,0.0016960294748994,0.0575159148698295,0.0544927589106675,0.0003991684842133,0.0561241859186933,0.0519570413949789,-0.03975143862652,0.478424694555266,0.4383954733026245,0.031587264095105,0.5248647600641871,0.5323419303175054,0.10600510298695,0.0625776881110828,0.0771134075642013,1.000007468785,7.21366227089959e-05,6.66897366394803e-05,0.0,0.0,0.0
349928368,33,5.608555218032512,1.4968286150248877,0.07617342044506636,0.09300774425766511,0.15266945739455254,0.04742009649257678,0.07788324145624015,0.3554364419942,0.0186475068838266,0.0192829625901028,55.37960427728878,3.232636933336849,3.926237606750078,73.78411314601539,4.316859315632721,5.284218863078131,0.1751720770231,0.0226833933688936,0.0261803479778678,-0.81624783793865,0.1615326946803711,0.1790180483767328,0.748851,0.0,0.0,0.5681367229923413,0.0576814783674047,0.0455014311110933,1.287775710062,0.0753434084031801,0.0922270175567048,2.0611264024835,0.0434405569700944,0.0462761720581728,0.47833310965425,0.1961312773300328,0.1912597423634635,-0.057409529224515,0.5529203258112304,0.5710713616253729,0.20259867306225,0.0786622952477655,0.0900408426005626,0.3945792489928,0.0875720835909151,0.0734271584543502,0.21730477701645,0.0869037092752442,0.0917434423352644,0.37377711949665,0.077658468452216,0.0752764481764435,1.0036765191455,0.1091978817827422,0.103312724696045,1.021870892635,0.1069687148777049,0.1052934380175296,-0.01184328072225,0.0519424835814026,0.056876220595448,-0.0003539197917957,0.0549700106312658,0.0529637303120023,-0.026536426907675,0.4195715932378047,0.4047222655378722,0.01797280008651,0.5195738539592424,0.576500422436204,0.1623730636099999,0.0876220170390347,0.0900885875767305,0.9999905395707,2.0571987801809577e-05,2.0536488461786465e-05,0.0,0.0,0.0
350341103,45,11.487459678402566,0.7562564681726526,0.03359042075810359,0.1046831787239012,0.20481301776066455,0.023986434612399632,0.04944712040745333,0.78498091013855,0.7824937958948509,0.0225597715483129,87.58545570351079,2.180077982836565,1.497043281691802,73.43795072860352,35.72392950155492,16.93496155238201,-0.12133089785395,0.0197314511458938,0.0563036057088986,-0.6886424433898,0.0540952805485221,0.0939207220453064,1.060224,0.0,0.0,0.0421292755724641,0.0261165463501323,0.0379760918022863,1.2817340361315002,0.62350019155247,0.2955708377877162,1.9458637568595,0.8878115311621491,0.0157325597186814,1.91708420928,1.180636707378044,0.2893506310470237,-0.089314875148445,0.8270491641855113,0.7415763196051035,0.25657975357745,0.1471101056478679,0.154628783128694,0.40971392630955,0.1145746346127522,0.0943657334192933,0.2256783041146,0.1304809028484572,0.1105545838768014,0.38569570475085,0.1208860056158201,0.1213727471908827,1.038747315025,0.1957888764761979,0.1734325540143457,1.003434733846,0.1752089742730369,0.2085145751653214,0.03091581244361,0.0900078492309345,0.0621776708324876,-0.008654917486171,0.0665742618431539,0.0822718415401115,0.6306182739592501,0.6527934009351913,0.4916826765256594,-0.32954754422265,0.7851130902532556,0.6497795080047856,0.13765687416025,0.0769626953604767,0.0639727870576979,0.99993239247545,0.0001126037527622,0.0001359020603155,0.0,0.0,0.0
350375273,40,5.889887505295363,2.6482268239163003,0.46428569141807063,0.34431585308066737,1.0138120734583844,0.2409210269814217,0.7101676387475608,0.5248356691245499,0.0163660212121214,0.017678578373645,14.727563664276081,3.7983739147478772,16.510006391614994,-7.611110288274226,44.654700165062465,28.28671844185772,0.4229551802225,0.083714252314223,0.0530851724239102,0.0059574589184855,0.1178391826571555,0.2305746918226151,0.770107,0.0,0.0,0.9671455638174388,0.112121168802685,0.014716685409181,-0.1328389342628,0.7793715443711954,0.4936963713950174,5.2230575215015005,0.0330926998872449,0.0346597578010747,0.21378348480245,0.4310931775381564,0.3366885395797111,-0.2193923989817,0.5642288480413524,0.5212479948156996,0.2329651159325,0.0851810775151776,0.086681299534331,0.38170308986405,0.0757286569815103,0.0736902049901849,0.2230022345215,0.0994150835552432,0.0964792027035839,0.407493620305,0.0910364885147106,0.0679021127282021,0.9909076876447,0.1061970508451474,0.0856303793143946,1.0077074886565,0.1062350319126501,0.1063120340105339,-0.0018016683883174,0.055731136673927,0.0565669480438572,-0.0015398134767184,0.0560161833114196,0.0479952738120978,-0.053544717846965,0.4642608853584173,0.499787155776661,0.07355697896369,0.5275343664191123,0.4593394335496716,0.3484084113205999,0.2218297673413075,0.2724805371130684,0.99970582965445,3.745906428698209e-05,3.973466409412652e-05,0.0,0.0,0.0
350566264,46,13.590173461762264,0.9179332626749537,0.022242689368115465,0.035076986688240996,0.2771419597951523,0.03551524938278386,0.04241906979433274,0.6082742991533,0.0156989458544163,0.0160506257605618,74.86772402554924,2.466910359167386,1.4894946253978105,122.53716633962932,5.019184329360608,5.225546166173196,-0.037188892552125,0.010653103940531,0.0162864639333081,-0.5572977162678,0.0595573424275129,0.0618515280043087,1.133225,0.0,0.0,0.2610483392767329,0.0251805524219531,0.0413080150325396,2.1386770086905,0.0876012923118461,0.091202985814689,5.955503814009999,0.0222816290623812,0.0194690933766645,2.349795194043,0.2427414732570416,0.1725247115558716,-0.2559109690304,0.502030277426112,0.540538867010209,0.2943488643048499,0.0968399317829389,0.1136260200493113,0.4594776419857,0.0613436153870371,0.047026328338361,0.21743446502775,0.0949420006333323,0.1082340429041588,0.38087312813455,0.0900712803654084,0.0791867848054245,0.9644762186952,0.1104157801756668,0.1196978945119908,0.96008298967885,0.1119438850382258,0.1263079683393202,-0.02002081441947,0.0534740579692054,0.0531610709723485,0.011598246969775,0.0556258001951547,0.0602547963702626,-0.4870451994487,0.3571203762659062,0.4100482888395019,0.00341341129913,0.6244331676064615,0.5490990700519676,0.017050059853315,0.0116698098382244,0.0416347876642656,0.9999866707,5.013689445976244e-05,5.0264964388757605e-05,0.0,0.0,0.0
350994920,40,6.716468774279982,2.780749764573691,0.23564771862303457,0.48776706566962647,0.22235670629285098,0.058584680985803744,0.06590834300564474,0.7299395540327,0.0232580140808338,0.0225061955655113,26.264183548455154,8.028876607988348,18.08492528503449,-80.22522042483071,12.809590285523088,21.342376321570683,0.44416190912505,0.0384567090515679,0.0701888164513196,-0.65294976766745,0.1328105125171844,0.112741757204643,0.827141,0.0,0.0,0.8967632256559965,0.1816693740761578,0.0530161777538197,-1.4001942395515,0.2235695263138584,0.3724947370110845,3.2114638081285003,0.0140532270357605,0.0138622697975114,-0.2038122840868,0.4688837743126375,0.2559056346973091,0.015428835201425,0.5658879490399068,0.527058430523283,0.21177561660685,0.0887818430136962,0.0976252976126684,0.3678373496928,0.0757450699408478,0.0756454013552142,0.2056593242625999,0.0819980566948431,0.1005857004358616,0.3670820345591,0.085437012539779,0.0768519522975473,0.9948889004424,0.1112668073008883,0.1168284933489465,1.0133914546155,0.1056211444623715,0.1006257087746158,0.005742552863229,0.0586280231264829,0.0554626634019258,-0.0006751821029001,0.0523878080020951,0.0540649207503262,0.039473449374005,0.4202677584986581,0.4374715968005139,-0.0076475101776405,0.5251878141266207,0.5308649253940717,0.21419390785585,0.0953083155488591,0.1592526698437528,0.9999113279648,2.807095843648799e-05,2.81381901224842e-05,0.0,0.0,0.0
352137790,27,7.992598551911047,1.2191872303452314,0.03014446007079008,0.08348778323958639,0.13580766270428224,0.019320412732924105,0.026837875845237336,0.3582357370281,0.0154680864280198,0.0139376018336874,53.15153366605942,2.716403868080995,2.9763382604438675,167.46678344628447,5.037278888658874,4.1572189260190395,0.08607040525894,0.01087292863848,0.0287656778282765,-0.8670757250754,0.0666458823532148,0.0783178799364378,0.902688,0.0,0.0,0.5997007204690512,0.0423594426577657,0.0372507242182121,2.922846758862,0.0879171019482982,0.0725571579852548,6.132022693845,0.0432061817310014,0.0366268651163386,1.473148877465,0.3512953882986318,0.2047616926888926,-0.13239563031635,0.6312642749230042,0.6296880442393903,0.23496606817985,0.0952234258865807,0.1131276707726994,0.4369824646701,0.0755550570804583,0.0630827108221293,0.2453110475735,0.1035303890436628,0.1007490901410706,0.3892204319093,0.0890331186977408,0.0955669166313517,0.9417092550375,0.1334693747856248,0.111368999352115,1.0037415880355,0.1259034378394968,0.1270073930088127,0.0190266820503249,0.0707508123234062,0.0544799932030873,-0.002381430824525,0.0588319681955413,0.0540646496819573,-0.26880843325395,0.4369780716367316,0.5386217084598468,-0.007015021321661,0.6660381822242367,0.6110372531409521,0.070538753946785,0.0450129479362013,0.0651570409576652,1.000007112729,1.833696337871782e-05,1.760806865425124e-05,0.0,0.0,0.0
352510260,27,13.11740718685997,0.8953924788249439,0.0349837422988073,0.03357227681098851,0.8194997419218465,0.06536219437935975,0.044979959379666035,0.5366944288346001,0.0581817906026184,0.0507028241862131,84.69361541660686,1.6484656722282125,0.6122284477043678,87.99664562110884,1.5031477115956307,2.285447749518542,-0.0479865579518399,0.0173086305165695,0.0159857953866146,-0.086451178862165,0.036098256845359,0.0232059789981433,1.117848,0.0,0.0,0.0924815424689849,0.0106446859696051,0.0286056252028133,1.535831196799,0.0262348767111619,0.0398885881113932,1.629675498985,0.0094687534778268,0.0080742247085876,0.1630521272011,0.2884937587278282,0.3516312032045141,0.6060039450533501,0.6179572808573613,0.4330799388156807,0.2057526448197,0.1156428869186268,0.1012683900425113,0.416910459867,0.0973381980113312,0.0782575040574498,0.2033220644913499,0.1057205420673225,0.1179268176842978,0.35997091336565,0.1137530819716252,0.1110649506795169,0.98412642675075,0.129448434890334,0.1557232299676639,1.0943673675235,0.1028193412391897,0.0941279324012069,-0.0083976482084315,0.0576017974054001,0.0659253281988364,0.0044653031342144,0.0747447529202035,0.0762223560591896,-0.1005376410535,0.6660391893979132,0.5000534240571737,0.4362477275804,0.7708595152529085,0.5815431562905082,0.08217516688395,0.0468272793178249,0.0378469139366501,0.9997458832565,0.0001460209180935,0.0001514104683729,0.0,0.0,0.0
352667949,55,6.069710814112913,0.9945419302421419,0.07271937697226827,0.03590630770809833,0.12478221079533502,0.01322823422076018,0.01687089185487803,0.2168457696125,0.03811633903473,0.0602432856571716,89.01723312252994,1.352730998278858,0.6694568005703019,70.59695716602263,8.282680086341593,6.640478257712789,-0.002376902143457,0.0329757685084462,0.0154030830843204,-0.90384732414155,0.0486676196284364,0.0550734155226078,0.783168,0.0,0.0,0.0171516767332988,0.0116834115640296,0.023599163750301,1.2321493444365,0.144560038396029,0.1158982095041847,0.4165722547192,0.1139286210533276,0.0899056300397127,0.461432859058,0.2786544559010401,0.6270789245477509,-0.12540253077395,0.5421628872708797,0.5750585099153592,0.2771267854198,0.0898259200913738,0.0994849793088004,0.3564846207761,0.0858814228260853,0.090491258978304,0.20368046281675,0.0892969375849746,0.1251407160255548,0.40124786121775,0.0856094862648412,0.07116087377878,0.96193990142525,0.121371649164979,0.1189798361496318,0.99224704014535,0.116867462595551,0.1217374933216006,-0.0002368927687481,0.0607223776998419,0.0652784660823655,0.004411430370957,0.0523195151513604,0.0545870277351805,-0.0975574682693599,0.371684655267512,0.4413093243179018,0.078029692534165,0.5991633406254011,0.6499294408228469,0.5390472869085,0.0473846092107267,0.0287274260248984,1.000014321931,6.319306172730688e-05,7.759913384419725e-05,0.0,0.0,0.0
353453805,41,14.35003631099622,1.3673464799472115,0.025726948900933744,0.024340986653906826,1.1989577408803935,0.09321727552754866,0.09866855512843187,0.46750989503035,0.0107124355665628,0.0026597499507057,83.83241417610381,0.5089255305884706,0.3068721437500983,31.40072631997464,2.9924246779087094,0.44309315601229177,0.13587857694,0.0082492049180868,0.0076631391031327,0.078803875988015,0.0351506727915007,0.0343457618160376,1.156853,0.0,0.0,0.1074369133549387,0.0053264441614766,0.0088266594716503,0.5480460618012,0.0522276632474378,0.0077334344654674,5.60662692396,0.0362709926310742,0.0048758141446922,1.3820374747605,0.1090784375531088,0.1714020675577572,-0.68561705322065,0.4581439206672251,0.4068140764852221,0.12662657509725,0.0840547884590318,0.1704422437278148,0.37209063776975,0.1556223067338804,0.1327527397664691,0.23190940879085,0.1708737089524794,0.1651968422080254,0.3554861587432499,0.1217618344861123,0.1337960819264804,1.629259368107,0.2012836776938749,0.1687991496443186,0.6268642680508,0.1043346506491179,0.1088230364087684,-0.0283756877585149,0.0779817734447729,0.0587749111982216,-0.0074840830040799,0.0814262835968957,0.0489295545821384,0.2335430741929,0.554789493295605,0.9148092475045024,0.9399121499943,0.7516085498138668,0.6849363932696402,0.48073851219775,0.0869513991871613,0.0280379064169149,0.9999041860457,0.0001091878235394,9.061169680268932e-05,0.0,0.0,0.0
355408832,33,5.022697235544205,1.2357910510461196,0.029511322762526326,0.0249925290394295,0.9607611399724945,0.037205336531488165,0.0383567548957916,0.23553521811765,0.0084002640736235,0.0069316459205646,81.01359544457837,0.1704050694745547,0.17371389569902362,78.3481083833598,0.5142651376890325,0.391682366240637,0.0919450459559499,0.0104970164576316,0.0086954981579033,-0.017384571213825,0.0171522871102792,0.0170013087589113,0.700937,0.0,0.0,0.1562000967427392,0.0029953777572687,0.0029369282104256,1.3674324539990002,0.0089756198808956,0.0068361469129014,6.0258532671255,0.0080097107192074,0.0059289314592634,0.9861559264289,0.0988355036204912,0.1051596189214978,0.48123343707635,0.135112270317555,0.1472045771905195,0.2351520231677999,0.0514071780991945,0.0745777864368524,0.45353659490885,0.0467901308726941,0.0456076112576716,0.21387154359815,0.0715028488435681,0.0782590892193293,0.39686234562295,0.062023464385938,0.0586289828476876,1.036580855738,0.0789959728661815,0.0857378743945944,0.9291149825919,0.0706543513333429,0.0815744688579886,-0.02491034522148,0.0424482958509816,0.0423018849811366,0.0041491658166775,0.0444832598201229,0.0443621009275981,-0.080865777912965,0.2588125401069569,0.2311881692386309,-0.1961737671225999,0.4279923521483851,0.4847043038277788,0.0183786026376649,0.0104065536538318,0.0151639427366064,0.9999653565352,6.964278859045159e-05,6.752922896469116e-05,0.0,0.0,0.0
355531837,35,3.1520129999782682,1.854881621909223,0.06520703716796095,0.0513927355463466,1.1925129245907942,0.06785216447747877,0.06883294027399578,0.3106051409489,0.007206055618343,0.0067715410146315,76.47533664000373,0.8677073382820595,1.3819623967017378,116.65883915140586,1.9158485937243457,1.8997567472995247,0.268316198268,0.0155421275668924,0.0118692076640228,0.0764630946706799,0.0254415519821649,0.0243710930972824,0.498588,0.0,0.0,0.233863905494954,0.0235166860101781,0.0146970063851485,2.0360808447465,0.033437865930193,0.0331570102273546,0.2819669457625999,0.0193951533221751,0.0189420717179433,0.66813578238985,0.0355890695312314,0.0331678347624517,-1.2140799339495,0.3364797111198696,0.316501426156045,0.24229998839725,0.0982325816878738,0.1189004445851802,0.4231312411572,0.0629560392677255,0.0547190448894829,0.20538672237235,0.0858321782070334,0.0882980598902866,0.3799386065286,0.0744829792893688,0.07104615300192,0.8890970373877001,0.0903616272828663,0.0841375132007139,1.0782021321589998,0.0901471779730795,0.0840354245334502,-0.001288792527076,0.0489456780869395,0.0517969599781153,-2.1412484597775e-05,0.0545348669203655,0.0485940906236185,0.1578903281861,0.3960064998284496,0.3879920387847901,0.42078709153265,0.4588725715532185,0.4311737799420832,0.10668560096265,0.0446455122992593,0.0485821670436147,0.9995839326023,0.0001080566513571,0.0001063959576119,0.0,0.0,0.0
355799596,35,4.120709510448709,2.596162224893456,0.09362277283971387,0.12132013966992217,1.774611755369878,0.18310835108273493,0.16280651158757675,0.4710525550848,0.0191278858396513,0.0244033972645748,81.53306025619307,0.3003355056319208,0.34057198908006114,94.14565828584638,0.4618896154142836,0.4233656339623022,0.41433182648535,0.0159508937109434,0.0198349078745782,0.2491033540427,0.0472957821120433,0.0381200361250219,0.614972,0.0,0.0,0.1472387141934757,0.0058818842102013,0.0051826659383333,1.6431517135455,0.0080614945697496,0.0073891242524353,4.2423723403755,0.0040843960280136,0.0038680882882067,0.2385993620072,0.1260154346959142,0.0906214136014263,-0.3701388905735,0.2106538334556539,0.2475284122933045,0.22051842600185,0.0859301647958708,0.0942433624574959,0.40007538807185,0.0683017936047679,0.0675169944987629,0.20983551178935,0.0806367281023701,0.0883679860109501,0.3816284178607,0.0802900619026521,0.0704882266721281,0.953398824769,0.0808626954274789,0.0885876558587002,0.973270639849,0.0975816380254156,0.0940975598476717,-0.0007156589080143,0.0503997998984359,0.0481942731905359,-0.004231878623364,0.0493623575154253,0.0470673470980354,0.01114822354514,0.4431694859342795,0.4027970472696896,0.09151082351368,0.492925585378104,0.5668687975388432,0.2583699487649,0.0698859031196001,0.0650318300809552,0.99943960089065,0.0001702422801455,0.0001573339818274,0.0,0.0,0.0
356051332,41,17.0879120469225,2.3101072621722465,0.2992040291926217,0.3143954161886531,1.7523796499419477,0.24698450404306782,0.22180987994850998,0.37902864312085,0.0702326343109653,0.0612442323689392,55.289816881213255,15.835889694193654,9.126149617057806,-78.40206584467684,50.09874100473121,69.65221939540466,0.3636321453848,0.0602409730447056,0.0554148749263572,0.2436282011546,0.0659776898235106,0.0517606431437236,1.232689,0.0,0.0,0.5694256332369362,0.1375912130434542,0.2027101852946932,-1.368374189355,0.8743879816364517,1.2156605597712655,2.764681327392,0.1803498064396786,0.1237057201735631,0.02362932762116,0.3363266333234711,0.3734835544236433,0.2818754960017,0.4392022440373013,0.3505105275774501,0.2145450618809,0.1001254571106937,0.0767214487981341,0.3990478627119,0.089551297195648,0.063651596506887,0.21313421240125,0.0970016678366365,0.0954991618720826,0.3847473054633,0.0799972114560905,0.0847383120632649,1.0031117368665,0.0934810923440215,0.1092504879194067,0.99855979595495,0.0942889439990234,0.1058330769251363,-0.0055728887337075,0.0577410299907967,0.0522827610127434,-0.001623454933534,0.0549482046670709,0.0508450279230999,-0.16714453508545,0.595906300913446,0.5562345464440814,0.2002873594171499,0.5909957552721177,0.6183123248131943,0.3225216122792,0.0955605788263957,0.0926891348928151,0.9993467812516,8.25817356113756e-05,8.5065294222475e-05,0.0,0.0,0.0
356372385,35,3.914794774974266,1.5747253493866196,0.10766337677055304,0.1329305073018987,0.13623157652210155,0.036314119851341614,0.0434225771793694,0.42396123564585,0.0144487654805343,0.0156100796022412,57.442718235687444,2.64118085663997,3.0708066189388887,108.85018441810729,4.400354780417679,4.397267213847965,0.19720481866715,0.0307563586775064,0.0351955332827833,-0.8657222175342,0.1346364116224624,0.1201594803149141,0.592709,0.0,0.0,0.5381425248306487,0.0459244287300059,0.0382678652331502,1.899794109499,0.0768006791741606,0.0767467909716446,4.16619897328,0.0307034547539588,0.0328062721798936,0.7332501806666001,0.1887756862348539,0.1768568173900165,-0.09423067961288,0.5291293265479654,0.5653985502851703,0.22439815214685,0.0936783824143579,0.1007686289718077,0.3820170699291499,0.0845580458274479,0.0780188218347016,0.22492927624605,0.09693585910675,0.0932135075404911,0.3831335307685499,0.0837939825036612,0.0780234147669446,0.9835329587827,0.1076586055683676,0.1009943523518357,0.99105017618515,0.1124306309156103,0.1148835194173458,-0.001234945078214,0.0565768277855589,0.0539511159888989,0.006637258423342,0.0543024817441263,0.0533852846104066,0.074930231823115,0.4094661641280355,0.4694058048181172,0.071693419077405,0.5441478404823252,0.4740009427277647,0.20897752937625,0.1350588663060987,0.1173425601200174,0.9998744554198,4.557486092415797e-05,4.9233866230569134e-05,0.0,0.0,0.0
356770527,35,7.340032789382418,1.5911212301519346,0.09617572890635206,0.09926230776155798,0.331739465083906,0.0728944220257341,0.08446331497829357,0.6118216867874999,0.0186123616233772,0.0208619641108631,39.66307944642025,2.5045216337661813,2.5275672474439617,-25.00647269886977,6.829788653143005,7.478930544021645,0.2017032705204,0.027077909926661,0.0262819840940513,-0.47920285995885,0.1077572874823866,0.0985078367514217,0.865698,0.0,0.0,0.7698110078202931,0.0288967657136994,0.0271560099296972,-0.43644528290535,0.1192022992126944,0.1305319625211484,1.857461133235,0.0213625301610353,0.02393271410536,0.8465752997236999,0.1567415692735473,0.1560332119903604,-0.1396264770402,0.6427472983347313,0.6130187164381442,0.2289992195869999,0.0951844297647409,0.1104410273158021,0.38568258132335,0.0780393793229877,0.0746595986186698,0.2211540573108,0.0897302384317211,0.1031536263841928,0.3827762808231,0.0870928491682714,0.0797013517429761,0.9909471801031,0.1216456188512026,0.1175452116417354,0.996057946988,0.1173796082397846,0.1175948308088596,-0.0024048489985345,0.0589919871020274,0.0616804625789222,0.002558469421321,0.0622963418863934,0.0600526365690428,-0.02676995544809,0.4768792116741664,0.5333630085768343,0.048364335626805,0.5885960983235008,0.6121520243973997,0.1365225529266,0.0652441514801439,0.0693614884700453,0.9998908816433,5.28273099971166e-05,5.356877195605847e-05,0.0,0.0,0.0
358028139,40,20.835071731708748,1.098774697672663,0.05040714955681924,0.03751793499205869,0.6748372652014295,0.027797976192183937,0.029527750811164877,0.50459787603785,0.046090582829281,0.0452536254170992,87.22178969352166,0.683340533619571,0.3823979106086455,-81.83301360130073,4.609125924965432,3.478153722517723,0.040908650031685,0.0203950809966746,0.0145815408374567,-0.1708009432369,0.0182684044068242,0.0185987207848562,1.318795,0.0,0.0,0.0484699184054878,0.0066672881577749,0.0119087946692507,-1.428255524172,0.0804444230296759,0.0607052343484315,0.57663109669955,0.0218460528402679,0.0226581139964591,0.4179777405492499,0.2895146460728516,0.2869169446580664,0.52074378332975,0.2757098002193702,0.2683497047084971,0.21112914902035,0.0930319351466377,0.0902193680258735,0.3531693228092499,0.0865278924471933,0.1018476264123954,0.2135551662696,0.090758130288117,0.102454758990018,0.37486112590825,0.1147501958720069,0.08374809988259,1.0195338552045,0.0901698932976546,0.1006616258814561,0.97612598849635,0.1132144053631056,0.1161833654053008,-0.01227385081162,0.0596517071888988,0.0621831429179722,0.0003184926301384,0.0606917623000259,0.0576786437089459,-0.1592730414166,0.4497152485692962,0.3005167401270742,-0.15512338946745,0.5220944023501317,0.5840597924375488,0.1294908626912499,0.0581304118023751,0.0642582972770954,0.99972669256785,7.043303882547924e-05,7.112618061499987e-05,0.0,0.0,0.0
358805024,45,16.284521428902064,0.8120443672984007,0.0494048358597422,0.03294049522946907,0.40303187772363835,0.040479837277707376,0.18377407542654522,0.6198457660437,0.074547054687543,0.02296594881728,87.67188437957013,2.6367671275331332,0.4454860539789678,130.91254365347814,222.23791841722317,13.308479675787567,-0.0904202417606949,0.0272604450531559,0.0172691706163023,-0.39466060206745,0.0459690442493458,0.1631551131813673,1.211775,0.0,0.0,0.0406221025103354,0.0077699302200665,0.0459230445467152,2.284854918914,3.8787833991590897,0.2322767887772405,5.6430199395035,0.1811454806762062,0.0163805477116394,0.1409013332481999,0.3948081642306082,0.8268758421374499,0.05121186702579,0.6764515644251798,0.6538576904618472,0.22390478248315,0.1060503447824091,0.1067515948552669,0.3759488117305,0.1088398217673035,0.0967794524616921,0.2159444703629,0.1005044178798199,0.129149998399228,0.3820094115597,0.0881221709384677,0.0721575955680129,0.99141774583355,0.1270089824795579,0.1165021752265675,0.9962512894678,0.123785537302437,0.109629374540207,-0.0028774854765969,0.0574421506059419,0.0849200198219629,-0.003035842851608,0.0614993020604057,0.061288153724083,-0.1545017950258,0.6414268390595554,0.3650420992065797,0.0268644627295,0.4919649398501851,0.7893207706335279,0.534833939571,0.1148130492632152,0.0421639706438422,0.9999571274221,0.0001951451815608,0.0001324435705043,0.0,0.0,0.0
358870376,36,2.653163414423818,1.6801948203068422,0.13366759074540435,0.1678300371426129,0.08309315483301914,0.021295187794606825,0.027006175596463428,0.51520515454885,0.0205786496315405,0.0202939368464798,68.70447956194515,2.148021323108992,1.7453986931543994,76.23286451230709,7.406548619881659,5.8808060577063985,0.22535964153465,0.0360020705454878,0.041348167005568,-1.0804347516755,0.128591059943155,0.1222194294877133,0.423764,0.0,0.0,0.3631783868497837,0.0285470425896907,0.034666833998713,1.3305144839665,0.1292686596259769,0.1026394283782043,2.288461777969,0.0370431870272525,0.0317236620303047,-0.81676100189855,0.1890425692424988,0.1784114606918097,0.0043547460873545,0.5570656375404307,0.6630103774190552,0.2515514391808,0.0932864755107285,0.098554312331359,0.3994344658190499,0.0785976824775596,0.0770457240271054,0.2237064678552,0.0899897973857244,0.0938227926109549,0.3716575794891,0.0883787798496439,0.0801873306941272,1.0116832500975002,0.1105602643159079,0.1111794555259428,0.95998604556465,0.0979742431818653,0.1141803534648704,-0.0064417887976425,0.0543093967191827,0.0569929899278299,0.002486066772048,0.059488161341359,0.0597663036120056,0.0645206009416149,0.4143440121604878,0.4559920093693464,-0.0442420651638899,0.5689553230719934,0.5628116845937082,0.17355727688615,0.0966989912509073,0.0794435298389251,0.9999770956378,2.6324998130711208e-05,2.56839697958533e-05,0.0,0.0,0.0
358929566,35,2.316733080620221,1.435443902334179,0.2754293086017743,0.09057869120169948,0.32238039160543447,0.02473618451033327,0.07597059418335272,0.653105731487,0.0284687000562239,0.028998451391051,87.35568761294424,0.3084594733302737,1.0941925527189085,-85.72310827096943,0.7526931829351635,0.8866582561714996,0.15698622477905,0.0925227718128336,0.0265747388367453,-0.4916313814964,0.0346711839965224,0.0918972777365347,0.364876,0.0,0.0,0.0461355753807071,0.0190841808269793,0.0053772062958595,-1.496150484372,0.0131369742995346,0.015475105910184,4.145214838782,0.0467286438482554,0.0568586281917866,-1.5413858881225,0.1316551457694366,0.3001268576803026,0.1348292679949,0.5904276927286819,0.5600125046328578,0.2483333211381,0.1055475774304446,0.1239987611216947,0.3547718959906,0.0906222450644355,0.0898955100274823,0.2135116835898,0.0885355747249225,0.1124006491261472,0.3753349648156,0.0850468316682805,0.0846785915712547,0.8257419227698,0.0995074622230104,0.1141621026860643,0.98887837636685,0.1200657134615104,0.1147181514115289,-0.0018866418490035,0.0557324807007507,0.062216319683482,-0.0089967241606245,0.0597182968651051,0.0544714368362312,-0.2022545414267,0.4712247816283413,0.49841944501975,-0.18465388568715,0.5841399348369511,0.5267246086894858,0.87188540507915,0.0159055818971887,0.0771670542371261,0.9999882301335,4.021214800864481e-05,4.330235180038944e-05,0.0,0.0,0.0
359278357,36,4.515148099538299,2.075320029759108,0.03788784566734016,0.04079599274811496,2.0064772359876346,0.04584344849769373,0.04634754401083452,0.31808847086005,0.0056752839622123,0.005969982674697,83.40992790575679,0.11419988284472993,0.11155023648919382,45.987492595913224,1.1304561223439005,1.1387674511024166,0.3170850776464,0.0080019154809531,0.0084543978874959,0.3024342369126,0.0100377543742092,0.0099176445927479,0.654672,0.0,0.0,0.1147650224566785,0.0019342712514758,0.0019797651872229,0.8026331605352,0.0197301813842289,0.0198752414362807,4.874153823313501,0.0168609191506856,0.0168474573829051,0.017862822027395,0.029780492451303,0.0299651553703603,-2.218411495031,0.062780926184514,0.0693615627660944,0.2737731852752499,0.0653894567124046,0.0675809880373817,0.39160001208955,0.0731747617558993,0.0628245895259028,0.27152944661845,0.0798618299274453,0.0899507056758806,0.384094521583,0.0746539666555625,0.0634818583162522,0.9025412264019,0.0564111606881332,0.0615794332910873,0.7785158820986999,0.0796457242224305,0.0657694184672053,0.028891608118855,0.0444038907690926,0.0467028551899805,0.002052708962206,0.0506449451784206,0.0502385380566726,-0.49992097653535,0.344316962513758,0.2913670364650327,0.795895105846,0.4189107735391438,0.415473243742827,0.4587320337553,0.0126765645717186,0.0140753097187912,0.9998819411697,3.692127201693207e-05,3.907069295217003e-05,0.0,0.0,0.0
360029466,40,12.569268396723837,3.498664577541827,0.1115344673309333,0.06567605689942502,0.9619343038322601,0.14121175871726743,0.09814484167157267,0.58791954881215,0.0058715526695732,0.0054687646736256,74.58240538391794,4.314842413156711,4.874037134742522,-105.71496004488525,1.2300049344271202,2.04861190575709,0.5439023079858001,0.014070428417837,0.0080768937171545,-0.016854587481315,0.0689490489327089,0.0421928783804498,1.09931,0.0,0.0,0.265852163216152,0.0828691989717222,0.0717760386639266,-1.8450741213975,0.0214676359215302,0.035755022851017,5.5655653928115,0.0055271436151969,0.0072820570641436,1.1931076014405,0.0441405294324745,0.0958555961834362,-1.658480440187,0.3409781662346214,0.5632007820562757,0.33440605131955,0.1565908794795637,0.2021324891650729,0.4847005903475,0.0896632844180361,0.0512366852911373,0.1924083508093,0.1324710558764961,0.1184064238684455,0.38800762507615,0.1038076862773556,0.0904229718147319,0.9328346580919,0.1105639050833556,0.1083387539669027,0.9788343968759,0.1420479586047073,0.1336614631642533,0.0091148075498365,0.0783151164325436,0.0720478185572916,0.0001672886661603,0.0708076673033207,0.0663780270411982,0.8559721241786,0.2436829734503888,0.2224590700520967,0.042673171555555,0.7964347079502749,0.7628269108435017,0.334834660999,0.0193916539177692,0.0101095761123454,0.99993600103055,1.3740931682715283e-05,1.4800829608918598e-05,0.0,0.0,0.0
361469226,39,16.014817723468184,2.1120089227023393,0.07451855404996177,0.07482211449788378,0.5704250729486305,0.04346256476485111,0.049771016462729856,0.58586579996875,0.0099055387724598,0.0097444919669165,84.12841782883315,0.7400445190776281,0.752601314208249,168.51477486025976,4.030944405759101,3.4198393200972674,0.32469574864975,0.0156001841707478,0.0151194804572471,-0.24380139338775,0.0344188890621564,0.0363304168943115,1.204522,0.0,0.0,0.1022991668060989,0.013074907884495,0.012839560519725,2.9411376595685,0.0703532518453426,0.0596874560248616,2.299553331732,0.0207268428106477,0.0181072053638615,1.4301945924555,0.0690277904713305,0.0709118892590519,-0.27827411830755,0.3487793888782537,0.3534786919071708,0.22965617429105,0.0903952680428706,0.0846351648615126,0.39242784237475,0.0663017793406804,0.0661695829192801,0.21894893489435,0.0805419716600931,0.0776716488028823,0.3868911525521,0.0775303629030292,0.066799227779966,0.9896578965868,0.0800964213924932,0.0865774224288494,1.007736750191,0.0956042295554129,0.0964488061120842,0.0121072341515249,0.053951930796188,0.0483148762606528,0.003947908396813,0.0490186234196726,0.0476968029284965,0.067183004075415,0.3737261228807206,0.3896430639076296,0.0078444420804744,0.4329047294745636,0.4902145167057324,0.11451782166055,0.0607698259053797,0.0672986451493606,0.99997921057765,4.550714293105607e-05,4.69211913620704e-05,0.0,0.0,0.0
361711730,39,10.240331126319509,0.7909386046784073,0.055596934887706895,0.044749740397856175,0.061714716623160706,0.02030480726661922,0.03957370147370887,0.509850980295,0.0656014734468444,0.0475400824478652,87.39643405489424,0.7024437367752228,0.4367517473980911,42.182811112306496,8.173870662700631,21.90659408552667,-0.10185722659615,0.031653596460532,0.0239015719195259,-1.209611260827,0.17328445931049,0.2151710492851513,1.010314,0.0,0.0,0.0454251614552524,0.0076161333694204,0.0122435799985348,0.7362289416565999,0.1426609556962969,0.3823421946903567,2.6705802467235,0.1794275572232111,0.1520117633794662,0.03953037826227,0.2634427630468336,0.2622881826387142,-0.0513580358464949,0.7559033412804058,0.8737929600190897,0.2274745785453,0.1235828430647893,0.1345558427809587,0.41616461949515,0.1073717753610031,0.0835429578159598,0.20616090359945,0.1326912734131745,0.1311304322538058,0.3980334832911499,0.1173143754958186,0.0902201177665366,0.9952388216239,0.1254169498827574,0.1204546339710325,1.024366473532,0.1722877917317069,0.1310054684665085,-0.0033737231861409,0.0738933591184987,0.0698714807984242,-0.014153967753625,0.0668441357842279,0.08169438581218,0.2139622805847,0.6613889772067312,0.6949659225321313,-0.24770197071985,0.6077646823430103,0.7460125289840862,0.58262236241915,0.0685701890023914,0.0444587719722983,1.000001287195,5.06384279230776e-05,5.1297351113754885e-05,0.0,0.0,0.0
362081271,40,11.632471575840487,2.3320418906675746,0.13714673117422604,0.1088491398429654,0.424816365645468,0.04356494319751869,0.05479080969493999,0.7465950174763001,0.020379246023061,0.0197994668527189,63.849505188471554,11.568522821647754,8.673620882058842,-91.94938026345038,8.707593463665562,8.06134076634329,0.3677363474259,0.0263225666932837,0.0198120440747291,-0.37179876082345,0.046989766467235,0.0526844327219755,1.065672,0.0,0.0,0.4407304312509058,0.1404096012591242,0.1710591984079897,-1.6048194307655002,0.1519761758661013,0.1406969384979333,4.6834184405675,0.0155485713701226,0.0157024300751835,-0.52753426809285,0.1705324629128655,0.1352577921520508,-0.0367742785662,0.4467159336446518,0.5006986071600066,0.2208669843461499,0.0883252242882086,0.0820405959754986,0.3700368049547,0.0812345643105228,0.0727166843747298,0.2040243474281,0.0845813745229795,0.0990283299467226,0.39444145795195,0.0782795400095738,0.0679513327280946,1.030919694044,0.0961071501538138,0.0902772645725693,0.9950402853482,0.0910017959660601,0.1010902249238286,0.0007141165694129,0.0554514292914769,0.0490950275473542,-0.0028241832951245,0.0522964764293333,0.0569230374771132,0.1084416070809,0.4490026656917542,0.4155974195116612,-0.0092685928917565,0.5178194554192874,0.4793398411966482,0.1298956246640999,0.0544617253177677,0.1101785768856656,0.9999554666469,2.7002075996596094e-05,2.4962718051191324e-05,0.0,0.0,0.0
362818328,36,2.5226500035846686,1.4020696597974576,0.08943812037798815,0.07250615831988805,0.041859861743685105,0.005969860577031187,0.012521289358546149,0.5218046227475499,0.0477595579472857,0.043541174166782,82.09488349523109,4.374935339579849,3.9458997993588127,113.4304825856395,9.443424448334765,15.790883698635158,0.1467695914580999,0.0286267563465215,0.021897516079744,-1.378202210399,0.0668243171504197,0.1136506065900941,0.401857,0.0,0.0,0.1375329978398662,0.0684866105619287,0.0751572063704773,1.9797353932455,0.1648188492867708,0.2756029123406835,1.035953511054,0.0390049554846116,0.0799104467952755,-0.45491228321835,0.2264347779231404,0.2077353240581455,-0.064223560457165,0.5261831708055266,0.5776922920019414,0.1832192486918999,0.0786521179055075,0.1027906944712495,0.3738011212779499,0.0977991117862638,0.0909464967335744,0.18540315097525,0.0842871990732267,0.1072582918697935,0.3695557385312999,0.080298104155619,0.0834772168294726,1.00168090731,0.11872592917053,0.1259136609497393,0.9988748766104,0.1117972711830782,0.1187589972264265,0.0031737158569874,0.0545160020822331,0.0661705438737277,0.002571780312568,0.0636797418656981,0.05841653330905,-0.37229102403515,0.3280020431805337,0.4552123137148311,-0.006365027037004,0.6181339361770706,0.6007373361188235,0.739167648712,0.0476426469787937,0.0354893678625938,0.9999511926688,2.766091217509814e-05,3.1922699482156425e-05,0.0,0.0,0.0
363459149,45,18.245131590452562,1.1477483820345298,0.11467937704963616,0.075177960768821,0.14626559984830112,0.01595949415048195,0.015907025024869015,0.7613854954063499,0.03699779517675,0.0367744404526498,85.8737332712973,1.4540516425373937,1.3323667585395498,107.09979852999525,17.909102675544386,18.911553533740804,0.059846689219395,0.0457173575514183,0.0275536109261394,-0.83485780342195,0.0501774308367166,0.0448353495369042,1.261147,0.0,0.0,0.0719547044532442,0.0232112734340966,0.02528631976342,1.869244112571,0.3125728077659753,0.3300688758309456,3.007046295897,0.0290731504074588,0.038780677319969,-0.09363910012727,0.3040307165363887,0.4818037068236867,0.0099554938951935,0.5961972008106857,0.5991280251675759,0.2047424722876,0.1102599491288947,0.0991350935342085,0.34720713118495,0.0742823816724862,0.0891766058850436,0.2180625422024,0.1041525046794238,0.0882536374913789,0.38058073255845,0.1026982757476824,0.0801955816479861,1.0400343449865002,0.1223931212451145,0.1021630406160623,0.99586142680795,0.1001489764528729,0.1383129960836109,-0.02434575670426,0.0603661702124452,0.0629588937614326,0.004358014144102,0.0582247419746811,0.0652788296048846,-0.004569872620755,0.4827866274379951,0.5579749490555662,-0.037198190725885,0.6648561427559837,0.5659165739363613,0.51913337171775,0.1356711858555223,0.076548574492641,0.999972989672,1.2471730542307212e-05,1.2498794155435531e-05,0.0,0.0,0.0
364513027,37,10.257723775163111,1.6764466511313647,0.14901691208015388,0.228421760952511,0.1941683309051142,0.050028970940168005,0.0913687023348786,0.63439689753575,0.0149363860591027,0.0138994667428342,57.81945128615263,3.1927215399964197,3.5174836755111514,38.07937464575362,5.617940190863023,6.003071689490304,0.224389737611,0.0404284955501916,0.0554752424637902,-0.71182160261915,0.1293958080902643,0.1674840454593441,1.011051,0.0,0.0,0.5325889721076456,0.052931015005012,0.0463118620969987,0.66461046466885,0.0980515535106784,0.1047733662148645,4.8366968117855,0.0184044186367087,0.017365863549382,0.9712210968821,0.2038127193922058,0.2400973167059035,-0.069855572221735,0.5850094837325507,0.5784828106370942,0.22529960894355,0.1071333227831569,0.109283413194711,0.3758811994176,0.0736883294471654,0.0705993547960606,0.20290539820185,0.0945441542469436,0.103933042891647,0.38426989939705,0.092646834842056,0.0870889781034693,0.99144631044335,0.1093151605290583,0.1204638099185759,0.998872920417,0.1191222897085144,0.1301652852140818,0.002310063923597,0.0557656478086822,0.0522084755558837,-0.003858766428894,0.0609266047032481,0.061109566124049,0.06892551317231,0.449400245486131,0.4418218454850954,-0.026414429197775,0.6380994523883888,0.6493224946580137,0.24099529069695,0.1711586626183141,0.1644307678592742,1.0000042166275,3.887691938486704e-05,4.065907982409023e-05,0.0,0.0,0.0
364913777,41,11.951488557055105,1.5693198873517398,0.24105011349064354,0.19137748527875487,0.27052400376045577,0.15349534633594608,0.13180010448453156,0.6917963283504001,0.2330420929980406,0.0924749670371968,50.42390541767542,23.572108991798284,17.85833910919809,-62.652821478038966,35.64722227122814,56.622933867235815,0.19571147841905,0.0724251884769608,0.049973237746412,-0.56779419363245,0.3639135836181737,0.1723702509714562,1.077422,0.0,0.0,0.6371024543868622,0.2670677846165487,0.2550753978981626,-1.093498020456,0.6221613978231821,0.9882566281222708,3.773049663333,0.1295714513498365,0.0831416897322103,-0.5702564895275,0.790968993769342,0.3614203398471063,-0.04485524061001,0.7936488757830606,0.7367559639863656,0.1905543448623,0.1139389697246422,0.1260535260261256,0.3712484880697499,0.1022911611668691,0.1089138444703995,0.2251809033171,0.108738084940197,0.1290807320899908,0.4038929187625499,0.1180965673556056,0.080851382697444,0.98426689274445,0.1104337690227447,0.1686900361108361,0.9886960311806,0.1253149093976352,0.1534010472200412,-0.00136989957994,0.0674140380332159,0.0692652815773594,-0.009168708100744,0.0731002618556606,0.0714098289855151,0.14568808310045,0.4844265057687365,0.5276917208101686,-0.03210130349381,0.8063911776713227,0.6219025110462962,0.3563869124579499,0.0900338629742874,0.2642976407669327,0.9999371210599,6.284977639314793e-05,7.174111913244019e-05,0.0,0.0,0.0
365093044,42,6.498947071269955,2.049835199513284,0.1874727153150848,0.1603022571103878,0.3425461449830776,0.04426520066185702,0.050254918619382694,0.65028350079775,0.0596117788745194,0.049348929868388,82.97247678730099,4.165899049847653,3.7241441903508274,84.81174799485967,11.346460524546941,9.649529603568054,0.3117189465099,0.0416547319667641,0.0327003383954575,-0.4652809156705,0.0600935749851583,0.0594535707427799,0.812843,0.0,0.0,0.1223461193978725,0.0647232152644444,0.0717756137751227,1.480244246882,0.198033094600907,0.1684160628509257,5.422141512015999,0.0352237911632977,0.0266019594481319,0.11267525865535,0.1648440925223946,0.1860978358021112,-0.024888675125005,0.5449598552579221,0.5520655994329847,0.22599926132325,0.0901680870367392,0.0911779254430655,0.35463558333525,0.0804518434366806,0.0825806000493091,0.22135353423805,0.0999738251496272,0.098936370826277,0.37737224323675,0.0841399326219245,0.0794594063510205,1.028349910427,0.1138455476702211,0.1170669558948021,0.9817719276771,0.1179399368246069,0.1100158705134384,0.004332538047809,0.0600915446246248,0.0561741653273373,0.0082235023558775,0.0637741339365503,0.0584091870396933,-0.028974198759345,0.4840779339055771,0.4581808194459016,0.01582440364631,0.6039456424687947,0.5839851124897458,0.3458229114163,0.0889210803774588,0.1328473081751272,1.0003760262065,0.0001889398603998,0.0001855869890909,0.0,0.0,0.0
365936982,40,5.2228192963708535,1.7818004997190817,0.05529404016385553,0.05339817707581096,0.991196403430727,0.04856470927979173,0.05367643844974568,0.40108620841005,0.0083325616105557,0.0084342797866351,83.93819746542584,0.18181551746420155,0.1846701196284215,63.503190782686836,0.6985640546600208,0.684141409172783,0.2508590764004,0.013690868841517,0.0128240110242272,-0.0038402824724115,0.0218176795541589,0.0229037237043537,0.717905,0.0,0.0,0.1056011509646481,0.0032056228217799,0.0031549992483149,1.1083397646800002,0.012192242789899,0.0119405201392988,0.62757312762585,0.0098898447502198,0.0095792118286364,0.0567705340586899,0.054940366792473,0.0545159308676205,-0.5509155305976,0.2509376915585091,0.2469651838616593,0.2480269385466,0.0907418545765434,0.0944958294743463,0.4055747668038,0.0800597507912887,0.0692622240693922,0.2265954659912,0.0986699097114505,0.1071725651864142,0.3798354623154499,0.0813197051571006,0.0824445195495594,0.59619436145425,0.0646087971947946,0.0703725685874084,0.98885894583775,0.095942714243701,0.09843032452483,0.02946940676825,0.0553484750433916,0.0601283654893445,-0.0045563145838775,0.0586347050275938,0.0614856085840646,0.26843705002725,0.3786530158024893,0.4514180443692986,-0.16152690466195,0.5395097386867985,0.4383766188445526,0.039942904252045,0.0217539665264212,0.0298614933480463,0.99987760633355,3.0637597681404394e-05,3.058143615175535e-05,0.0,0.0,0.0
366460307,44,6.9775024876936556,1.4059201746071472,0.08660786287142974,0.07884395080838846,0.3018486603346853,0.018921740824473288,0.022302422789199416,0.59290539770565,0.0226638140369526,0.0206194127516128,83.74659823399983,1.4469249421643866,1.4925670131007678,82.0061448292938,6.894465984984834,6.9678229118508925,0.1479606629940499,0.0276130477295747,0.0236968026679851,-0.52021074729285,0.0281149816780691,0.0309582243930882,0.8437,0.0,0.0,0.1089258937899468,0.0259292351184559,0.0250659423443358,1.4312772341385,0.1203311316047393,0.1216114515076967,0.7971200788624,0.0249016253851314,0.0249256956455351,-0.1266455923501,0.1220722124131213,0.2192576509934947,-0.104413540807,0.4970159565712538,0.4853497303128185,0.21898420061155,0.0836691657125825,0.0902534175919043,0.3840570986636,0.0767455544911327,0.0711019671223762,0.23461988383865,0.0974009800692446,0.0915883050516538,0.3722488722978,0.0776577661959107,0.0761564417357874,1.028477023119,0.1082640813993848,0.09969749673096,1.0127954148765,0.1024624400425153,0.1107073061971666,0.016053963435275,0.0530701493455551,0.0488550761396522,-0.0030908243160695,0.0541100504243159,0.0532248769810926,-0.1706636209233,0.48347150608,0.4416979175913165,-0.04801415718065,0.5139560771412595,0.505966433466562,0.12197433901155,0.0676268836255513,0.0883361955079468,0.9998403396227,6.742199073994648e-05,6.443772684727733e-05,0.0,0.0,0.0
366877625,43,6.200218576997943,2.6381849362505077,0.07390961500165005,0.06677344462408774,0.46349433101856213,0.03607668972344358,0.039346163830574044,0.34262955495845,0.004036153504999,0.0040081413088336,69.53428918903316,0.5323864259060826,0.47688645224198467,97.1128940136796,0.8588581275267254,0.8928561478105697,0.4213052362361,0.0123405835328951,0.0108553511009219,-0.3339555733261999,0.0351919833450238,0.0353858184366972,0.792407,0.0,0.0,0.3496467584463715,0.0078099103028965,0.0086901871794594,1.6949397466790002,0.0149899021328547,0.0155832795259676,3.8284253578655,0.0072224710002202,0.0072013099510659,1.907364041671,0.0495129020961484,0.0514044399826694,-0.3052095335535,0.4040563692279008,0.437236643275507,0.16455543292035,0.0657373485490917,0.0656725734137636,0.43506488890605,0.0536685431829745,0.053109502790318,0.218997038196,0.0794764938734987,0.0858929042110697,0.3733332409838999,0.0677903895766396,0.0656181261609672,0.85860451156275,0.1049987199805516,0.0986297361188073,1.007062624915,0.0918653899962744,0.0874175596976754,-0.01390509717883,0.046001573905348,0.0485598400681066,0.0050863073478555,0.0465220267244544,0.04477467046444,0.0151215001450549,0.3643659244846668,0.3522587381875476,0.0255742645395799,0.5089983988727188,0.5311403645958976,0.1048064884349,0.0395389624313434,0.0486561850537972,0.99972660810725,2.6216437986725797e-05,2.36190817275439e-05,0.0,0.0,0.0
366958409,39,4.460042529280661,1.3834708426176716,0.07173228451024793,0.0651145731924323,0.12999842363623293,0.024584510481004365,0.0275670009989529,0.55164863854325,0.0278667316045543,0.0271071931131497,42.33978919570991,3.4248520195728815,2.9786429561956993,-21.690284055310727,7.222083988548863,8.37982977070862,0.1409700105867,0.0231227259171853,0.019974097873552,-0.88606191392575,0.0910401506458465,0.0835228381355439,0.649339,0.0,0.0,0.7391635414637725,0.0359975404740009,0.0389158688239904,-0.378566872458,0.1260491444557421,0.1462556202555069,2.2094821242695,0.0319106399485042,0.0363286071670976,-0.072116925685785,0.1819009365504109,0.314386436042284,-0.037476094312845,0.5810651928104863,0.6214827551374694,0.21506500669945,0.0846958804152333,0.1014370162748007,0.39965096412735,0.0846887179628351,0.0793153034358593,0.21219595786745,0.0962585416586736,0.098134852584086,0.3867426577809,0.0916272116808983,0.0783548696479035,0.9835694302316,0.1003312827623106,0.094448861279923,0.9974869607808,0.1049789652135526,0.1207941941533031,-0.0008379821589856,0.0539808452558908,0.0555002711199229,0.0008330941575116,0.0523721970428486,0.0534238195748244,-0.25819129684855,0.4174616433728574,0.4055992699551216,-0.0233356310002,0.5324073100643226,0.5758114972032631,0.09245486703062,0.0478593953960089,0.068694113635641,0.99995387276075,3.73984770201119e-05,3.842129828091068e-05,0.0,0.0,0.0
367017865,43,5.422942505092403,1.322904970729953,0.05795227861468111,0.10391635770392327,0.6136172641752539,0.13005519740095917,0.06695291706762718,0.40295308499885,0.020678970664083,0.0265834025522967,49.576404915847306,3.3435177991469516,4.225371927069659,78.84536365912412,3.2167285492241153,3.5131909499605647,0.1215286482919,0.0194543646278689,0.032840944350803,-0.21210242997405,0.103445344910727,0.0449753468094054,0.734235,0.0,0.0,0.6484334566389779,0.0578528145619274,0.0432953211889562,1.376111195784,0.0561425043268613,0.0613167493280792,0.21744556135685,0.0337131876202469,0.0331636516146859,-0.07648608839048,0.3535161527525895,0.3870805627006639,0.1135731830156999,0.3461095827675576,0.4548898690443708,0.1873395938578,0.0933596912791972,0.1225339721162132,0.4131116241635499,0.0837029431504505,0.0652678397475907,0.2145359214824,0.0784280220903408,0.0878182755121715,0.3906186281214,0.0988656827572832,0.0780700227034325,1.0149916526235,0.0910690441427101,0.1029328681500318,0.99457282783445,0.1092035736849761,0.1200051832282699,-0.012648741844225,0.0544683804403763,0.0485728260095942,0.002777990250915,0.0537622541379235,0.0628957260704078,-0.06124479112853,0.3838362557333304,0.4351050221848599,-0.012089608745195,0.5227986162153558,0.5636817498483704,0.096274375356515,0.0424426430810143,0.0577362466965075,0.99993749791655,3.7719244284084574e-05,3.827404347223062e-05,0.0,0.0,0.0
367549917,55,10.640572618851643,1.4267463412025543,0.10700995508410238,0.07716128896490182,0.3947594032092958,0.04226151001124073,0.053471459129126875,0.5171077014709,0.01881362483508,0.015570837340384,83.74972879016167,0.41694481471782296,0.36681721162376846,163.46225737264325,6.8953057758452845,4.832549688220691,0.1543467675027,0.0338595768176779,0.0228743952552546,-0.40366751625755,0.0491759580893401,0.0551692722536257,1.026965,0.0,0.0,0.1088715802210372,0.0063663001930194,0.0072308571714711,2.8529545938950003,0.1203457887202823,0.0843439033256765,4.475088849798,0.043644036338577,0.034839383073967,0.19630787743685,0.1375126185047485,0.2005672852756213,-0.2405949326227,0.5486203214426493,0.5579742983126526,0.2161506292415499,0.0841857685274297,0.0948445062627464,0.3840441459768999,0.0792002673025571,0.0819668390392108,0.2090044641950499,0.0997409551368836,0.1002372865812791,0.3827051687074499,0.0849193541557929,0.0784032522364459,0.9515831986587,0.1080123088254294,0.106757724330448,1.006210822638,0.1132033155974758,0.1132728437567702,0.01449644939161,0.0546495957411043,0.0580096098914005,0.0061733082067425,0.0572848765087396,0.0564842702203755,-0.1030372723464499,0.4637392930962025,0.4825608895147675,-0.0027165495835105,0.5377709077904441,0.5515252488857435,0.1614539087627,0.083136357827676,0.1040664705194234,0.9998874732081,4.9175242980203926e-05,4.851297379970809e-05,0.0,0.0,0.0
367944808,52,3.610264325999612,1.667551751455781,0.06953247604301738,0.07633874453810874,1.1053245700826453,0.03997354929432473,0.05075153036776814,0.4356713069083,0.0065681921565091,0.0060092323864493,76.53524874167583,0.5221626242104236,0.5119746479538065,-58.21468674555287,1.8383332719881464,1.9309326007408194,0.2220793208631999,0.0184973073652571,0.0194398899634574,0.043489823992255,0.0159970976503769,0.0194965991215613,0.557539,0.0,0.0,0.232847111324425,0.0086992126428376,0.008853166463641,-1.016037956727,0.0320849683451536,0.0337011315170244,5.0018357545585,0.0139789349579828,0.0153943488999166,-0.1799473084952,0.0470824003733367,0.050624948464049,-1.440560394727,0.210115327674534,0.1765064376841272,0.2321683976719,0.0857645433532005,0.0850000981235739,0.41641295924775,0.0634720818324212,0.0561543727420734,0.2311996923745,0.0757450884721496,0.0893580006701356,0.3908722829718,0.0675844245183863,0.0604134363857204,0.96726722288825,0.0858134138307804,0.0751467232802043,0.97220585783235,0.0915562704676978,0.0895413116237022,-0.013926154442045,0.0449789547824556,0.0441857398198896,-0.0033986654070644,0.0450380764714884,0.0493696857901157,0.05329400949372,0.397048810861294,0.3821903244853031,0.5229412496639001,0.4077247930671996,0.3704878391936947,0.34416447069785,0.0448461225278583,0.0396453371880032,0.99972783225865,4.483154346590634e-05,4.569270508347767e-05,0.0,0.0,0.0
368845853,39,7.125412314315538,1.3463951134794967,0.08584003165096554,0.052125530018075406,0.88749050884574,0.023637122872425143,0.029106579126338294,0.46455145193505,0.0022684916231024,0.0025609564401583,85.68828098272144,0.5507823731878432,0.5617086608317265,28.220585052060436,0.6685743074367902,0.9054358387936962,0.12917252676995,0.0286106991997473,0.0164963545853714,-0.0518362827550799,0.0117236773885163,0.0140147559129569,0.85281,0.0,0.0,0.0751826849532132,0.0097793753559834,0.0095821376451899,0.49254212599755,0.0116688229590128,0.0158028365525066,1.12750936769,0.0074665546288872,0.0107287351825025,-1.8277597551055,0.2074873182904337,0.5118414944618894,1.84195988584,0.1173440533828287,0.1115243237703362,0.1320267158642,0.0800880309475554,0.1319988455275018,0.3644528453077,0.105284875523883,0.1007404958942086,0.3826420451444,0.1969978610209593,0.1312620005981536,0.42308060768805,0.1356084008054232,0.0890566564889212,0.80281714274165,0.1161698852441325,0.1320140365531615,0.7762455185632,0.1309450576361619,0.1267863035907793,0.0051464344635895,0.0866427814361611,0.0748691191986603,-0.029735964484975,0.0541385976036118,0.0673069592014689,-0.7910573142817,0.5500310736581323,0.7769425645956287,-0.5301706894519,0.2443153784904967,0.4230640797006135,0.55564103681025,0.1024862979188753,0.0189564818853227,0.9993907216715,0.0001728808480712,0.0001938214420472,0.0,0.0,0.0
369365188,27,8.004201257601144,1.5511931559910614,0.08027229279817938,0.14319154549681623,0.16925389567104188,0.025104412737291387,0.027320717966624303,0.4276858269025499,0.0255753593569413,0.0242329407325452,73.08752205426336,4.250586411835101,3.28428679803811,141.235766387018,7.226512087777846,8.439671222651144,0.1906658799271,0.0230765719875797,0.0383461416315232,-0.7714613264894,0.069725584604075,0.0649887572339348,0.903318,0.0,0.0,0.290910562748701,0.055290245763695,0.0701129110277117,2.465029145031,0.1261264293668929,0.1473000506210779,0.29830789114155,0.0514093237046406,0.0612941922578705,0.50447935361175,0.1298780861868709,0.1134771145612351,0.063731462074005,0.6026909190226809,0.559977874480836,0.22253868008065,0.0984628146742086,0.0990158496751582,0.38188256410945,0.0878498851121591,0.0741218291062299,0.2177499995571,0.0885996835148732,0.1052364396255835,0.38492299564815,0.0855379883870397,0.0747630192989419,1.005514123114,0.105400947539227,0.1051754813775991,1.0158522351745,0.1186242688177661,0.1067677521968142,-0.0077836470060935,0.0584644540525414,0.0510101398123277,0.0008383435634172,0.0512830526097818,0.0580172564043141,0.1483126275102,0.425030758220676,0.4263816105236135,-0.036058220264365,0.6678494676192916,0.662674520220341,0.34543418110045,0.1367890855524996,0.0505661040213064,0.99999726671215,1.9546072676623893e-05,1.9974577299741725e-05,0.0,0.0,0.0
370018557,27,8.68866394174153,1.509668544152697,0.07570545175088772,0.10128114425372337,0.617535084060656,0.098003850253924,0.1079505283529738,0.41980288375915,0.0217226941127808,0.0232451444688571,43.35690709769644,2.315933052058874,2.469165529035706,46.803789123724265,4.623953056376907,4.164806573567334,0.17888160607015,0.0223436325434652,0.0282003711034669,-0.2093383637669,0.0750499741143874,0.0699671678441328,0.938953,0.0,0.0,0.7270912328893014,0.0302524346582396,0.0271489855807273,0.8168802226181,0.080703205291432,0.0726895874174534,6.0281733018775,0.039538910439747,0.0327615323018601,0.8842934624591,0.1422176221297719,0.1586971964290672,0.042570190571615,0.4097134348243434,0.4681350629826534,0.24089748145945,0.1019697615012433,0.1057116756553953,0.4011148553883999,0.0760932793821508,0.0704780316853873,0.2191963300741,0.0909601997440188,0.103863997634725,0.38953801750315,0.0807489085066172,0.0679849432287303,1.0219181254585,0.1160419155478287,0.1090675123668656,0.9943699924745,0.1046458834586054,0.1097572794695491,0.003125341493824,0.0552364378643403,0.0548617908930763,0.0030462329053685,0.0631267465909204,0.055983929497416,0.070518439018,0.4526970642129059,0.4211038757891368,0.01929036788354,0.5638731788556994,0.5804173404331774,0.1078636604486,0.0638804943189866,0.0657186724471198,0.9999523991491,3.937457594904714e-05,4.140459451651424e-05,0.0,0.0,0.0
370956584,36,3.050506818039669,1.232799491985502,0.04644975543700336,0.04798879972776726,0.17136001065350345,0.03261703728547538,0.04348975704307301,0.2274040269025,0.0061116438937456,0.0062930647533529,47.563105950854386,1.4631252617769732,1.3037189260644837,87.20500376420924,1.7991723525844177,1.8942028108592437,0.0908924467454549,0.0166797085919972,0.016584902094301,-0.766090519512,0.0916984829618644,0.0982254079571047,0.484372,0.0,0.0,0.6747777558622635,0.0169662956841822,0.0186243152674664,1.5220144398995,0.0314014813634504,0.0330600757500252,4.128394953712,0.022271249604219,0.0245391898870837,1.184071274847,0.2170726137531744,0.2123596041114208,0.05211543354842,0.5200002973152259,0.5049458526257903,0.2621662993883,0.0974572794778793,0.092226853397962,0.42794445440035,0.061025569411451,0.0557031055141807,0.2322962336707,0.0861986543217651,0.0889883894405616,0.3735420018302,0.0735787904243296,0.073747831366342,1.0147934101715,0.0952355292105198,0.0918613639426408,1.0008503748645,0.0965798635898019,0.0964654172660219,-0.04211021260759,0.0490225649760304,0.043736956155717,-0.0026988024652975,0.0469826620385053,0.0498026688233607,-0.42754214669495,0.3836653143672358,0.368443994577891,-0.007254327922338,0.502583890485503,0.4757972575829329,0.1030490725856499,0.0550420628085741,0.0693224660140683,0.99992366156825,2.334258843261772e-05,2.297687199426246e-05,0.0,0.0,0.0
371188886,36,9.126620663462594,0.693252177331959,0.03785824399739168,0.02587320924733738,0.03753921285936462,0.0044918847478828405,0.014230551075262325,0.4745451247888,0.054958349879281,0.1316318070777416,86.19693965005958,1.5663953269858695,0.6360934862707666,115.72638157408034,48.805634125631116,5.726569290026581,-0.15910875773745,0.024388825252072,0.0159133782341868,-1.425514838119,0.0553488095070655,0.1395910227623851,0.96031,0.0,0.0,0.0663271960575839,0.0110813383440193,0.0272503708203617,2.019806389887,0.8518190090159667,0.0999474889545579,1.167299864223,0.2473196182451424,0.0519340812298938,1.5981028938405,0.2458288411308615,0.2471615567205447,-0.09472324537341,0.9106490639002276,0.8181092949427786,0.2100561585902,0.1173656505876957,0.1382534729074889,0.36141290293495,0.121885767202527,0.1192307719127549,0.21717012294205,0.1270870696435307,0.1923777681701729,0.3637281231726,0.1100870800633563,0.0941449129238449,1.0177507900705,0.1696256355345599,0.1500519072942392,1.0006762269279998,0.1539826378754569,0.16178861776372,-0.0023924852941535,0.0837777728024255,0.0827472466401222,0.013497477330825,0.0751971126456974,0.075562113538472,-0.034008348223825,0.4723107244536558,0.7194747517569812,0.06053505452483,0.7222335486384932,0.6306852248342721,0.5407932798552,0.0895660282442712,0.1105266657577206,0.99999827956805,2.8481688082782064e-05,3.290753206974806e-05,0.0,0.0,0.0
372589540,39,2.4124426620224177,1.4978164233565847,0.07835573637395954,0.09048738961386604,0.11331490898807671,0.032201850566303925,0.046975608229018515,0.40217448940165,0.0266508693109623,0.0246917085926886,69.79662601522678,3.120897295939912,2.2982016033140695,88.84378096563512,6.380829800997573,8.344335480969729,0.17545858825745,0.0233352193370613,0.0254749902344764,-0.9457129456946,0.1451962772337085,0.1506207759582514,0.382457,0.0,0.0,0.3453534635728363,0.0379109417583132,0.0505810700153519,1.550616497771,0.1113664890367822,0.1456361280339064,5.4345881071305,0.0479120581576157,0.0537828867394978,-0.9145262114836,0.2182154722400372,0.2110717725438394,-8.645730605400014e-06,0.5092980119242154,0.5297050388087082,0.23398649277325,0.0960854338069478,0.0956383437227461,0.38990378603815,0.0810467284068077,0.0669605517419539,0.23037381316385,0.09320880049753,0.0938458422601727,0.3800903124149,0.0835531642958398,0.0843028739444138,1.0422046279825,0.1190887541780083,0.1208013422003939,1.0013972011069998,0.1088084013536595,0.1031048945416512,-0.0154157958166,0.0607427698710047,0.0578845730353684,-0.001086230496417,0.0561888280343483,0.057707021902462,-0.05565381396661,0.4703224193602957,0.490378020708302,-0.0871757374182,0.5810695667271488,0.5912166779673431,0.09367565792056,0.0512255780319089,0.1136981503988738,0.9999814838316,3.586283053236272e-05,3.0655093836595704e-05,0.0,0.0,0.0
373330323,52,7.284923574764227,1.6242339128413625,0.1396225201788479,0.17964651137695964,1.0274092981545722,0.18707702108815139,0.15148181850222908,0.5419563767818,0.0311403576026846,0.0306044283896217,41.25189153876564,15.642707148532615,13.493985335790406,-91.94095197641903,21.071054922659975,42.85785248281209,0.2106485740067,0.039035785073154,0.0455591716031472,0.011743491813615,0.0872924467487552,0.0597302033418574,0.862425,0.0,0.0,0.7518180397038556,0.1746140839079858,0.1499452126988112,-1.6046723294065,0.3677592852689757,0.7480106361590975,2.933748874867,0.0353500611192583,0.0333600423691566,-0.293154169011,0.4324743572744847,0.3893124610299343,0.0042007184725065,0.4839366313552279,0.4501897308660273,0.2208917831194,0.0878654940215185,0.0895684575643587,0.3844966593072499,0.0892692875095694,0.0827119397661445,0.21516452977875,0.0883563924184611,0.0978272711863846,0.39062282213905,0.0734072243033536,0.0719494315748727,0.9721027392425,0.0945631182754839,0.1155494970806872,1.0017391451235,0.1084336306116372,0.1107465335248609,0.0017949397717445,0.053483888601394,0.0537173446459299,-0.0028137024717265,0.0524655822682538,0.0533238955126684,0.047969098390365,0.5379155694371552,0.4652544808590243,-0.031194494488735,0.5443689726122467,0.6298028226556349,0.3127967543499,0.124465540382747,0.0948245040233068,0.99953066084135,0.0001103047319807,0.0001022117647309,0.0,0.0,0.0
373702832,52,4.033703760512772,2.132512592236689,0.055640189344217994,0.05296858482038935,2.066407171687455,0.08511723489324785,0.0611096372541442,0.36186865733685,0.0138170875768559,0.0162391477484802,79.57548273755947,0.3268365703198839,0.2934209666536134,122.07007225490666,3.484399501203254,1.3291625055856893,0.3288916043051,0.0114817887627466,0.0106554660788203,0.3152159004334,0.0182678667241697,0.0126570995813901,0.605704,0.0,0.0,0.1809400057820884,0.0050389834292824,0.0056072443370346,2.1305246789955,0.0608142437508449,0.0231982620165278,5.552310467136,0.0259019617767739,0.025491745219246,-0.8300624449962499,0.1198683113248263,0.2359652520573665,0.7472742935737,0.0994404912600014,0.0500558542180963,0.2179784414206,0.0903927139194437,0.0993164756309793,0.3920280883835499,0.0981788303455141,0.0722966216546805,0.2083024410377,0.0942005003058598,0.0961600710748202,0.37871746280495,0.0766823453258304,0.0707277513959105,0.770950065436,0.1083133533864306,0.1335446626628782,1.0862969097695,0.1499970885814703,0.0877015208116538,-0.002456914530931,0.0557986365722455,0.0609732722184912,0.01432156894462,0.0586855963332832,0.0564930420531017,-0.50464079803495,0.3626623767714415,0.7590097372718829,0.9617184627748,0.3533756299108002,0.34125718153875,0.5909388343758,0.0252720770264419,0.029047891897586,0.99948101830985,0.0001181664440268,0.0001145794359309,0.0,0.0,0.0
374164036,36,5.1590174874763335,1.243949878985026,0.04410925985022418,0.043164049679493166,0.40919098141491994,0.020413016218053748,0.02240160809645686,0.2960544571365,0.0260547374306229,0.0215479647655009,87.97981680494156,0.5020845487476038,0.5927687207520478,104.5356176357106,1.0339421694970383,1.537436623704447,0.094802882188605,0.01567932183046,0.0148141079173919,-0.3880739467216,0.0222244108734276,0.0231479259160999,0.712567,0.0,0.0,0.0352515431480058,0.0103410377999914,0.0087561164553622,1.824490713349,0.0180456951329366,0.0268333311243877,4.397735373613,0.0151136821032009,0.0225419001798687,-0.19669021928925,0.1863968071380272,0.1902106830435199,0.0559781141980749,0.3362268733792455,0.3553861137975164,0.27651871083655,0.0800869001788907,0.0826856208463111,0.39362033373305,0.0659465036690847,0.0654456663254089,0.2217408154119,0.0787155967342409,0.0797944786189078,0.38723488579915,0.0719833170420957,0.0681214427506926,0.9558643911835,0.0878948782217484,0.0925325475149071,0.9820274784491,0.0837622149509232,0.0937159445514658,-0.0010159151510829,0.0508420417465549,0.0439759768242885,0.001735654522431,0.0500735890697299,0.0440622345501112,0.3285919016574,0.3337307936142173,0.3578389464254223,-0.6493677405264,0.344154469591307,0.3234348529733002,0.086467466686625,0.0420267434097838,0.0488514530833298,1.0001542096985,8.224966242109666e-05,7.963375646258264e-05,0.0,0.0,0.0
374273211,35,12.174804607949593,1.118545107149308,0.09074701511248495,0.13363692806829053,0.8838817779453354,0.05800127641185415,0.05203259637751878,0.273963848047,0.0357807459410793,0.0370526951396178,86.43742701870283,0.3817597527515062,0.4102032206292705,-84.98600637312983,8.477885445425894,10.488629784591106,0.04865350241659,0.0367456952735543,0.0490139663490449,-0.05360581939811,0.029476967759725,0.0248419368753951,1.085462,0.0,0.0,0.0621385704634128,0.0071470929629604,0.0066486601459602,-1.483285629332,0.1479670146295879,0.1830611237638584,4.2437007143845,0.080469632840912,0.1079124819325167,-0.62973913628735,0.6075796728957233,0.4188738834281752,-0.23078332428295,0.2366802912748458,0.2163892729348057,0.1880225571751,0.0920529932588495,0.0876888623061753,0.3876840937938,0.0909069273284023,0.1051125169245374,0.2262087844404,0.1028778017927829,0.0998783459349281,0.4197203728046,0.1266780197090211,0.0752868759427008,1.0603475094219998,0.1104464120320988,0.109841710678507,0.989730837677,0.1255070657445466,0.0919196221008518,-0.01866733758691,0.0520874312798051,0.0529959490796006,0.007823738622536,0.0629914712245258,0.0616001281763715,0.073163098789205,0.5076029451499833,0.5184149948219158,0.18810189566635,0.6033068185407879,0.4559622252795877,0.3030502513782,0.0929519307897721,0.1215982147674093,0.99985772355535,2.9674848375460527e-05,2.8497242368863415e-05,0.0,0.0,0.0
374861595,27,1.9367920777494274,0.436413677172937,0.03765299165559716,0.03716648185499327,0.2625099844742734,0.07557976450362908,0.08123704776428664,0.2993422501703,0.0455307666805718,0.0589064690585994,83.77133233149912,0.5112464155153589,0.6030509962066191,53.63752399248686,10.69525749071327,9.367050226489406,-0.3601016471129,0.0391860189559341,0.0354951461377572,-0.5808541737071,0.1474663092609636,0.1170931310531113,0.287083,0.0,0.0,0.1084967608337869,0.0104689093745666,0.0088658225383162,0.93615139628635,0.1866674575615334,0.1634858676519207,0.54018095079685,0.0924250755550409,0.0846434957447249,0.41241556944575,0.5534169616432252,0.4410494345173962,0.2533230539512999,0.6262459560135327,0.5947724239129112,0.1765879521332,0.0864187387570129,0.1167906089029536,0.3876779660457,0.0933766271901222,0.0782726888508199,0.20489336485685,0.1011905503980926,0.1191016464618822,0.3921141078250499,0.1058508458117998,0.0906047106860635,1.070180161814,0.1211257291734632,0.1170972878596388,0.9329734777204,0.1234942985441206,0.1228580244423396,-0.0033134330790785,0.0690085015331211,0.0615316113787369,0.0037041362614565,0.0637511381709261,0.0650531938263339,-0.2269772515402,0.526436266105797,0.6191834052169438,-0.5183807225647501,0.5970108067270168,0.6294655029364146,0.061597040339375,0.0394436944786703,0.0605937264325276,1.000141588658,0.0004829073139155,0.0005171702949402,0.0,0.0,0.0
376524552,49,3.7175686747312233,0.6854209796640363,0.021816698011166924,0.026705729004939727,0.044653828532809275,0.008356245111057058,0.013771983141959883,0.5154903179301,0.1068745131657537,0.123016039989057,84.76431120436196,1.3080626175019603,1.0706700795144855,72.76066657978215,14.990872973570966,16.301105109988782,-0.16404260662795,0.014048213891614,0.0165998811353298,-1.3501412996109998,0.0899809883427977,0.1167460541100056,0.570259,0.0,0.0,0.091252886010879,0.0186236014604128,0.022708992319973,1.269913197763,0.2616400911370462,0.2845079558829766,3.8839158179255,0.1035422000400765,0.0704912766062477,0.2264432514488999,0.2944682342243764,0.290426761031081,0.006197466031076,0.6831319612263,0.6175280688078126,0.22111638100555,0.0965271774657823,0.1041802547816924,0.3894938165071,0.0864834202962675,0.0726273490909154,0.20340777383605,0.0913449835775088,0.1040571103720491,0.36891471097565,0.0836348621922931,0.0860903203633441,1.010163630954,0.1268283612649002,0.1298855949285904,0.98719166527655,0.1230495741358194,0.1239022334489274,0.00191991130724,0.0626120822077272,0.0624520701941236,-0.0032509773611915,0.0596466537749304,0.0618347833741089,-0.16720932912905,0.4806737061713187,0.4709396304010445,-0.007618219110473,0.6058975431662287,0.5690965516259897,0.21863375468465,0.1355413572067385,0.1075729374169871,0.99977717032555,8.47772089993537e-05,9.04662533200984e-05,0.0,0.0,0.0
376903347,42,1.3799393530057755,0.9259006650466708,0.06702696354966964,0.04640884354414876,0.07961290828349342,0.01471245119714687,0.018984420136959446,0.5309264713244,0.0180970185961464,0.016609532255382,66.91114273869479,2.0258115136577857,1.563737513366732,82.42939216701298,3.60729542671986,3.1747569917235836,-0.03343560396188,0.0326350910842516,0.0212401368682638,-1.099016510883,0.0887357336204981,0.092881658400538,0.13986,0.0,0.0,0.3921582246203725,0.0252491173141976,0.0322730265137484,1.438664293732,0.0629591822883954,0.0554099624562869,1.665696558113,0.0182199038728194,0.016722198194627,-0.6076901168020501,0.2758471785356872,0.29537669003339,-0.05223372547253,0.5419330674992271,0.5314830845462934,0.2627590164758,0.0892522366634867,0.0975079702794472,0.39121629775855,0.0866813119167937,0.0746036405323981,0.2223645847217,0.0907006766447894,0.104474450072973,0.38220284789215,0.090827465264023,0.0799970867333827,1.0051257368525,0.1084019414712988,0.1032277293802592,0.95158423108985,0.1229407404753328,0.1247637641559081,0.010606832362215,0.0605725601150767,0.0541972456640573,0.0054889093333099,0.0557845981519704,0.0499430369809087,0.3272489906633,0.4701675026419407,0.4931654152316416,-0.2348892107675499,0.5420426713152919,0.5206309358006329,0.20965873951335,0.0894585289892327,0.1553490990956462,0.9999214401309,3.5094377998534654e-05,3.4785447560969907e-05,0.0,0.0,0.0
376976972,40,5.0894048577791775,0.8495966161723087,0.08712105595009745,0.03277919385010686,0.03922540550718105,0.005286033590098341,0.01006668470288196,0.2029581164066,0.0519615406368889,0.1493520267609923,87.47818124810232,1.1018922148515742,1.1973391189535505,85.26749119285002,1.4280691397610505,2.418585289000224,-0.070787225994975,0.0469868462888088,0.0164408195819324,-1.4064325580375,0.0628636409716831,0.0992097926549828,0.706667,0.0,0.0,0.0439998308068427,0.0208853590934225,0.0192037011648352,1.4881984662305,0.0249245084349534,0.0422122765333525,6.218629526138,0.0213160830198857,0.0402665889414564,1.125103362283,0.2532406994846492,0.2069989288431697,0.1304147477236,0.5961862222029202,0.537538334776362,0.2301708940428,0.1085097916047643,0.1306577765030348,0.37752609001105,0.1009943385283437,0.0973782586718802,0.20563641800185,0.1139161459670192,0.1168206340526061,0.3798405271319,0.1094794197604366,0.0886182430068757,0.9993379024654,0.1308401689492709,0.1200593543901097,0.9945095689371,0.1376097956972034,0.1183716375556345,0.005752181591931,0.0724023550243153,0.0640118018772488,-0.0010314900027056,0.0688603508542769,0.0751266857230207,-0.2154835422879999,0.5301534361497571,0.8088097441491038,0.8051236413858001,0.5879393198307178,0.7803654325732328,0.3707784500898,0.1223817791979333,0.1205923193833366,1.0000551664015,5.749757284390089e-05,4.5980110149113074e-05,0.0,0.0,0.0
377078206,40,16.072817000170353,0.9449842626680447,0.056729057903507796,0.06694066908049412,0.6520126561623798,0.12464212487860993,0.09730247265459646,0.72625989096865,0.0968521842034483,0.0745439300033321,81.70535234334906,1.3630539781291588,1.7349562529932285,82.38184887355978,3.974075533444629,8.343122150676507,-0.02457542397046,0.026886815095987,0.0297237201337237,-0.1857439741329,0.0921401674904784,0.0604084753088759,1.206092,0.0,0.0,0.1442637628161399,0.0300254960551344,0.0234978795127998,1.437834506724,0.0693607027815588,0.1456149514253755,3.194513383803,0.0097621548637611,0.012121529819606,0.3100965387463,0.392680205601045,0.360710649044329,0.64945202560335,0.4906689287147146,0.3421873137470078,0.2303793043743,0.1129218198917808,0.0973394386414197,0.3846551192021999,0.0991531662326327,0.0894075001228237,0.23047030428575,0.1023072049590681,0.0907002078769775,0.402355212234,0.1120309021461271,0.0856489724010738,1.032282821638,0.177935309505522,0.1344316552492117,0.94785120598845,0.1171633010611092,0.1437175071669855,-0.007057025007192,0.0708329071463514,0.0688892350106615,-0.0047397742664165,0.0543085914130235,0.0560797315098278,-0.040027801004745,0.4890474488758038,0.6761518351569719,0.00655124969418,0.6348234582255003,0.6562821873913784,0.58289286502315,0.0585315174984479,0.0596676063332659,0.999901983365,5.963428549438099e-05,5.130760546623314e-05,0.0,0.0,0.0
377166361,45,12.731659055010356,1.820271898070321,0.17691006213004634,0.2125573129481848,0.7485232228037405,0.088844328567947,0.1059121874454112,0.3951787132897499,0.0192557682420284,0.019856065265957,64.23348323305201,6.358927287129333,7.926084166064442,79.12618760064687,4.262866187880372,3.3775086645607555,0.26013626436525,0.0444030673020637,0.0479646283760985,-0.1257947212005999,0.054872689312793,0.0574739596645064,1.104885,0.0,0.0,0.4347048854008089,0.1283377560254396,0.0970698337430408,1.381012498182,0.0744010505504517,0.0589486467112219,3.097054040323,0.0391406753870016,0.0393863638844282,-0.3929397079945,0.2365053063017442,0.1954619474269149,0.7853005307843499,0.3476493181918016,0.3824059633941716,0.2525913965825,0.094371920000042,0.0848645759493874,0.3692773544707,0.0890700694621562,0.0860957824945565,0.22790423751825,0.105518100357033,0.1012551916261875,0.3787017736179,0.091612728532717,0.0816514494004648,1.0694141763405,0.1053100627702313,0.1160062989047221,0.9668545063084,0.1118181314312944,0.1208154879081582,-0.00867724392971,0.0614618580871798,0.0552180709144931,-0.000713939361563,0.0562259956596504,0.0573467209196315,0.09549649526326,0.4976486708164668,0.5297060109647567,-0.05315525667396,0.530297511482422,0.5639762982628831,0.2331511532337,0.1081852459006119,0.0770838288910074,1.0000165421555,1.4427154594542912e-05,1.40349567985254e-05,0.0,0.0,0.0
378023779,40,6.127707126014801,2.43354852049957,0.11999235463001012,0.14103639277520807,0.6745660638048829,0.11900734399677915,0.1395221780410527,0.4556608207953,0.010962877433258,0.0101451600073368,44.25951150544621,0.8317472632290901,0.9247447403160436,65.17521264607761,2.0651799026340165,2.2142815257971833,0.38624000970225,0.0219599624338155,0.0244672103136107,-0.1709755111649,0.0842945203540925,0.0816469932896163,0.787298,0.0,0.0,0.71618609539366,0.0113569359399856,0.0100555431771889,1.1375220513615,0.0360441889469795,0.0386465031912446,5.841979829619,0.0165243759829811,0.0178390887318693,1.104036740144,0.1260714091380848,0.165672551859908,-0.32381036757735,0.3986198035808344,0.4347300849431958,0.2294003867905,0.0842151598439701,0.0992959460865213,0.39063704897085,0.0749785875448255,0.0740168111742552,0.22612462394995,0.0909134959995731,0.0991780836984875,0.3793170588761,0.077599034155317,0.0706729723082786,0.98626915285755,0.1070088305698624,0.1088149725441478,1.0043309210105,0.0973415617992435,0.1033031331408318,0.001967181655567,0.0515743404417707,0.0510616891551819,-0.0026604204540455,0.0544069694948275,0.0554199532779328,0.066778899933625,0.4507661042657337,0.4910302238980591,-0.01384690981267,0.5370750645659771,0.4988062997790647,0.13108928063115,0.0574326903326541,0.0608275776184303,0.99987061853075,3.2128228390715385e-05,3.0037747719591223e-05,0.0,0.0,0.0
380246657,39,4.2019221319221725,1.6262290241190283,0.3119600476827198,0.20598513446821531,0.21418193845937275,0.044816480247140106,0.039841631788968906,0.6501844530155501,0.0301832535377555,0.0275537560560547,29.848016675382006,10.477944385556516,13.822063188150537,-85.30973623917338,14.823059788478245,23.635712516764933,0.2111817078675,0.0924974514507088,0.0517945269975524,-0.6692171551575501,0.1019580034136629,0.0740911708084729,0.623448,0.0,0.0,0.8673486601190064,0.1440208306254181,0.0760473692239077,-1.4889357813815,0.2587111985289196,0.4125210044723835,0.8895162029746,0.0255893793388105,0.0264505866942251,-0.80409924007325,0.2724377328760293,0.3925838810112689,0.0296858151804,0.607063148083792,0.5964573614141185,0.2146447343853,0.0909958441680615,0.097811890086379,0.38330248250145,0.0905861916427018,0.0745907080129504,0.22321783854345,0.0996071610494771,0.1030994009954501,0.3809566782693,0.094522584414444,0.0747060106026576,1.0379346684514998,0.1186222727581304,0.1008402241164969,0.990301662898,0.1241720274300565,0.1240198591544474,0.0067805365952209,0.0613066904527548,0.0574323696103025,-0.0014443619421385,0.0565884767423584,0.0595589549330732,-0.0058853448186694,0.5122511329659811,0.5173460546002221,-0.07158352389143,0.5729420982171447,0.5772870629791038,0.31002396235715,0.1227760850100668,0.1497712354147592,0.9998461449407,5.107818772231987e-05,4.912360291953189e-05,0.0,0.0,0.0
380255458,46,6.565654115858856,0.8774983929322165,0.041738817256245175,0.02643733748608612,0.10670181759183454,0.010267123821310023,0.011322743130807986,0.23208083634485,0.1459910915915931,0.0707985125263856,88.12300591802918,1.0822914397002705,1.0064427465514,89.5446264933499,4.068606933299724,4.086618305361488,-0.05675367023685,0.0211649685614683,0.0128912235917189,-0.9718281826057,0.0439385116820434,0.0438005753049476,0.817278,0.0,0.0,0.0327538674637783,0.017560464953327,0.018872447780104,1.5628485597775,0.0710105869555495,0.071324944700829,4.9128501441095,0.0597058211694685,0.0492219939013045,0.16124531726025,0.2784539200661426,0.315349745301913,0.0591769960426249,0.5326283532537501,0.4181318471463712,0.2090083406968499,0.0877076741250703,0.1027411101166318,0.41928618779425,0.1149595457247918,0.0811913630310893,0.17748713565085,0.137608400458657,0.1472788459497708,0.38214057259865,0.1146328583455077,0.0814852833638887,0.9774025984289,0.1198496447899415,0.1412229658224421,1.0192606710855,0.1420087171454461,0.1241342319814116,0.014038027105675,0.0656206746658924,0.0535135836210991,-0.002531152498943,0.0614742847171686,0.0740434996857029,-0.4061390713250999,0.32519206609197,0.5376707101345117,-0.48881189235565,0.5455482582343129,0.6691992087697525,0.30046284938535,0.0447310268172135,0.0467303405512968,1.00008946818,9.476114453121907e-05,8.235539811018988e-05,0.0,0.0,0.0
380681049,37,4.375936386686492,1.1154588168728563,0.07814213377392742,0.04316986871972883,0.10375954069811867,0.01689505770082997,0.019305563525231426,0.52289240589295,0.0153408227840069,0.0147138670586814,73.45763880930622,0.8862269426330158,0.7627064434179545,78.60991187856156,4.1723409842254675,4.173109351712335,0.047453540612655,0.0315421779301141,0.0164907360450749,-0.98397195936725,0.077185801483306,0.0741068832028311,0.641071,0.0,0.0,0.284724162956803,0.0127856086472423,0.0147927169979056,1.3720017869835002,0.0728210876906352,0.0728344982331463,2.5633759239005,0.0218997081019036,0.0214745799057678,0.4074898370919,0.2099766044515012,0.3010685913060039,-0.13758524665725,0.4820879698647783,0.5556826197776198,0.2940600725198,0.0922805747081456,0.0791831966160613,0.42714965247995,0.0673645439758189,0.0523695181887871,0.2058876651157,0.0736028064660729,0.0812721577051197,0.3767058098376999,0.0765116484592604,0.0798536736086322,1.0158744713465,0.1028935846821869,0.0929266579899661,0.97653730707225,0.1024135975857177,0.0851696379880508,-0.0066762391711519,0.0506870875389817,0.0556449796005545,0.011930779604595,0.0504780561829655,0.0500501439484567,0.0927141689274849,0.350823102736124,0.3410955213790806,-0.209672839097,0.4871237425445118,0.4769061492329652,0.1870203971095499,0.0655124935467158,0.0815052774789421,0.9999777502786,1.7266864886567035e-05,1.6915976697950974e-05,0.0,0.0,0.0
380822025,27,8.485647756056379,1.658129872882087,0.1171007522884957,0.10384200330777871,1.2717002879593122,0.07788403182179526,0.11411552169732175,0.29995188635185,0.0162943465157502,0.0159598682196032,76.92573567098741,0.9086463807235958,0.7805599860671464,88.76061191098017,2.3960587969156704,2.8615033144138846,0.21961854362505,0.0318076980321256,0.0263804284912582,0.104384769628,0.027447281265381,0.0373207419136767,0.928685,0.0,0.0,0.2262138016654065,0.0132907743894145,0.0154186785225784,1.5491649239315,0.0418191150775526,0.0499426543932528,3.8656124720325,0.0220151008412048,0.0252031787314548,1.4067537708145,0.0580575934428873,0.0572595203471384,-0.1338583876838,0.2989601900534576,0.3371486354133953,0.2209251227596499,0.0782021469008601,0.0871747421704084,0.40749513866435,0.0640462134081268,0.0631144906377512,0.21451916958375,0.0836613309307295,0.0871718997413902,0.3729846263789,0.069521739525358,0.0701112183624967,0.97265033088765,0.0994032258852194,0.0876294146801923,1.000964599801,0.0797102370788521,0.0868814525957084,-0.026707067138785,0.0529826447940692,0.0512717046120377,0.0020788143062559,0.0490280671687286,0.0530358679187103,0.05733867549303,0.3942058577473596,0.4247430116183573,0.1645393882026,0.4391236606156212,0.4677218741228773,0.5347275764738499,0.0536274893988855,0.0595961713511953,0.99993237734655,3.103798330528207e-05,3.1750130639829344e-05,0.0,0.0,0.0
381238194,39,2.569058537306942,1.5256489301173959,0.07036858697536363,0.06452002445756655,0.09950294043371001,0.019404712057476042,0.01875768979546588,0.46353237744775,0.017851415838889,0.0193309780133963,36.5567782570156,1.2196446967477712,1.1619268039221424,-3.844554681072177,4.080023220306466,4.339128800629725,0.183454608813,0.0205079455585277,0.0179886615083185,-1.002164085131,0.0942130044643434,0.075004274222669,0.409774,0.0,0.0,0.8032670159464548,0.0122431672535687,0.0124958915596162,-0.06710013745767,0.0712098387521698,0.0757320842391013,0.4463257098381,0.0219361027760898,0.0250488560783994,0.29592436241085,0.1028131684212977,0.1151569967629054,-0.054888286990475,0.5402905899276669,0.5373167927941032,0.23349167924885,0.0867122005952943,0.0932281631867351,0.3846747205610999,0.0714506212513576,0.0696404100889925,0.2267763490125,0.0874469868097823,0.0986402815032848,0.37922732461255,0.0756929697889342,0.0685625794209333,0.97417691353035,0.1041378510039975,0.1019670976782394,0.99578924447665,0.1009084971984636,0.1056783732460129,-0.0028701012044494,0.0525471576115514,0.0534782389747996,0.0021543628178655,0.0531853780243789,0.0503480429963116,-0.021401548756055,0.3896003499519421,0.3921081491206191,-0.023165325325295,0.5226391077638988,0.5150900816487621,0.13531051171135,0.056850720855347,0.0575829261140217,0.99996968187315,3.153334020489229e-05,3.254852172829281e-05,0.0,0.0,0.0
381634966,37,5.451939150543424,4.661644391221562,0.7031267659459979,0.22068808225465641,3.618813786787373,0.14081135063903494,0.14317091795108094,0.3099901907314,0.0048480883626227,0.00527775825848,78.6513678546692,0.7752185445209676,0.472410876954811,-63.294779471448926,1.3512544060048919,177.8324802774935,0.6685391407374,0.0710065577638344,0.0200882096161294,0.5585662362026,0.0172363543365361,0.0168507892857652,0.736551,0.0,0.0,0.1967784105120886,0.0080905135103157,0.0132471590449007,-1.1047023011005,0.0235838384168656,3.1037622978301407,5.3137119782235,0.0115107087228221,0.0151280209654833,1.0670437138285,2.275546210065105,0.0515994602204508,-1.5164115967335,0.1882715784393323,2.77659026511252,0.23352953813285,0.0998250475356565,0.0983825036122311,0.41583249684825,0.0956451703370117,0.0776297244148975,0.2197113703949,0.1148905612791257,0.1240242616834449,0.39819909642245,0.1107365312948207,0.0755322133395496,0.94776309627915,0.1672130434550964,0.1008643445061282,0.8636928241340001,0.1295127169385821,0.1998977982651129,0.05173116946125,0.0664766076287576,0.0630635512337368,0.01539868171066,0.0599882477366635,0.0645206384256793,0.37965527741405,0.9252389468432488,0.4795147051880777,-0.08292787097517,0.6199757745619575,0.9581292782026216,0.0662506657932349,0.0318207397756454,0.153247447022623,0.9997946395571,7.851376956746758e-05,8.57169663740498e-05,0.0,0.0,0.0
381979809,27,7.2588195461359195,1.982088538606801,0.20586392231960127,0.12692933767022696,0.2961401471650632,0.0713051498859344,0.0719617090429836,0.6990919492079,0.0473936272169219,0.0390654040402403,51.72600083725709,13.754879985585845,15.710772521931617,-66.17356733360086,18.64427262339904,47.482475081519055,0.2971230502348,0.0476251656807911,0.026957210650048,-0.52850271213,0.1196333744684564,0.0944707195763392,0.860866,0.0,0.0,0.6194228363020272,0.2357201240211526,0.1688981328784836,-1.1549466277615,0.325403943917754,0.8287255271686704,2.0722541177455,0.0319648397035239,0.0766600981896661,-0.89061856999885,0.1872978649021048,0.2477821980814828,-0.02964205753972,0.6287087516776109,0.5867019260197951,0.22568067277085,0.0974704447812918,0.139643541505324,0.3620711202809999,0.0926151220433137,0.0847850231708622,0.1951586966614,0.081861936962287,0.0998371094726449,0.3901852112455,0.0999559611118314,0.0853145158363619,0.99191061866345,0.1007577575803793,0.1297550466459266,0.99398265203315,0.0985637668999629,0.0943167660793076,0.006668219341002,0.0571727328597421,0.0603016628051536,0.007121089922915,0.0542706255670709,0.0573563670550938,0.080800506785875,0.3747130518528011,0.3868777063376608,-0.023754030631155,0.590001433595101,0.6138608264369668,0.32922594801195,0.1614454564306654,0.1106103603294159,0.9998987571992,5.036955250525832e-05,4.4397476853808016e-05,0.0,0.0,0.0
382145012,27,9.402146199391415,1.6099463373938767,0.12395855582629567,0.1315882314610899,0.23008675106419282,0.041733326814155564,0.0683157094436467,0.5921421719212501,0.0435354325349981,0.0385414981857772,21.420753538187085,8.037630564349284,10.451252615017136,-83.3144731436166,52.999851795924656,164.25811340404263,0.2068114004032,0.034796161920496,0.0341206990709027,-0.6381083883081999,0.0869180916421458,0.112910788142919,0.973227,0.0,0.0,0.9309235900042316,0.0816938167801059,0.0419205095895467,-1.4541118709205,0.925021916907915,2.866844902014775,2.2617074890955,0.0439261319683481,0.0385271846593822,0.059661190455815,0.2560656611984356,0.2248251210053039,-0.04879202683524,0.5281710547618778,0.5290264845302314,0.21201529862185,0.0803997572225203,0.0945127747428563,0.3494139546132,0.0840363366877362,0.074117245667623,0.2487234475347,0.0990835861848395,0.088367604618927,0.3628381421059,0.0742888251522105,0.0953910921994889,1.0432488712855,0.0956594419328855,0.0636800961272985,0.98823799809965,0.1018183169582609,0.1100754271962276,-0.009851361379277,0.0496763203005489,0.0504577076067681,0.01240035437966,0.0604319597152311,0.0507389206192047,-0.23860485335625,0.4180179255983007,0.3958260161305435,-0.0614901989520799,0.4968433691302937,0.5738617671156385,0.2432671586113,0.1139082327669917,0.109741451535292,0.99991220024995,2.707511790356332e-05,2.9707967187930784e-05,0.0,0.0,0.0
382260140,27,5.701367030604657,1.2851477756683856,0.050467853112405425,0.04124647702313733,0.769414062790972,0.027645752726139006,0.03098243311906912,0.34888575516925,0.0165668067476625,0.0151443211924288,86.900129245586,0.32342537970914975,0.30389585946379327,64.41190351923079,1.5842321481685986,1.3423455266043474,0.10895306888705,0.0173986828576063,0.0137195625114244,-0.1138398802378,0.015891844366209,0.0171450588897994,0.755979,0.0,0.0,0.0540765605245405,0.0052969583148233,0.005635686705608,1.1241997938875,0.0276500671014847,0.023428349138663,3.946257670987,0.0222752329533246,0.0201597803075777,0.019276498318385,0.176364631540561,0.2093298696141193,-0.2348242519799,0.1326188682552917,0.1477593319384432,0.32506425075525,0.093448454952588,0.0966857456882365,0.4172119718237,0.0597026035575711,0.0642262486926004,0.2151464201517,0.0812532461583163,0.0901647405417721,0.383326577696,0.0869574798604551,0.0714208148753406,0.9175580160925,0.0825336924386017,0.0772962675400223,0.907824297499,0.1026643642744683,0.0818195425659417,0.04197147911483,0.0483047516175086,0.0541320390819485,-0.01088267047778,0.0487940160300336,0.0509687486000288,0.3114539655782,0.3192847525403174,0.3396726422170293,-0.3681859738921,0.4444650925389913,0.4038158373364069,0.057210961448595,0.0312235189688732,0.0461551046535137,1.000214929147,9.548947129478512e-05,9.118179323852615e-05,0.0,0.0,0.0
382811826,35,15.991603012749914,1.9194588622472604,0.1291199491863393,0.07597067725460072,1.7273446050979553,0.10850106827322437,0.11066153307670001,0.3796349915847,0.0174727718013925,0.0184897728513383,85.1392594132968,0.3410940523820898,0.23643271974663094,-43.8897857266784,8.428217383906578,4.051045262745692,0.2831788087741,0.0302435576043217,0.0168575882691214,0.23737898792235,0.0281741122247589,0.0269679694927754,1.203892,0.0,0.0,0.0847342013394934,0.0041123984965582,0.0059302675208582,-0.76602126892535,0.1471001434229927,0.0707040779822311,1.2266983599444998,0.0654396043793987,0.0507743358069747,0.4081610707104,0.1248961157910713,0.1048815559948409,-1.1398274038915002,0.1246725761102698,0.1303359816182938,0.25461992257675,0.0826171591411323,0.1085444832249101,0.4042520597778,0.0718958086546938,0.0713877932174977,0.2125524670026,0.0911278176256592,0.1036840078095882,0.3871366674379,0.0755965683520895,0.0650211149100911,1.0467171863135,0.0794547690066025,0.0858293360537028,0.88888889507535,0.0984564244063758,0.0929106736579939,0.011383035229305,0.0547646391920687,0.055544438064191,0.0064913376317055,0.0636943762864532,0.0545742542395905,0.19438517926245,0.4147449100496631,0.5088785529764748,-0.04260111736938,0.5053413736397131,0.4755319584726146,0.059418137304045,0.0414032153619198,0.0811059092878034,0.99948662185705,4.381702460298786e-05,4.181184495533064e-05,0.0,0.0,0.0
384412215,40,2.9489947541280834,1.2001669313058199,0.042353240453820495,0.048593388152754935,0.713649552891394,0.02963963161432681,0.03662323106026266,0.39253712904195,0.0065396951144018,0.0062823991560194,77.15953528753765,0.7284243647591637,0.8084748441391412,-111.6047825250584,1.7322277638053547,1.6365869130352662,0.07924165630005,0.0156029756172688,0.0172374338552279,-0.14651500196135,0.0184225970135115,0.021734194721001,0.469674,0.0,0.0,0.2222371341925243,0.0137793480978007,0.0123771810772235,-1.9478709160345,0.0302330778728621,0.0285638301275155,4.1567510277895,0.0136153442817965,0.0140429613624801,0.5421175084274501,0.1964449903815102,0.1627332293567568,-1.5109908256795,0.2244008128423043,0.2009445371268334,0.24158313425845,0.0825584122046818,0.0848052426913834,0.416209312902,0.0677375892744769,0.0589922267226409,0.2232601307231,0.0845809363488535,0.0827757962519361,0.37627709704105,0.0657486936209044,0.0703228671894091,0.8876101848983999,0.0770192446466145,0.0864288763673299,0.95131490826865,0.0874478512490007,0.0908575342830704,-0.02975039735531,0.0489984909833701,0.0462402472535821,-0.003904304497157,0.048430149554927,0.0472817260414697,-0.018704581200735,0.3526985671874314,0.3392350664742133,0.1895724090072499,0.4684263719312875,0.4162144611157346,0.29935759029995,0.0553005230526552,0.0409004561782478,0.99959196333445,5.704836948527969e-05,6.285504059388991e-05,0.0,0.0,0.0
384954800,35,2.7923766644262633,0.945582697313843,0.042047409117165535,0.033820229292540915,0.07838779649879157,0.017269520870055746,0.025374839720893466,0.61331823723225,0.0361245195771062,0.0316987510689596,69.503020125599,2.6842226902905537,2.137434767945308,85.47998887406186,5.749257413422233,6.407732893194988,-0.02430048330067,0.0197543977992625,0.0152618807234291,-1.1057515435115,0.1080773637920884,0.1217925405227436,0.445974,0.0,0.0,0.35015800771826,0.0351790233174144,0.0434823333865331,1.4919072504205,0.1003434714089108,0.1118360365745947,1.986545911593,0.0176028451503216,0.0224842046870741,-0.03954988221696,0.2752466430817633,0.2158608256766445,-0.09012609247042,0.5073949061968053,0.5242499597449021,0.2329729333659,0.0953506449257858,0.1111048531735494,0.37892757732555,0.0903479272450272,0.081865106667768,0.20206860450535,0.0835072720559787,0.1014587309320995,0.37428515268925,0.0938780634025838,0.088527029558764,0.9547478872552,0.0907556010636909,0.1254641770335625,0.9576101137868,0.1020295511413925,0.1213914054078184,0.00959381978248,0.0551459291576201,0.063901662017817,-0.0036542677838025,0.0693901049793079,0.0470252514011382,0.6250819913323,0.6354419630870907,0.3501256161517645,-0.03895236367401,0.6544581868392672,0.6127193183383165,0.3974763417947,0.0451459515584727,0.0438871220281039,0.99995820583445,3.965138585615424e-05,3.777703930829546e-05,0.0,0.0,0.0
385113142,42,16.072817000170353,0.9678497264645775,0.05210542834657994,0.04774401783718207,0.1570036474110075,0.02960742835921673,0.034716358510907236,0.7546212287452,0.0086835995119778,0.0084399281670624,63.71393835052251,3.6817887414440236,4.281068888926455,86.46040096366886,4.280362268206281,5.101966330567793,-0.014192068346035,0.0240337084436172,0.0209120854555637,-0.8040902582145,0.0907532028702361,0.0867576919488906,1.206092,0.0,0.0,0.4428530893642176,0.0681657024672478,0.0566608907774527,1.5090186694105,0.0747064147583322,0.0890461107943014,3.3372350820055,0.0081694489456447,0.0092174530249367,1.67141972819,0.3614815269405356,0.3061652749936383,0.04326585430304,0.6862733153908421,0.6933403347980024,0.2575696398110499,0.119887772739874,0.12430213571177,0.42778429754845,0.0811734210074082,0.0674565694197414,0.2286615746505,0.1110346613829366,0.1185752994361248,0.378691837806,0.0910556260357178,0.0835937304611116,0.9935261402957,0.1272055424085183,0.1258386076277449,1.004387112918,0.1344155002019447,0.1340774909730848,-0.03817857384093,0.064812980793145,0.0622166371740992,-0.0028387141925494,0.0650553199712237,0.0627363338640254,-0.3355238413276,0.4980157821174406,0.5205637074064582,0.01723018533046,0.6704756000291752,0.6909816677304665,0.056196669450055,0.0358223350183253,0.0760223119001058,0.9999775161503,2.9374615385657776e-05,3.1071900450818646e-05,0.0,0.0,0.0
386138719,34,14.422548231878661,1.4366172151298422,0.0422187123480493,0.06304118520177804,0.21123584611022417,0.030836919388545464,0.04289389803588728,0.28994959206735,0.0185738095921396,0.0176415209621794,60.14109140099892,4.795457606852558,6.352920378681361,164.57584744252785,3.095750018684231,4.233108439344483,0.1573410663233,0.0129541585394604,0.0186512782349023,-0.6752323813707499,0.0685336692383995,0.0802878805908571,1.159042,0.0,0.0,0.4978658903892511,0.0990209778778072,0.0707586477416209,2.8723904071320003,0.0540310306447158,0.0738816798605199,2.0657492992405,0.0321903767958304,0.0387964307745711,1.8050176794785,0.1656748439950217,0.1314509713511007,-0.2199537855136,0.5474314696994368,0.7160071526661232,0.2202389394831,0.0949243958546278,0.1270125214649726,0.4333260290784,0.1042037636632665,0.0673482996257935,0.2136458956707499,0.0943070812976513,0.1059591751480294,0.37917123727945,0.0979605664751457,0.092516512092385,0.9613338522413,0.1298529160712708,0.1134427461020883,1.013877061433,0.1308038196229493,0.1190178077945249,0.0081561149302439,0.076319686037557,0.0642728755490164,0.006460677384994,0.0668600292905132,0.0609675358222098,0.050748307263945,0.6214998875939264,0.5897141312933794,-0.0608869405588999,0.7049134093799887,0.606154348215017,0.04059324573916,0.0310510315666054,0.0967460986734501,1.000027789142,1.7192336836613364e-05,1.597888254645241e-05,0.0,0.0,0.0
387261279,49,8.43925286833821,0.7590040515793349,0.02293339668516392,0.021447692525851547,0.7255265123410299,0.02658714731725642,0.023100792117676905,0.27051162467945,0.1986564212311772,0.0336111770425077,87.49735979761623,0.4298580558918843,1.8329046506332674,-74.23772005536807,2.1921328297186244,76.74677895807548,-0.1197559058254,0.0133245902203977,0.0121019613125935,-0.1393467128568,0.0162137860438743,0.0136123758162013,0.926304,0.0,0.0,0.043665423685362,0.0319765993773313,0.0074939834480654,-1.2956926441399998,0.0382599355196502,1.3394839831187202,5.822650556256,4.954821042589624,0.0674534637970012,2.2566983912775003,0.1999570184328587,0.3068957798713208,1.237087012224,0.6489331239029245,0.6957521246553873,0.17278327316745,0.1058170350244464,0.1591349480814801,0.40568116335845,0.1078591244436709,0.0916506218841314,0.22779276150345,0.1155701716795476,0.1140165914447199,0.38178174792305,0.118446198824481,0.089930841163805,1.094382722144,0.1611179845505088,0.1261025817266732,0.93272931041285,0.1703157721472153,0.1396378904638959,-0.009585743027495,0.0570998866882197,0.07270620088068,-0.002135459394419,0.0692556782601547,0.0693282316631008,-1.6480763202885,0.6231480048822109,0.5976152504866659,0.7730742110001501,0.517769664882445,0.5184774241713559,0.035167128004955,0.0287328828151851,0.0576123812444033,1.0012245793719998,0.0014494845529793,0.0014241489445134,0.0,0.0,0.0
387342052,33,3.5522539021400528,1.1765051896624983,0.031200322951382864,0.04198528501054022,0.060224626681304995,0.013418581757027294,0.010339217463163748,0.43407407858855,0.0321922087729321,0.0358255975385427,83.55148489230514,2.529708408715763,3.4744075836833304,155.20659762621688,332.4587263828353,19.885701811315357,0.07059384722544,0.0116727410675508,0.0152282912907016,-1.2202258834135,0.1094721714669721,0.0688081154756805,0.550504,0.0,0.0,0.1123103635070873,0.0604257022248239,0.0437486982140957,2.7088661493955,5.802499402367414,0.3470709706772532,6.127918380616,0.2385014049972289,0.0916644624786515,0.2758214224080499,0.2674668162916827,0.2132200837141231,0.010249675835065,0.5878104926830454,0.5922015316471834,0.2182527106238,0.1291965263635028,0.1168710158754397,0.3797689238438,0.1085683175272747,0.0846079462039444,0.1954182994363,0.0823302988993965,0.0933989145437776,0.41359719229985,0.0941043355846784,0.0668681118257519,0.98563925869355,0.1147949476332256,0.1100583503013505,1.045778120956,0.1180475476545229,0.0987078567744772,0.0066690423074759,0.0627578510457616,0.0466458436182234,-0.0067039386166715,0.0636970608382691,0.0661905060990236,-0.2027513559947,0.332469014750115,0.3728309967985314,-0.01504277820167,0.6062640413966058,0.5360255383852999,0.48081209256215,0.0763873082466441,0.0654772467933605,1.0000401767095,4.601196758124981e-05,4.4946176953608585e-05,0.0,0.0,0.0
388205603,27,12.461949872589923,1.1780939369076906,0.04455030485608891,0.058573696968995836,0.2974574122002536,0.059163137917315506,0.07845724931518305,0.5524317822383,0.0251560409795185,0.0253959826286866,53.98759841263516,3.948065278333992,5.86454273013868,28.643707804965743,5.746873564006682,5.722315190800921,0.071179920887535,0.0167416793587905,0.0210730736740022,-0.5265752046258501,0.0963111880977701,0.1016644691294394,1.095586,0.0,0.0,0.5879603490630336,0.0857271306039916,0.054298549740623,0.49992701117585,0.1003018653877377,0.0998732409163636,4.290205122694,0.0309611898446169,0.0275818092315081,0.7757500969434501,0.2476994079894173,0.1763054576808745,-0.2718189775678,0.6331217528508641,0.562621695517032,0.2446780110604,0.10749708876447,0.1081005565740998,0.3943823592124,0.0927240197508669,0.0798002477981211,0.22744042198185,0.0907528765119974,0.0941845448941104,0.3727306269733,0.0888971339961905,0.0827818025510234,0.9521196195618,0.1060474982447624,0.1134060704225687,0.99950487039495,0.1012596814667941,0.1234944544199001,-0.004365639725519,0.0556513129356068,0.0579341794804618,0.0090606884106475,0.064006633835248,0.060290803664887,-0.284752117968,0.4889219991503666,0.4227591349901484,0.02399455257627,0.5689585557226824,0.6775297417981216,0.23483633994625,0.1466886918842281,0.0947232832235936,1.0000148833025,2.1721806797159186e-05,2.2896458548693488e-05,0.0,0.0,0.0
388777608,42,18.889001452472645,0.723658520828128,0.01154828307532696,0.012593346678951955,0.2400920729349922,0.09315723670150383,0.04069882499865543,0.8647770796398,0.015268770098896,0.0125011309638596,83.29833762835123,3.4688034059786617,2.468758281050995,-124.93336406436876,8.195116232167866,17.473918319575485,-0.1404663198594,0.0069864506303325,0.0074927292463966,-0.61962217870775,0.2132530480317989,0.0680052043832544,1.276209,0.0,0.0,0.1166995527630759,0.0428886252803972,0.0598778413109085,-2.180498548516,0.1430317608349613,0.3049774079011469,1.9424641898275,0.0046800727004561,0.0107251328059199,2.2791244475215,0.1551756453626045,0.2697958189783298,0.03978486490242,0.8385132696648141,0.8571732729117254,0.27463437560725,0.1769996162963713,0.1440055155434715,0.434934477434,0.1029048428874038,0.0751616599887217,0.16152794928785,0.0947646791742703,0.1310556987529882,0.38988821219,0.1062176079231712,0.102614392228428,0.92151517295275,0.1471190054201143,0.1521705750877631,0.9643453303209,0.139841616133577,0.1841855157581566,0.0050917441596335,0.0667241132041524,0.0816117954025518,0.014309778295215,0.0751922797142887,0.0559336113815923,0.06056301307424,0.2633417388845864,0.1325008783608141,0.04356171624221,0.6999508213377352,0.7229913339917438,0.090617753446395,0.014922878650692,0.0171039051057666,0.999995793279,0.0001501111631021,0.0001257939174506,0.0,0.0,0.0
388842643,45,7.218218096307369,1.116441675389701,0.02785710105110306,0.0382722959272197,1.0776203863832063,0.016135621037714598,0.012846168661760249,0.2128797964766,0.0073189053020425,0.0063774400991015,79.21927305070406,0.37488931168674355,0.5255961695432916,97.62834670644344,0.6826014435183377,0.7205662844549435,0.047836039796135,0.0109738638910419,0.0146383807415409,0.0324657987598299,0.0065520332996077,0.0051465514096725,0.85843,0.0,0.0,0.1870508839817113,0.00901921936114,0.0064235196006714,1.703936093306,0.0119136426682611,0.0125762541426008,4.3465215466775,0.0085848580796588,0.0073597525374724,-0.11747417087025,0.2183249056162287,0.1873457088835297,2.2417287094710003,0.0939515079907233,0.0976673442979914,0.1093243264798499,0.0640529184228706,0.1028936893168597,0.372700650068,0.1059380470730785,0.1147895332321716,0.1073028273946,0.0809080784974891,0.1133653242328916,0.2281573275079,0.0567959809989848,0.0976708916377122,1.049748247076,0.1851812148966213,0.0802237937521241,0.65671225613425,0.0985531918932396,0.0971246339550798,-0.01517117448159,0.0767787635889305,0.0707405275627971,0.10200028681055,0.0517096682488374,0.0530564335181551,-0.33951572879315,0.4815632048228777,0.4419862323426584,0.1845977256308,0.2739695116490422,0.269571205122589,0.3172788191605999,0.0148643232851731,0.0154754694450426,0.99993303111235,2.941668876565995e-05,2.917775934996314e-05,0.0,0.0,0.0
389250726,45,3.062104445564725,1.5767863364501866,0.10409361119729299,0.08789194387583232,0.4750559140169585,0.06010167971929303,0.07400861799710606,0.26504825941325,0.0122744279263968,0.0118717747067225,64.02999381955553,3.594956900523684,4.118892893853527,-158.5765582051616,3.244951491182152,3.299685668561751,0.1977728479342499,0.029660706419484,0.0235574652356121,-0.3232552709648,0.0587445284387799,0.0628786614086919,0.48602,0.0,0.0,0.4379005762343084,0.0657045908713896,0.055509493535954,-2.7676830571605,0.0566350875886283,0.0575903791972729,4.8325972623165,0.0424997819945858,0.0413311421534396,0.9342524388762,0.0814303268138674,0.0861072236396692,0.056922908735695,0.4920246210634444,0.4775699165077724,0.2243757134177,0.095983695000234,0.089363736493124,0.3996808282666499,0.0758513270870628,0.0662931418801152,0.21005286952625,0.0830289568353381,0.0961931147114234,0.3736435264443,0.0805640203388476,0.0741947315391735,0.9941108377131,0.1017451078481134,0.1135241070151034,0.99257345673155,0.1048230889848329,0.1044579972833881,0.006114277328234,0.0567654148799853,0.0543910458411912,-0.0031393239442125,0.0516135053261922,0.0497661066545735,0.09068611170916,0.4373741463896844,0.4573793997956561,0.0080569842374909,0.5230459265097868,0.518122536449372,0.22225450810615,0.076663144210358,0.0981242203373446,1.0003149498485,0.0001240321636424,0.0001254283174632,0.0,0.0,0.0
390054814,40,6.101603745857125,1.4847922540316874,0.09862039264566413,0.07458411880716698,0.13152770524121313,0.026737773536373563,0.024676154467921818,0.3562714682114,0.0262995990989129,0.0258397868742201,66.8827312764512,6.739893943650003,6.623597595900392,-0.5834939162151273,7.4421782090782616,6.702788440970264,0.1716656932228,0.0298486145888079,0.0212852564236589,-0.8809827569381501,0.0986976857489246,0.0746745177833324,0.785444,0.0,0.0,0.392614329376343,0.1087048973072574,0.10522513359276,-0.0101838900033099,0.1298905132685906,0.1169857273595487,1.888654424715,0.0706857402196079,0.0711884272594318,0.3974583926711,0.1221763747230612,0.2158351194212193,-0.013499672638,0.6190291295996433,0.5756891180491145,0.2105148479407,0.0951172080909598,0.0976414749472791,0.4050308794883,0.0826024234544903,0.0679044191971662,0.22733022654445,0.1014946341349636,0.1075448907624759,0.38459234895265,0.0903386996962375,0.0814341968298728,0.9829118331422,0.1155162773407144,0.1093477275606169,0.9834809769151,0.0987586237480115,0.1114983982803601,-3.547344899805e-05,0.0506933815496045,0.0494377752432289,-0.00802488889675,0.0547778504960446,0.0562347341940862,-0.1224045818484499,0.3708599743027744,0.4354898809904193,0.08668318774024,0.545634038755737,0.4847339910845429,0.073823738182715,0.0569686587290777,0.0630100476866257,1.000069803178,2.7402804770648714e-05,2.984549133921988e-05,0.0,0.0,0.0
390366229,37,3.2535238898321,1.5535322853668339,0.0857516561495355,0.08057008336527116,0.4889276578226167,0.044921155984470384,0.054560333984423615,0.2696617804464,0.0125495971061455,0.0129610603222866,83.28801514401773,0.9382924777960397,0.8735101837462338,112.82350360208125,1.5365580836982515,1.568480633556656,0.19132028315325,0.0246591312786368,0.021958976376621,-0.31075539472635,0.0418552754929165,0.0459453476573064,0.512354,0.0,0.0,0.116878481211935,0.0151541348081971,0.0162476546199442,1.969141611492,0.0268179977086691,0.0273751513093303,2.1120507462425,0.0200190058329963,0.0208422720438266,0.2321138810669999,0.0571098860443902,0.0599579400606263,-0.84257460485155,0.3505737037803814,0.4360939886763734,0.1814469331238999,0.0757747477903461,0.0781210443030643,0.40666056968595,0.0773594259793961,0.0679309554182446,0.21397361023315,0.0952028397473452,0.1077216083621679,0.3829214196008,0.0787458297437476,0.0723179659381883,0.46362406041695,0.1367320577950558,0.1166440566922603,1.0795119175275,0.1039600343652628,0.1169978126019206,0.016882017045725,0.0534282436955964,0.0576479918782212,0.0097808691027575,0.0474201924726477,0.0475922187240381,-0.2795846261876,0.356130041027178,0.4312733148702616,0.4772605185951,0.5483121166274387,0.4996769525730073,0.3095377152988,0.0624084268746555,0.0601792337408345,0.99999264242065,5.672693735614409e-05,5.1399890922176894e-05,0.0,0.0,0.0
391522539,37,11.214812060293355,2.3577640822532784,0.27969276295645384,0.312564849865534,0.2971012904942123,0.08479979167075433,0.06268985225933732,0.5714281740264999,0.0276266314740408,0.0308399868613644,20.034240402086148,7.675378767214863,11.143404096721028,-125.1556646383474,26.83405055996947,216.86664119719242,0.3725003474506,0.0548398990102151,0.0540644137661819,-0.52709546178335,0.1459514779721802,0.0831459295738558,1.049792,0.0,0.0,0.9394880591099624,0.083921741786984,0.0373381474098346,-2.1843784254610004,0.4683425339180953,3.785036926632185,5.112152204746,0.0378684320266398,0.0307220165731427,0.1605226276068,0.3864115067726884,0.4815907331014457,-0.0871220225822199,0.53124308859381,0.5580931846406769,0.2222373471194,0.0896822894949434,0.0941431202394079,0.362553153334,0.0933429744276433,0.0949044130941677,0.21612479443515,0.0897763458682679,0.0964465572622332,0.37808457998765,0.085526795140798,0.084601297192447,0.9897313675196,0.1008809012623326,0.1139904933616078,1.0064572314575,0.1097905308994333,0.1008753601400183,-0.0005059229134354,0.0567686808628135,0.059408565709195,0.0027308978583455,0.0540847616535168,0.0618787799715716,-0.009250039537161,0.5714306909357642,0.5504374528176668,0.01226345620597,0.6145315110821975,0.5606142426388562,0.19044528998745,0.097881076130621,0.1112087370333279,0.9999506151153,1.1353279583903308e-05,1.1282484992380937e-05,0.0,0.0,0.0
392813135,40,9.796568961972643,1.3807025984465928,0.056940500860489296,0.04677488020897713,0.25359939988138797,0.03405674372323167,0.041029413776161316,0.6687235141541,0.0101417177451184,0.0099041631465728,48.28791219765898,1.3386761046057885,1.4708425594097676,30.420455427385168,4.151916032453143,3.5951232372624533,0.14010014218255,0.0182902001220554,0.0144691229155337,-0.59585177850525,0.0626293072387282,0.0651269955555267,0.991074,0.0,0.0,0.6653878595621654,0.0193805088761255,0.0172582101519066,0.53093710716405,0.0724646050326471,0.0627467375051871,1.4025927658105,0.0103818117524567,0.0100255762699821,0.74021869391785,0.1355130176329849,0.2176860639407983,-0.08168696466698,0.5785744233761496,0.5370497627864218,0.25676088098645,0.1020829847792405,0.112345810575444,0.41635094984845,0.0687744582798205,0.062822623858763,0.2112608070827,0.0808246712501928,0.0939916107080077,0.3736863645851,0.0748900755493459,0.0709543990265019,0.92156577035795,0.1090520568543835,0.1050085693970428,1.0000694741915002,0.113098384567979,0.1071428210157707,0.0063781720119199,0.0533024688982941,0.0501447947402229,0.006819400890273,0.0574656150630509,0.053207565968704,-0.4102213712240999,0.3802675919149716,0.394048247231724,0.0812457586144549,0.5910590610020479,0.5461972737975087,0.05639142316919,0.0312812306830699,0.0565565893649655,0.9999886415298,3.604190426542697e-05,3.606837512437622e-05,0.0,0.0,0.0
393630991,50,1.2146215998564653,0.7449058542700431,0.026156034400362405,0.026912598419214673,0.6157071415731824,0.021486524594081735,0.01754756434376037,0.2258508675314,0.0115190977998961,0.0125728271202734,72.42431923475891,0.5052536938316194,0.5702283684420593,23.604443324472996,2.814721836587238,2.7565181013955473,-0.12789861256,0.0155236385835145,0.0154137700621849,-0.2106258090074499,0.0154264750548196,0.0122042348623239,0.084441,0.0,0.0,0.3019652810619145,0.00950257352577,0.0083948411217967,0.41197525411245,0.0491261635762291,0.0481103167601752,2.6696318133115,0.0354383660040884,0.0372548120747775,0.22493012288815,0.1789993475194629,0.1715135335862505,1.1311154733525002,0.2092118928290656,0.2440809579030258,0.1742741216700999,0.0828751096075611,0.0891543776523401,0.3179398680538,0.07542000573474,0.081113376823544,0.1607416488327,0.0701244930501934,0.083542602649307,0.31947937143015,0.0792686312877087,0.0719259905191539,1.189909447998,0.0714520689942108,0.0807313486712342,1.168961639647,0.0876441254446065,0.0906407355211786,-0.0082998138347405,0.0533839237317194,0.0545217758535581,0.0062356664105145,0.05272269506205,0.0545150587738414,0.0098978267238095,0.4681462732525352,0.4284107779756697,-0.1482133037528999,0.4462128703581087,0.4374857505227855,0.0680807741547999,0.0350832112372938,0.0473480213163104,0.9992428210504,0.0003613906927517,0.0003722963163632,0.0,0.0,0.0
394050135,40,8.871396701708075,0.9860561336197561,0.038818006108255254,0.054892485273431046,0.05137660248002842,0.011544071850320421,0.020022734046284747,0.23913007189085,0.1115094798648609,0.1284812502364546,88.62147041018773,0.8743105315412834,0.6744782384738102,106.50851365596888,7.967971698653454,30.39310466313003,-0.0060983610959154,0.0174424682809436,0.0235276544086848,-1.2892346188895,0.11052748234352,0.1429287950312228,0.947992,0.0,0.0,0.0240575589570225,0.0117698540094323,0.0152517880063046,1.858924244702,0.1390673408472282,0.530459746274861,0.58656473220215,0.1080229849945288,0.1893366409214689,0.016973592667285,0.4959937719356879,0.250383582519168,-0.035496568859535,0.5937861608543913,0.5945439057176113,0.2187694717079,0.1026829481314852,0.1094719659312168,0.4138200355476999,0.0782194471320422,0.0659504367262333,0.2154300447721,0.087869491335853,0.0967977269186929,0.38978655310525,0.0930256715597603,0.0786814433126296,0.99037241677975,0.0967721085475014,0.1215130288269649,1.054557956647,0.1311144630247344,0.0997579985601631,-0.0038437194478,0.0542722023736907,0.0593681237014893,0.0008412532952554,0.0541027317388229,0.0548044512378336,0.2457640655553999,0.5692966657476057,0.4370992916172118,-0.025785241903985,0.5987241854216335,0.5648407090019866,0.4972280035687,0.0680324290372568,0.0735820574545503,1.0000106241575,4.001154073585145e-05,3.665165244504109e-05,0.0,0.0,0.0
394129213,40,15.617445533486428,1.703541114436023,0.29810350567968635,0.1819975983333686,0.8927395597001319,0.1627748917300934,0.12212179218871733,0.5717991306678,0.0160649050626626,0.0745061512738544,87.13699063690758,0.45294080783085633,0.5590725599205086,136.90419506397888,9.9799204795848,2.6680359537525526,0.2313526195929,0.0835410487488855,0.0440828339185773,-0.0492752200387199,0.0874229402202709,0.0556819339898521,1.19361,0.0,0.0,0.0499481479649991,0.0097477007031279,0.0078937981492596,2.3894289636590003,0.1741824714559663,0.0465660119545692,5.8879224715585,0.0880135756201667,0.0267435321616344,-0.4530694628613,0.1308845727749853,0.1241768504792973,-0.95462015609675,0.3333206649627096,0.3764492951764212,0.187852549352,0.1094659738566562,0.1271616035246943,0.37226438288915,0.0927314641676583,0.0813473084279907,0.2269751597002,0.0982172298525039,0.0991004089113201,0.37285791133195,0.0829602313448767,0.0838288657947126,0.96834925937285,0.1176429327831799,0.1152957493635569,1.024541700106,0.1341529055475213,0.1257850485486766,-0.009857582798456,0.0605430849339942,0.0589112102458533,-0.0039754179918419,0.0545878143820017,0.0670681815503708,-0.2243239074784,0.5884728134845895,0.4904567924028817,0.41901573297825,0.5632061294993823,0.5952483982359418,0.4187676479052,0.1014873708503447,0.1652603485162729,0.99998121548475,3.415793596417416e-05,2.965311997416009e-05,0.0,0.0,0.0
394230860,27,28.964564299910137,1.1587613710570066,0.032552537675757165,0.030956335726349593,1.10898007532958,0.04018873441917359,0.03005278845646031,0.35913093375175,0.0027314010286365,0.0158084975834882,89.30176150394142,0.07576346301581793,0.09714277700362572,-59.17141301158088,1.671640761819936,0.28576125859773327,0.063994008954565,0.0123750795619989,0.0114499163623063,0.044923743396995,0.0160308168003884,0.0116125112835375,1.461867,0.0,0.0,0.0121862590803522,0.0016953521094125,0.0013222126536716,-1.0327359801095,0.0291756352043042,0.0049874748371734,3.418126402202,0.0238582074225517,0.0038702730340833,0.13866157437895,0.1055519231536811,0.1298785218656829,-0.62457616086625,0.1926752580380468,0.2718812596259236,0.2123711360767,0.08509320363536,0.0914422744070925,0.3826952639294499,0.0835595158619565,0.0823706779570763,0.1969313294703999,0.0764123975129975,0.1086433407812986,0.4022950459529,0.0792677688990824,0.0702434039125751,0.6227172219288,0.1016405477920054,0.0981010484898495,1.1787434665255,0.103831240242344,0.1011313992058877,-0.020447142280715,0.0574931826661683,0.0548952202626837,-0.0006898850774809,0.0491337925580038,0.0554423750057308,-0.7594331340602001,0.3957786080924494,0.260275298305159,0.67894493858415,0.3885439616354608,0.4275032919728534,0.1852956724611499,0.0308612874205345,0.028995814655082,1.0000411935505,2.5559522817131253e-05,2.811349816078668e-05,0.0,0.0,0.0
394248317,40,10.394030814187541,2.1558280220110415,0.1620373252028604,0.2506601626158069,0.47916988577328085,0.09427502471341975,0.19346127495684168,0.4587844718125,0.0116339549063638,0.010375538868273,46.20696662584666,1.4376954785545308,1.6869937408975204,-172.38429296163397,4.81839218024583,3.4588568765041434,0.33361411269715,0.0339345474839363,0.0477696210228725,-0.3195104837186,0.0951474036493816,0.1472874665599464,1.016784,0.0,0.0,0.6920554095247706,0.0215505815149471,0.0178931341200763,-3.008673490903,0.0840968081976378,0.0603684408502442,4.4146881953645,0.0317131170100823,0.0219111734020769,1.557462862398,0.1385955270789498,0.1159025900423782,-0.42694920167505,0.7504120714219482,0.7598740334823668,0.2342973576349,0.1315729278815148,0.1213484905825425,0.4055426835067,0.1020299596189405,0.0902440227390951,0.2103306107074,0.1109789762519063,0.1247289105248243,0.39816032889765,0.1107164163061756,0.0872173233931022,0.9858779045188,0.1178414248141417,0.1160355198222364,1.031617201787,0.1369654018169281,0.0969001788807948,-0.0041343539609735,0.0658659129943926,0.0668559445875175,-0.0005529177471922,0.0713604947656104,0.0665288299706496,0.099862327964445,0.5269437366993499,0.4809921454758947,0.06082704563101,0.7133222104167926,0.6705252517162834,0.3257775111201,0.2323463052147557,0.118656667956135,0.99998046697065,1.233207528161806e-05,1.3744252594261042e-05,0.0,0.0,0.0
394386248,40,13.575661481136533,1.1108480585125307,0.07718641710204066,0.1546191080016317,0.747292551727412,0.16684477940111586,0.042690852515952726,0.74191452127135,0.0487443327332607,0.0784883484089693,79.87851820070595,0.8969926579024587,0.8204549584248895,106.3552757651558,13.952518000969828,11.217307172417986,0.04565466032499,0.0312762601710791,0.0565962212224599,-0.12650934633985,0.1097275048842886,0.0241273141856899,1.132761,0.0,0.0,0.1757358316908208,0.0141143244279703,0.0153896697339494,1.8562497389685,0.2435173780607009,0.1957789433662691,2.551569996792,0.0375849897229927,0.0096943486655929,-0.3903223671321499,1.0941606450612964,0.441383860848699,0.987339494615,0.2731384854794673,0.5859370301636415,0.1764173925998,0.0774598292556254,0.1145699016439167,0.3655376295163,0.1070256232822847,0.1267683271310921,0.1733311008291,0.0952898516328615,0.1611773226694061,0.3549882590822,0.1149877603553523,0.1373871477762025,1.149699342605,0.1585270549214593,0.1016251669033863,1.0533466533125,0.1424925156379121,0.1373909562592239,-0.010559311500535,0.085030442689515,0.0944590347063047,-0.041353509639785,0.0593820826884612,0.074194181336409,-0.7385958556112,0.551677485600979,0.4544719084666607,0.05176673578045,0.9643523167149932,0.9714500265336948,0.1309927121468,0.0135883579190324,0.2683538678910171,0.9996473959792,0.0001401181398468,0.0001078851310251,0.0,0.0,0.0
395413286,52,3.1085080758846253,2.2498431884971377,0.07013474186026913,0.07039119363637836,1.898171741751937,0.09677267646125132,0.09157775125754841,0.2906366937739499,0.0051825499466957,0.0051037634958095,72.3386547546484,0.5254168249382616,0.5317631805547194,51.09713372079249,1.8087014537138615,1.7960132081659939,0.3521522493364,0.013753842192634,0.0133796087121666,0.27833550372925,0.0227255706680212,0.0204628989860478,0.492552,0.0,0.0,0.3033902761041869,0.0088565099170738,0.0087251473442247,0.8918132217596499,0.0315677955529147,0.0313463438918029,2.5573475772705,0.0194312607720821,0.0194140725777978,0.47317152654245,0.0532409436957004,0.0502260218162322,-1.42410074163,0.113933769703352,0.11861499661644,0.1893530189120499,0.0744346149010484,0.0801115915976691,0.4084688472286,0.0709095884727591,0.054045040263203,0.22542778596315,0.075846703944872,0.0766714709563274,0.39021180494725,0.0675156237812321,0.0593006684914828,0.9463849669166,0.0800773814844005,0.0780984493718148,1.0070337611905,0.0822944622999428,0.0902368052307118,0.002063241947219,0.0476748493573242,0.0515124200747405,0.0015561266466175,0.0452520633484245,0.0470769079505717,0.1807061325369,0.4058272077595015,0.403088399037729,0.1522207710167999,0.4398813608185407,0.4509774072952015,0.3343666342419999,0.0334604077512909,0.028276997093002,0.9998418040648,5.308992649655231e-05,5.31645247646706e-05,0.0,0.0,0.0
399402994,54,2.714069721374823,0.871808802896052,0.035455455704399674,0.03676929206730106,0.07139829116251709,0.01116885064892234,0.010821707916944062,0.6001537639273,0.0238927332312053,0.0231526751170076,85.68904442554752,2.2551318651022285,2.3147726812020437,99.8526501593673,3.1500023490259776,2.8693197998606856,-0.059578750103975,0.0180314505499046,0.0179410122422579,-1.1463121824475,0.0738789886337385,0.0612896500294501,0.433621,0.0,0.0,0.0751693980671395,0.0403364819389554,0.0391797690557895,1.742757512123,0.0549779124360589,0.0500790778002337,1.3632476210125,0.0122492075841662,0.0116659737132838,1.1769265474685,0.2760521187240584,0.270935134501693,0.051186290412335,0.5611162274370958,0.4832831865312841,0.1745102195149,0.0769349234611322,0.0900333703154497,0.4006252314714,0.0766598339788668,0.070450627324601,0.22325288070805,0.0892295584688857,0.0953212200219424,0.37994258308285,0.0794399624509518,0.0665757021938601,0.98390550544355,0.1077944633141493,0.1108074532415661,0.984903396972,0.098129884920337,0.1118676904475672,-0.0023767262642925,0.0600487077014111,0.0545045999085418,-0.0045115757086489,0.0570590107630433,0.0587664675513995,-0.30276140067105,0.4093705152590197,0.400459326449498,-0.09700030953901,0.545411867759859,0.515674169731293,0.08896705790407,0.0447027647380603,0.0520938605502723,0.9998536444281,0.0001028034360689,9.580851925039546e-05,0.0,0.0,0.0
399914931,41,8.13761239495874,2.582464581609853,0.18622076427400325,0.15123137171265366,0.7236108531056019,0.08710007970533828,0.1182701414138726,0.3163062737856,0.0192640068475756,0.0205629287388907,64.91361768867586,5.014664047657185,5.768345874130901,114.11761147686713,4.437533809365525,4.304028742709015,0.41203437390245,0.0325033685590072,0.024715835986562,-0.14049492798065,0.0556993132226226,0.0657456334040118,0.910497,0.0,0.0,0.4239841810566925,0.0931727007018493,0.077542355768553,1.991728054783,0.0774495756419948,0.0751194726607442,4.8808322548965,0.0435365097385886,0.0435883280004798,0.5756361073861,0.1296962892543021,0.1214299866613256,-0.1926861766005499,0.3844689702030983,0.3700910226167042,0.2055692744152999,0.0857110012496183,0.0915760032697257,0.39855333174815,0.0762384816029822,0.0682997654270485,0.21445299124265,0.0841398646708093,0.0912579606011459,0.38606453304855,0.0754494449041009,0.0723722517257871,1.0048960502259998,0.1008143410614802,0.1027587981589899,1.004491067763,0.1114361073046412,0.0979493794688,0.004092051159514,0.0522374847003158,0.052495802084316,-0.0016964730984475,0.0508308407740594,0.0504250329844147,-0.001458415078698,0.4838120136435392,0.4455580660417501,0.01928546120774,0.5150656347602638,0.5289312340634178,0.17969153214505,0.0785973842964429,0.1304513070093203,0.9999378714587,2.2216494040327998e-05,1.9182367931080968e-05,0.0,0.0,0.0
400180902,37,2.806880995104889,2.373143400744433,0.07848919441280744,0.07049353039992567,2.0693662626948286,0.07578375467656961,0.075189780293901,0.2916399958264,0.0036551575994571,0.0036461494929171,84.72780478438294,0.3211674302895773,0.3235674929078556,-18.164650611329463,2.14509171935391,2.484882685991646,0.3753239819048,0.0146067332502196,0.0127126981789256,0.3158373644162,0.0162031499831089,0.0155000355842724,0.448224,0.0,0.0,0.0918873662935219,0.0056248619500134,0.0055802420041275,-0.3170329606420999,0.0374389132599919,0.0433693843963546,3.5104992077015,0.0329198602712481,0.037687809751199,-0.207701078874,0.0383440796428871,0.0348095147406991,-1.5610278421905,0.0873983760323444,0.1008356257120062,0.2825695967647,0.0848048191563137,0.0812601796828421,0.4358113533122499,0.0541765185541258,0.0500958273863743,0.2037224596282,0.0854401426635205,0.0829340904646454,0.37816989808475,0.0801396188801872,0.0685183235382065,1.0124940421605,0.0573435966084193,0.057515866299445,0.6558804230636,0.0803962617448735,0.0702376409261983,0.01455748397397,0.0485881974590598,0.0532880825539215,-0.014278040117075,0.0461710962477722,0.049255220527994,0.19125445317435,0.3671208566418981,0.4076530365131099,-0.032074400401815,0.4505928089908145,0.4638188467161167,0.2806037355023499,0.0390320488096926,0.0398482255647094,0.99957189431245,0.0001624188208769,0.0001660492703982,0.0,0.0,0.0
400270805,37,1.9164919526870499,1.4663626964269614,0.04870111188910653,0.06049861438687154,0.03578749260659868,0.0025154434756956764,0.0036307672975771643,0.3359234570054,0.0335849081709286,0.0297514342476117,86.67441201819429,2.1079720937948565,1.5274784038309122,82.1617292117189,8.241108714990958,7.166263527464466,0.1662414038485999,0.0146688327395826,0.0175581867875925,-1.446268728692,0.0316517226532053,0.0419661773849311,0.282507,0.0,0.0,0.0580098752000876,0.0266320939470512,0.0366815562505876,1.4339926938765002,0.1438344810913912,0.125074893619838,0.88061774402315,0.0696041654130535,0.0562561962914628,-0.1290992140173,0.0737841741394023,0.0788230622171502,0.092304705971855,0.5117900276048399,0.5317412024877509,0.3185510872386999,0.0912788785848366,0.0987765176183256,0.3217912598171,0.075364313406717,0.088308373010072,0.22065691852115,0.0896360768801843,0.0907937851817785,0.38421532290985,0.0811777796151367,0.0762425287721015,1.05982695374,0.1025855556865709,0.1063479924675843,0.99812442134925,0.1117526730234363,0.1040452460660812,0.00806376383491,0.0577645948352189,0.0538062070479123,0.008438133098243,0.0560361212772076,0.0529725072580404,0.052700288986575,0.4167632044341861,0.3881199582877028,-0.36785998011205,0.4858368161834442,0.4969844033483521,0.083176952664325,0.0401593726952818,0.0496822903966748,1.000018620784,3.590422355304046e-05,3.5920536047839846e-05,0.0,0.0,0.0
400593799,35,16.725380242387082,1.1676718872014036,0.023658945582525348,0.0703242578835499,0.7511222513073011,0.04732227138221279,0.035007727002691724,0.66709784982435,0.0266533465596418,0.0611984964897863,86.9817493010157,1.8583796303834532,0.4948074092948076,-70.39310706977663,48.41092754363419,3.0156567566900154,0.067320824286035,0.0088898868553628,0.0253984680790501,-0.1242893722538,0.0282613776346706,0.019783730247314,1.223376,0.0,0.0,0.0526540518296561,0.0086258949665189,0.0323564771883558,-1.2285914890765,0.8449300795808274,0.0526331395142543,2.3935977113795,0.0851633665278646,0.0123065512261026,-0.2126017530557,0.2313694914497675,0.1768285240510168,-0.47124861541945,0.3227943470822889,0.3864911805357511,0.21401870228385,0.1125753898743299,0.1396421338485262,0.3527710586921,0.1328318580644338,0.1065949788400729,0.1905554953213999,0.1014744081955001,0.1241196944503453,0.36769015467405,0.117100866147996,0.1084064307688774,0.8631484767161499,0.1702537385111168,0.1421509698523049,0.8717986142034,0.1269996062170261,0.1635003679132418,-0.01608551650982,0.0738995749361213,0.0607841969596316,0.006235994861656,0.0960709122795426,0.076152886795331,0.2057628505628499,0.6452688684825534,0.43718377490224,0.16209139274645,0.6140835977928447,0.8565030533789877,0.3993815461018,0.2664530870561932,0.0175396625676122,0.99988586033805,5.2224338484618826e-05,5.542494777366347e-05,0.0,0.0,0.0
401524646,35,2.3602336617619493,1.4831739651261524,0.10931685209020592,0.10569821213914943,0.09673993929140355,0.02455334141517733,0.028359157122342535,0.68165490533395,0.0175611343214691,0.0185697690973128,14.396531077206463,5.028101640233295,4.5559345890534875,-72.37211993190749,29.84320416462322,143.73882067446777,0.1711920934851,0.033250526880131,0.029896866691918,-1.0143941894865,0.1271492363327773,0.1116483622978959,0.372955,0.0,0.0,0.968598216064834,0.0228098645769673,0.0180637900526564,-1.26313177946,0.520862172017559,2.508715683703159,3.862713253099,0.0127911852627482,0.0121126040700594,-0.720902387282,0.1906129186640901,0.2374507657101364,-0.057078183520955,0.5573104102848576,0.5335753390488055,0.21985047062975,0.0903909933576476,0.0978908730967543,0.38929116403185,0.0877048967980554,0.0732862308306278,0.21994777501115,0.0987202082575866,0.0919479924597844,0.39228226768995,0.0802097760476964,0.0779078187703815,0.9893391142039,0.1000830831668615,0.1073152296271845,0.9889079347653,0.1112908701258267,0.1122155475402104,-0.0061730365181135,0.0566327745399036,0.058687513087509,0.0025509472029525,0.0555354650052096,0.057271919878952,-0.1345612808969999,0.4684479759098768,0.4679972548080788,-0.037275429888645,0.5650883551880345,0.5331303526496003,0.11608451952135,0.0667423772174224,0.1516073914428165,0.99980565132615,3.9481220762471736e-05,3.812979558026619e-05,0.0,0.0,0.0
403151961,28,13.279814236965827,1.0227839030615573,0.02926249287630167,0.06758281747675143,0.39742448528080654,0.0377387211843454,0.043529558771931876,0.5065522763864,0.0648989759293525,0.0707610002355986,87.53624224332455,1.7479279483386279,1.7623669437083436,-128.09090171768136,5.079731421763247,6.141099873099401,0.0097838843263815,0.0126066538215402,0.0277887034496718,-0.4007453795644999,0.0433313710982217,0.0451387094987857,1.123192,0.0,0.0,0.0429874342508518,0.0307461609652474,0.0304541676568416,-2.235607976822,0.0886580384267814,0.1071824124793905,0.13660378066955,0.0624767344899425,0.0702571650583631,1.193082166574,0.6226602830437965,0.1768195148572826,0.17279015298595,0.579842619940518,0.6052357228444256,0.1818940417127,0.0928183288389711,0.1357801291838555,0.3641982089464,0.1108815060527104,0.085714995747266,0.2064358036957,0.1172438276649982,0.1159088166328257,0.38980242632955,0.0988287498579491,0.0959950851927401,0.9817564131256,0.1062819234359103,0.0979340355671336,0.9735037302816,0.1328843625864151,0.1307921658198223,-0.013377696714785,0.0659624382488181,0.0771013213357436,-0.0039225553223065,0.0650263216173927,0.0738409589641661,0.0557827866169,0.5030237402453449,0.4515150926199768,0.58858663466045,0.6151849942847454,0.6277537960585529,0.2424628290841,0.1209235713199772,0.1192933042923603,0.99989452683475,5.494581487941464e-05,6.283114113736499e-05,0.0,0.0,0.0
403916501,52,5.79997337604096,1.4280241680813848,0.07784394949325013,0.07704743102211453,0.36900241264813116,0.04328895820877515,0.061614693064161674,0.52502870441005,0.0298204466748173,0.031472320133333,66.86989279882378,6.79286076811659,5.926368482929789,23.172575214488184,6.960166681342305,8.568884212067998,0.1547355575631,0.0243438166868871,0.0228216030683708,-0.4329707942844499,0.0541935071197168,0.0670620719059261,0.763426,0.0,0.0,0.3928204008237455,0.0970500166845893,0.1060148088961779,0.40443773365885,0.1214778250770302,0.1495552427227466,2.765528098703,0.03257832465941,0.0349503288865382,-0.3389501612948,0.1463819706582572,0.1685903979674979,0.0016482287044035,0.5553755970450692,0.5317395475180624,0.2101372078147,0.0896079720130121,0.1003394537822557,0.3990334800162,0.0908235171922814,0.070640000815947,0.2033998349965,0.0797863439889345,0.0974961457809935,0.3765134886589,0.0848137833968925,0.0796189932181429,0.9956932465527,0.0924711347613754,0.1027308956451438,1.0208715795395,0.1237093613916363,0.1141316796709419,0.0034748085947029,0.0601746687253814,0.0618848548766429,-0.000710289573986,0.0515100945717773,0.0630765695789496,-0.1703456449975,0.4789636891723126,0.4993857246217078,0.056774991322695,0.5974241447364095,0.5801941508110271,0.11730124412365,0.0611148103393662,0.0681479740091007,0.9999753999007,6.473864557221543e-05,6.490305105888439e-05,0.0,0.0,0.0
404203802,40,10.101107661256892,1.4738299346979002,0.12650340116589853,0.14474061212978584,0.6385982482670759,0.07887092841789345,0.1232233826885133,0.3895416111734,0.1107601865759011,0.0593937077496516,86.3932217958225,1.0460498616300669,1.248207415838337,79.80981635432566,22.054022429049603,11.233683749574839,0.1684473731544,0.0389745105233139,0.0406842601055239,-0.1947722771041,0.0572512179005791,0.0766255768431534,1.004369,0.0,0.0,0.0629085876279854,0.0217553866722988,0.0182093562164388,1.392944070795,0.3849153046955931,0.1960647685578631,3.222832622371,0.1484169873125784,0.074871886430424,-0.2255716276017499,0.3322736147068416,0.2737999827073212,-0.003713303339015,0.3249399928186796,0.4422247235450671,0.22186520464875,0.09433335921445,0.0995005042385761,0.3655133612733,0.080614496334427,0.0819290147518884,0.2234596478925,0.0834848082705966,0.1030906153323582,0.3674241231827,0.0860641716073548,0.0795952542047809,0.98849365448245,0.1141659658951137,0.1083695391914055,1.0052263933115,0.0953340383250704,0.1159848865433663,0.001772019809554,0.055954765469697,0.0562960161389662,0.0068796334573479,0.0560030923256112,0.0559658023025852,-0.02435503858756,0.3992696028097099,0.4803214573269114,-0.03199180609098,0.4741506284205199,0.5454409134086032,0.1390724601107,0.067092873439622,0.0975674056659303,0.9997600759487,0.0002660357370778,0.0002508093392814,0.0,0.0,0.0
404492366,54,2.145616004534412,0.9203853139342734,0.04589150259481756,0.04981503062534065,0.06238421518712358,0.015583974200507743,0.016795678255388337,0.56011270536375,0.0259075070150083,0.0222192506251008,63.106367724735236,3.3198603628423697,3.1323702449115274,95.4688363053296,7.768017658820004,7.334061953689182,-0.0360303197385,0.0222129398723449,0.0228917442651068,-1.204925284105,0.1248266265198501,0.1035401970634917,0.331552,0.0,0.0,0.452335594135805,0.0494089988824685,0.0508878674474134,1.6662455265755,0.1355774844994706,0.1280035286371241,2.997536289114,0.0327487938757378,0.0311559447108842,0.21175012845005,0.3397605991919554,0.2664562620583389,-0.0756645920995399,0.6009760065392742,0.6134136824075406,0.23586255199165,0.1054234616077459,0.1088367642452224,0.39402948516565,0.0844314817618979,0.0783536292931057,0.2079010745621,0.0873352745279643,0.1088958054959117,0.3784640654231,0.089997239787839,0.0785922872944325,1.019087933225,0.1240094030610411,0.1203495875346518,0.99357807651885,0.1168264557249687,0.112681950450008,-0.013390039456585,0.0569770351002578,0.0590275247451639,-0.0021349038561875,0.0545502698950126,0.0561187860964857,-0.074307580288255,0.4245062920118252,0.4528794123750289,-0.06784450656504,0.5886908576725071,0.607020899760814,0.1552219792508,0.0810942626268032,0.1303841351038137,0.9999713412739,4.4218012561825226e-05,4.357621095785191e-05,0.0,0.0,0.0
405266633,42,18.265434175659383,0.7997357759951786,0.029620291649657293,0.04144666722001811,0.7386346726846548,0.03535081486799074,0.040542085524290394,0.7644706044634,0.0174358981610546,0.0091601010150391,83.53044011317775,0.2904321083024257,0.34436620566182796,153.43469883106619,2.5418197200845594,3.4573924695656193,-0.097053475484855,0.0163906688837983,0.0219436751929921,-0.1315703097338,0.0212990409199091,0.0232062993793269,1.26163,0.0,0.0,0.1126753327626143,0.0059740487042547,0.0050352473067144,2.677940681408,0.0443631231075962,0.0603428821275779,5.1630505164925005,0.0076242630674192,0.0132258225015879,0.92345206229065,0.3421804198132192,0.5188258669237361,0.8847876788069,0.2741316322322209,0.2540945553760123,0.19450413460345,0.0777891708604129,0.0780097388342472,0.4028719523267,0.0670651075987319,0.0601974005682139,0.182436270511,0.0713826501422248,0.1004427930983169,0.3914899322666,0.0927755405863999,0.0782484092143002,1.032220270396,0.1004451196530215,0.0852276845934942,1.0824377139669998,0.0659356206526089,0.0953934762396786,0.004649310068527,0.052257132657363,0.0453186806070133,-0.01210838194247,0.045638923138856,0.0473237353906999,-0.50000436850315,0.455782832952315,0.3981397729275834,-0.09337184973625,0.362969363686148,0.4380549280205629,0.1002710017765,0.0446935766599352,0.0334454369561678,0.9995139548331,0.0001286063657843,0.0001111470824677,0.0,0.0,0.0
407254167,40,8.824985490091752,1.5934005541639997,0.12363156943202025,0.32456669924114934,0.5086303048489934,0.08892748630026137,0.15254262654483497,0.44213463823255,0.0187865398616032,0.0175978589665022,70.33056539768542,3.5014879361595206,2.8339022806600553,146.2874285679362,6.4413036647635495,6.107759526241718,0.20232496387155,0.0350758852733396,0.080516224058584,-0.29359776756455,0.0834603466739216,0.1139128326894111,0.945714,0.0,0.0,0.3365929671764063,0.0469675384159578,0.056882432870687,2.5531972827865,0.112421957070901,0.106600513652967,1.557680286717,0.0470652768960462,0.044552098237883,1.5624719044595,0.1073531382265642,0.136119115163585,-0.2700900094944,0.5780832653314428,0.566673784412832,0.25264483723635,0.0953020715715932,0.1026678294619262,0.4106315610604499,0.0845466394764105,0.0702923940876981,0.21354378155445,0.0930155959789263,0.101935244243936,0.3803150455591,0.0814695937315197,0.0770445690618361,0.9922701617573,0.1069845969004688,0.1103641370300529,0.98524257242615,0.1039035089646667,0.1179596570171217,-0.0038557988518905,0.0598901949567161,0.0613363536647264,0.0071578230365925,0.0660675806882745,0.0603124870017968,0.004092231319735,0.4492409571767786,0.4792752623651359,-0.001515421873722,0.5604843321441096,0.5657500502330812,0.3696804683260499,0.2971986366282255,0.1049785232617501,1.000242570995,0.0001146110477774,0.0001179731342895,0.0,0.0,0.0
407566882,47,12.879588866761821,1.3653276197116722,0.06146193110910292,0.13150499668588234,0.8772888602189111,0.09083754684891254,0.04752044299833813,0.43418200281985,0.0392139500680479,0.0348631250298668,81.43735622811108,0.4642039274127825,0.4540364523434022,62.558811348739574,1.916943578023386,2.7449122896625666,0.1352368758168,0.0200040188557028,0.0399363621753843,-0.05685738526149,0.0474707726987554,0.0229095751913101,1.109902,0.0,0.0,0.148890653247602,0.0078406955413114,0.0080066063445076,1.0918572341695,0.0334569770114689,0.0479077571330681,4.6542323719735,0.019997278923503,0.0142980202967963,0.28487471014185,0.1965990734195278,0.1669393421801354,0.25531160273005,0.429021423561124,0.3507724582191016,0.2801245518026,0.1317565993021676,0.1171750033322672,0.38860539075025,0.0973744283393466,0.0951504691303221,0.22809334560375,0.1084964588965308,0.1133916768069786,0.33968298604435,0.1209627704229114,0.1502802622403586,0.96975598901495,0.116686531315433,0.0891413271744673,0.999073875523,0.0861559039574768,0.1153037396366583,-0.02586927948043,0.0615040975129762,0.0720847694213643,0.0008228477267815,0.0683634617872434,0.0716864813842882,-0.2825483774163,0.904161483678737,0.8258660648897447,0.2995104768809999,0.7582767541496956,0.5118872240701743,0.2062939114769,0.0620315610324513,0.0489545294452982,0.99989096832765,3.898884768316346e-05,3.819696243190229e-05,0.0,0.0,0.0
408189324,32,4.39334187593604,1.1927939754921943,0.05010155196238397,0.05232878322867007,0.21977949175478353,0.015910712150268208,0.01605085937829112,0.44692740672715,0.0594892800743857,0.0656121356759247,83.87205567290796,0.7594946457556802,1.348638344156214,93.60033460837266,5.112460909852263,4.5242205046937265,0.0765654369363,0.0186360890779666,0.0186467344206443,-0.6580128352668,0.0326364415721632,0.030612532893408,0.642795,0.0,0.0,0.1067490176926277,0.0234310918389578,0.013170174792702,1.6336340198845,0.089229275756427,0.0789625438931451,0.5142660325185,0.0263901127048894,0.034590621422361,-0.46837916854995,0.1992408970644064,0.1489225604030588,0.021009629222345,0.5981674381206301,0.5461053215411665,0.2058462620554,0.0910898285408836,0.1023122262841627,0.37828940154645,0.0871327855590696,0.0771839743620459,0.19514232185125,0.0815609838000622,0.091081065180872,0.3798227659967,0.095683805321424,0.0743767513421987,0.9476990896486,0.0829248113540145,0.1196850551913668,0.9945351339505,0.1278545496666614,0.1147823020278,-0.006302205552731,0.0501155299996856,0.0558299610093572,-0.0055028811696775,0.0583998958429344,0.054629162164061,-0.029449908256175,0.4529723475825294,0.4615842178107737,-0.05663613788523,0.4531536009510092,0.5777259173986569,0.1359962101759,0.0438870458821345,0.0295871564445732,1.0000040273000002,7.159492693553648e-05,6.689639101020717e-05,0.0,0.0,0.0
409388505,33,5.889887505295363,2.0431585656887266,0.15855709002651341,0.10852500350131544,0.15867609104181546,0.016623223126350894,0.019883725300665872,0.7202643638000501,0.014770851421632,0.0138089224420232,76.21741189959813,3.75531231942324,4.576299492870021,95.36583426909799,5.415315735238842,5.47368925138301,0.3103020727173,0.0350825458780013,0.0224763307737493,-0.7994885068359,0.0480614870144182,0.0512722374004639,0.770107,0.0,0.0,0.2382383237389131,0.0782487919872652,0.0630982814033248,1.664447801907,0.0945150896149753,0.0955338996676571,0.2164340300289,0.0106381659568362,0.0110516288983185,-0.046693199647425,0.1184460930550228,0.1279509229896031,-0.0034875718417305,0.544200290272931,0.6030405729109821,0.2113670203242,0.0867137934176132,0.1012172729254385,0.3698150667795,0.0879944484845443,0.0763290974569213,0.2238956327616,0.0900054822354423,0.1055017925082119,0.37817037585875,0.0861756565795676,0.0822346808925962,1.0187687212099998,0.1174647467866525,0.1204173851419538,1.0114519564555,0.1215430395850389,0.1260543559164573,0.003284328949452,0.0670382343550282,0.0573227765719579,0.0019631787591685,0.0593422049751076,0.0600444775905581,0.0165676811339849,0.4739781730276663,0.5016945732133511,0.020021297316705,0.5805400840851296,0.555451962334266,0.14429256331275,0.0740665977025697,0.1264115380666008,0.9999609256698,5.4292306026049175e-05,5.518305921048405e-05,0.0,0.0,0.0
412351991,34,2.00930099821649,1.1007636838646826,0.06900102351028337,0.06558968380251162,0.10642405925413351,0.039810064531065614,0.03700016173989851,0.42647983686155,0.0214676200862543,0.0206107232482612,70.63388868762233,2.156739110755339,1.608419451725112,77.9765297125394,5.9630627266900715,6.014493612820496,0.041694092986875,0.0281142863476996,0.0251360546728402,-0.97296018012235,0.2034743415703623,0.1295826798208966,0.303045,0.0,0.0,0.3316031866849614,0.026611032893252,0.0352690754760778,1.360947182763,0.1040750780836925,0.1049727163838867,5.3814378770080005,0.0424975629153907,0.0376991174152756,-0.3805085720184,0.3375566598214834,0.5204758459548335,-0.058107213941645,0.5117858135921524,0.5063834078251258,0.23121933686465,0.1057574654612846,0.1045024450409828,0.3839057585294499,0.0931240888357846,0.0729018772417114,0.2266974945225,0.0970965393196715,0.0980547996382298,0.38504682873085,0.0894791136334715,0.0858019090215249,1.0402184023049998,0.1102657353361878,0.1096306322522511,0.97644820960355,0.1118332846487032,0.1101886236515257,0.0130064014864499,0.0595580698051075,0.0571573960861665,0.0007921297971965,0.0583845724618871,0.0596224406348564,0.28964108137915,0.4324205319553263,0.4157162485272606,-0.1163782815956,0.5602016558327894,0.575910835599372,0.3448089870221,0.1050216526149607,0.0776573064219748,0.99993999990285,3.6480929541449214e-05,3.570538148722768e-05,0.0,0.0,0.0
412711337,37,4.3846405905834125,1.5125478573499267,0.049233190696243545,0.07313955437144126,1.3468054426246951,0.058396434535909814,0.09481971139540879,0.3583933378318,0.0010597049715609,0.0010701152856274,76.2906096344306,0.2603522135837011,0.2645482900305325,0.11323456552428315,0.569308835740105,0.5908820959985953,0.1797091247157,0.0143713992075972,0.0205084537611943,0.1293048627628999,0.019251110175029,0.0295474886723258,0.641934,0.0,0.0,0.2369973727869161,0.0044882052223279,0.0044120840638895,0.001976315995464,0.0099363136443604,0.0103128380662607,2.543605845466,0.0076920905393307,0.0078413712335487,0.9537543029991,0.0434182504354178,0.0434032576254316,-1.407951320791,0.1756274898956182,0.2255429544408793,0.276522699316,0.0742093373267836,0.0870597972951771,0.42606572306305,0.062463486922192,0.05514549226122,0.2156582521586,0.0839049651639564,0.0850509464161741,0.3880552450933,0.0809475188390161,0.0738806623398588,0.9303232378008,0.0704932664784943,0.08182839847318,1.0342164910495,0.0777932376919303,0.0718667349632371,-0.005162408076654,0.0491808066839573,0.0539598513702772,-0.006203922316755,0.0529800744279793,0.056173010442412,-0.07447380278656,0.3275428546367394,0.3296195660540245,0.5215681239142,0.4046404250442401,0.4119785408840815,0.22975196631435,0.0481472536093731,0.0299036494911424,1.0003825429985,7.120163749418928e-05,7.802491571573533e-05,0.0,0.0,0.0
413026904,34,7.473447706410854,1.3697745261485934,0.2023706097715705,0.09977768063101111,0.4298295627272664,0.06097282567564655,0.038631375472056695,0.5475240175500999,0.0311613735491531,0.0629100266254234,85.32980070467981,0.554096346918044,1.2230367289148205,109.67746118052912,21.06816792444318,19.27903347776345,0.1366490853255,0.0694279393888121,0.0305359339457084,-0.3667037180028,0.0664385618790314,0.0373771018461534,0.873521,0.0,0.0,0.0814201261178859,0.0212920795308304,0.0096347396946111,1.9142328128285,0.3677088976445934,0.3364826107891852,2.6655854828785,0.1717837975193243,0.0145240941876294,-0.3984782383209,0.1620181823245866,0.7731871816159679,0.25834861849975,0.3555733539695103,0.7739573355235888,0.1495497785207999,0.1096184577377832,0.153761924687223,0.3036637701369999,0.0771450199761448,0.1026212990823958,0.2925778778392,0.1281424151787863,0.1154434469927035,0.34529622610645,0.1321916002273001,0.1093210435802066,0.9608974036316,0.1930441638088984,0.1554061255441858,1.123909089412,0.1531637861919984,0.1121962599084021,0.033829411216085,0.0766209281279475,0.0558890505006279,0.005569952476644,0.0792701584382304,0.0779473472189251,0.27815289910445,1.9965082605857247,0.8891175508927023,0.3884513874080499,1.0032725439567227,0.7853411382339404,0.215398603733,0.1061849168757172,0.0134179043563903,0.9999552633047,0.0001846011924494,0.0001922036416284,0.0,0.0,0.0
416526812,41,2.032502086037568,2.1459490858566377,0.3016098854814666,0.2314429981586148,0.057932003455761334,0.016224683468830138,0.040653616712523925,0.35642969831605,0.0798372705740465,0.0551733653047084,82.83469656773424,6.46542385199632,4.944585322170795,70.93898882312565,43.75207490024504,17.785945752166548,0.33161941381175,0.0657786167774936,0.0444813984936497,-1.2370814520855,0.1427062639013612,0.2308950248664649,0.308031,0.0,0.0,0.1247324163693496,0.0859832770922987,0.1109309180753376,1.238118922999,0.7636177615884456,0.3104233139564056,0.913144060661,0.4435820679314738,0.1411275356965686,-0.05660298418593,0.4308014300295639,0.2515272418376664,-0.08176827938604,0.6845755316392044,0.5912566835940558,0.22723487243305,0.0924089794543981,0.1568072278829957,0.3656019135593,0.0977606984065804,0.0917883256917202,0.23352897224225,0.1333987572544699,0.1363563576042774,0.37577469394685,0.11647688827092,0.1006387541574795,1.047256573952,0.1079411351084662,0.1284225155956138,0.9352005887825,0.093355288652615,0.145196893089804,0.001291542182713,0.0666836456122666,0.0668773419991665,-0.0040303188260124,0.0684251169277824,0.0719206088411562,0.170048000687,0.4163593772086181,0.4738291532628298,0.03928526708964,0.5852713653855007,0.6025806494961194,0.361414069197,0.2927731336173703,0.0536413160355221,1.0000680710035,8.786123698989456e-05,0.0001004275101681,0.0,0.0,0.0
416530529,41,9.544254249672727,1.6432244200725383,0.16594276900844296,0.39495002559140757,0.45985617298668563,0.17869250586858126,0.18816861264282686,0.4858558641582999,0.0239315171863793,0.0225583127679991,50.601679836757974,2.9232777327434434,3.0876245398113156,57.74088482866236,7.44918500819709,6.41993983750154,0.2156968803816999,0.0462335767814578,0.093544471784782,-0.33737797928665,0.21366282168275,0.1489695963551902,0.979742,0.0,0.0,0.634707857399307,0.042544243185166,0.0385834154811395,1.007768553275,0.13001280498324,0.1120490879443516,3.251279077518,0.0420380102978175,0.0457531118339615,0.8477612084977,0.1974338496697162,0.2210162889644442,-0.26425231306815,0.5095206499492047,0.5808042153579032,0.2096673350132,0.1027422876867194,0.1192051727934704,0.3955065413774,0.1041078083297941,0.0852959862088296,0.22000458703275,0.0938816685769992,0.0932456813023701,0.38489720508485,0.0870805636823006,0.0791179723802201,0.9705117796886,0.1004508288629407,0.1140471133423224,1.0070058999045,0.1239833491195886,0.1141414642797984,0.0032715474286295,0.06070967201306,0.0638335104274733,-0.000277348266496,0.0587574530671603,0.0601282195012761,0.0467911619538349,0.4817957614948849,0.4671572045273601,0.03129981153144,0.6074727784922599,0.600683033153575,0.3033648590829499,0.1222028617965909,0.2520656862678979,0.9999646899228,3.384667533468111e-05,3.489013613378056e-05,0.0,0.0,0.0
416707335,41,8.89459135400972,2.0289151380999004,0.1723480937725843,0.28111730798597945,0.43167775603245917,0.09928965297930892,0.0952328130681862,0.7049261742009,0.0200302686578769,0.0179156944629849,70.15363835269656,5.228830162983783,2.5854128077360627,84.51010128164013,6.074320528988644,7.269822954368951,0.30726388250615,0.0385532454235554,0.0563541974107113,-0.36484032957225,0.113514199451756,0.0865772395818443,0.949126,0.0,0.0,0.3394991355432339,0.0427750680706381,0.0843081501139556,1.4749795185585,0.1060168930523355,0.1268823465907997,5.9407399241205,0.0200631995345155,0.0219471438554288,-0.3420667288967,0.1563077726680284,0.1453884947329509,-0.31108976036875,0.6807341431237617,0.6133540470293536,0.2368142041706,0.1255651567013085,0.1045527756577044,0.4089941943316499,0.1099112650486994,0.0813802128069586,0.2173219034294,0.1073453212088247,0.1141588823581523,0.4027413316071,0.1206810545688387,0.0997837754736465,0.9749500534245,0.1170066977473421,0.1406612202012082,0.99243239140665,0.131550023576929,0.1361690663741555,0.0004754877269464,0.0647210775890549,0.0634058007119804,0.0024619203296994,0.060459032912591,0.065767649813151,0.2535226448633,0.7051463071422108,0.4703562501784625,0.10952606565805,0.7304160108971937,0.660210211602062,0.4595640236888,0.1765474241840299,0.1045079051695349,0.9999468153915,3.1618119416987334e-05,3.501825309237816e-05,0.0,0.0,0.0
417126296,41,10.037302201132427,1.3920637835044876,0.07404483419728658,0.04777342041335397,1.3434572187460194,0.06915701676323405,0.0553672535923051,0.5094931617725,0.0059182441643698,0.0040522416867072,87.66215901705824,0.18007180253161437,0.1870793843957017,-38.2395675619014,0.7434606831963105,1.1776860899879928,0.1436591348358999,0.023737480632238,0.0146542562614628,0.1282238412505,0.0229520893059112,0.0175393804053826,1.001617,0.0,0.0,0.0407917014149476,0.0032626451914485,0.0031400233370622,-0.667406358494,0.0129758367809021,0.0205544998252287,0.5309994688189,0.0089695203561753,0.0127813016908702,0.50180062115165,0.0585113264791152,0.1860782160958877,-1.316357482931,0.2208008291262557,0.3629669517120713,0.19350109513285,0.0792101696474459,0.0804977956556526,0.3844884194283,0.0804443981402327,0.0733223587999197,0.21165805332415,0.0922088086863671,0.1038262719547958,0.3784402335123999,0.0764045490410656,0.0781314968017567,0.43461394097055,0.0394646577236111,0.0372415667117402,0.48461549200205,0.0547215602977858,0.0584344761081719,0.0623684138076,0.0629538355576808,0.0627460909990171,-0.01630448671681,0.0546961519092635,0.0566273265605147,-0.9062482761405,0.2943973215512836,0.2760344349055104,0.3634655319238999,0.2793493367025296,0.2720391776199693,0.20698881290415,0.044509578792433,0.0426131386926448,0.9999271973792,3.924507796360111e-05,3.71321351645415e-05,0.0,0.0,0.0
417483018,52,7.603963088032627,0.9834049396892627,0.015716944820311163,0.07014336893620887,0.2270588487417163,0.03067321332142897,0.06652999243138139,0.6967705256169,0.0170830101502779,0.0154044882003885,83.41406895991959,0.6628255997480466,0.6577489416333862,169.67733271146835,5.489684524927357,5.393586046241425,-0.0072676145587705,0.0069970322122872,0.0299220687776486,-0.64386156848305,0.0630287132689405,0.1116011132248848,0.88104,0.0,0.0,0.114693224672582,0.0114114354591808,0.0114842172031716,2.961428121817,0.0958130698557631,0.094135834996536,6.196237343329001,0.0251966768516362,0.0317416806287642,0.01500088590944,0.394504883759006,0.2086352508366912,-0.004199563342245,0.8453626860881137,0.8174816341687571,0.1208130024725,0.1003900349487878,0.1903910145909855,0.4089631249993,0.1285113117775939,0.0979277836423895,0.21613513482495,0.1349716202856102,0.1260597942235937,0.3618466129534,0.1089559843769765,0.1578732978895611,1.067400841031,0.1568393445166339,0.1491627708196159,1.013891802912,0.1716615284815291,0.1759549264961477,-0.002687818230617,0.0525334706562575,0.0676639391115855,0.0079839736735414,0.0810220136884734,0.0826715644236323,0.55023944408755,0.4434129907603681,0.5201010887938606,-0.24022962713455,0.7289028308223431,0.6883587213282094,0.2477932134436999,0.0453905161193581,0.0237353410725693,0.99985737778325,0.0001515492134929,0.0001316034039791,0.0,0.0,0.0
418176010,52,1.5423537722900087,1.7148698131877946,0.13937092439884702,0.16579569752185042,0.04443761652556381,0.006779454869304882,0.010977855977234607,0.3008242715656499,0.0951055826422819,0.053366401071382,83.64245936905162,3.0252298492994356,3.2029750376677697,86.8901041770557,7.458942889437302,7.463932154770785,0.234231155539,0.036813054339993,0.0400804046202862,-1.3522492431055,0.0718916414801693,0.0958802837257972,0.188184,0.0,0.0,0.1107324641976954,0.0557027202204554,0.0522968167256973,1.5165184052905,0.1301831121389003,0.1302701912462252,1.4606547233125,0.0652287254947778,0.0713987224337111,-0.1291579360174,0.1158115744570506,0.1045421725832413,0.0091458871635255,0.4859290894438628,0.524006590323593,0.2406748245092499,0.0839892940451507,0.0980271666400721,0.3804256530290499,0.0865893501481049,0.0760102742925725,0.2183792246008999,0.0843088576477258,0.0925326126847768,0.37704685586035,0.0760654977899902,0.0739615456331188,1.019475591935,0.1047828454497757,0.1048260970439367,1.0394715728225,0.1217678731392128,0.1044504050737138,-0.008495772341792,0.053950895161955,0.0646337512663037,0.01157955730776,0.0626927027405362,0.0535562141459052,0.1707005103291,0.445617352490628,0.3735302795222385,0.07539606878897,0.4778967855963307,0.5475247160720005,0.1869299894209999,0.1171294431472637,0.1125974725270788,1.0000408627245,7.94225945853766e-05,7.835309028791926e-05,0.0,0.0,0.0
418183908,52,8.923598051783822,1.5077366064582631,0.07907914703482466,0.08641528548178168,0.4607168745241161,0.06993354123531148,0.0817618504772259,0.5165812062378501,0.0191223677009496,0.0183499366668901,64.23322872958805,6.093513747669171,6.739531491061101,-156.3707320487783,3.954458166912941,3.986246198867355,0.1783254792308,0.0233973661255293,0.0242042196916971,-0.3365658806961,0.0714980863018307,0.0709485913351971,0.95054,0.0,0.0,0.4347088856726438,0.1086912459568063,0.0931408513130619,-2.729184128005,0.0690183151450103,0.069573120965344,3.354150229231,0.0222654388471226,0.0197766206257004,1.013835904171,0.1180290932156427,0.1240893111453427,-0.1516949577856,0.544975704428134,0.5631462447905227,0.2366955347358,0.1075686035690898,0.1053694562778431,0.3938187187392,0.0905188269950403,0.0820896131367101,0.2271740421042,0.0989173136367387,0.1096470397922785,0.3801041565783,0.0900694209591226,0.0825030212992321,1.004440242989,0.1121765886551023,0.1084838842840978,0.9988403600872,0.1306191438239293,0.1279520883985909,0.0018864477067945,0.0636929996693734,0.0621044777689432,0.0021971080443195,0.0660646468827821,0.0596341531420123,-0.0020921875307254,0.5002566871292198,0.4851497481936007,-0.006613698740366,0.6811817028283442,0.6903693417706972,0.1422058479186499,0.0763908608970548,0.0876517849454199,0.9999561653905,6.434534619748078e-05,6.829829058974113e-05,0.0,0.0,0.0
420114772,41,3.236122850140483,1.5471107152876549,0.18302617365573082,0.1683737870692168,0.13423446818905366,0.020977482088361185,0.022369652256426675,0.52794407949825,0.1326029161272698,0.0607046979936412,87.96377797250676,4.195658437704296,1.5038033146445144,92.07313709804372,48.96163933903724,16.079203527461658,0.18952139406005,0.0546801067114061,0.0448654049446197,-0.8721359534497499,0.0737990461841089,0.066939138139702,0.510025,0.0,0.0,0.0355312982125153,0.0262389724071744,0.0730212053160366,1.6069793950009998,0.85454181364018,0.2806350426524924,5.313956871135,0.2056242977266968,0.1358165902701094,-0.84264294491595,0.2678850788867062,0.2022366625435354,-0.0519723690899849,0.7182675186593688,0.6448846887315749,0.22232885135015,0.1125290741580838,0.1373393196471189,0.3773367425214,0.1130927774133636,0.1277634593739146,0.1760263874721,0.1092285941121279,0.1310031629418353,0.41991331144915,0.115199297793093,0.0887610283376763,0.97665306426445,0.1246078125865572,0.1505469984619796,0.9890640911702,0.1554394470253808,0.1441356988151947,-0.010726210546545,0.0690519027730122,0.0737791960269505,-0.003088238517638,0.0694055473011081,0.0751288402800216,-0.046136135254525,0.4160357612471695,0.449581684667566,-0.0078766960461675,0.6905759377960252,0.7262187009024653,0.2705628031524,0.1332724025823015,0.0437069363729155,1.0000447943935,8.46329114740918e-05,8.106854134237729e-05,0.0,0.0,0.0
420498400,52,11.284439695659124,1.8725027069252211,0.05094852650894954,0.06447947707218415,1.652168775757723,0.11301651454331618,0.09922146338383397,0.32649463417675,0.0059219576627431,0.0072888779145629,83.17249940798744,0.3311009830996454,0.5406841314504618,-58.389509077701,1.4226945185179292,2.8972051677467094,0.27242245419625,0.0119803607452064,0.0147031719811985,0.2180544101976,0.0307728254965065,0.0253285147682266,1.05248,0.0,0.0,0.1188805541398873,0.0093749525609603,0.0057358053858816,-1.019089182029,0.0248307035982133,0.0505657692829747,0.35713902295065,0.0094570907847522,0.0174129233368348,1.211116066607,0.0508036177660102,0.0434420242816784,-1.4762514565429998,0.3308370718867157,0.2581403517147955,0.15071258091455,0.0895917761005376,0.1334869804999882,0.3423356098841,0.1129076653017892,0.0967620781288348,0.2111040882111,0.1175187347583627,0.1436255625533895,0.36578380904315,0.1045454019344048,0.1077006949964429,0.55657556287475,0.0997636586547021,0.2034074086930238,1.14009728869,0.0931860749548243,0.1121056499443096,-0.08096736825852,0.097910473641731,0.0867527292828797,-0.0071917919897545,0.0549912362455016,0.0829723504429957,0.0238668843734499,0.5085065764223354,0.3135430920461632,0.5885865902772001,0.6647563259319358,0.562547995235398,0.1270192404958,0.0940864883642858,0.03711590366531,0.99997413179485,3.166410964783317e-05,2.576997125813829e-05,0.0,0.0,0.0
420651958,50,9.09760339335956,0.8539389176413454,0.0337532095686256,0.02306562438968829,0.6656444236908658,0.029886552534439614,0.06735653457010382,0.3045897168604999,0.0078912793963596,0.024085402521753,84.09520347850723,0.4076516704622861,0.2817833045124729,-59.921582775339736,0.8876502006368213,1.4507725480233207,-0.068573193339155,0.0175146093260965,0.0115750359342794,-0.17675770186155,0.0199505523679495,0.0418622442614492,0.958927,0.0,0.0,0.1028758080654889,0.004893176726105,0.0070744503150064,-1.045828912436,0.0154924186071008,0.0253207576605545,1.5907818126025002,0.0172919685291264,0.0136680424589019,1.6548775434125,0.3416360486662375,0.190367223536771,1.799506328364,0.4065469562027684,0.3426632336197763,0.2389031803282,0.1160463385993937,0.1356772977242161,0.35395270778465,0.0912755815163594,0.1123056547330743,0.2173166488089999,0.1204995418037052,0.1274590309418838,0.3921192870621,0.1061850645640333,0.1025105054952535,1.10104826213,0.147219244492702,0.1038671803786555,1.0191331815715,0.1469781784234631,0.133510233398979,0.03321762073297,0.0756517491281882,0.0763268379259259,0.026997978390455,0.0820531416050757,0.0873977689180617,-0.6259368165401,0.4773010603613856,0.4883965434351375,-0.0452540660362699,1.34197382551379,0.5809722753087009,0.20066987496895,0.0702973728850585,0.0511287879442247,0.9991840228109,0.000202480271203,0.0002401409479737,0.0,0.0,0.0
420800016,52,12.145824457133065,1.3062646682053793,0.044277439841516664,0.05402499781219561,0.14912577249148887,0.015716007680197402,0.016192405177663183,0.5182115781259999,0.0099670237412237,0.009386887751696,70.85164968553516,3.7305785584189692,3.815306562544407,155.35557814473674,3.1022681612541905,3.145499467971517,0.11603118022825,0.0149762204700283,0.0176002185521431,-0.82644729361215,0.0483650878383847,0.0447679029450635,1.084427,0.0,0.0,0.3280151984753993,0.063585910681877,0.0607699497113026,2.711466349965,0.054144793693676,0.0548993223358329,5.136166430363501,0.0166128653852819,0.0176783072164141,1.390776777419,0.214132667600404,0.1912809750171391,-0.15084851976055,0.4923679657538011,0.5526011505419353,0.2699945466347,0.0978754641470455,0.096790192999041,0.44417032178285,0.0663567152118749,0.0539212864488474,0.2129190528327,0.0886932585680445,0.0971770848176443,0.36916198979775,0.0742123713813412,0.0770492775930846,0.94313689710455,0.1114607149053632,0.1037970090159865,1.0008841414349998,0.1076372134158365,0.1076661397457583,-0.0095775385128875,0.0534507265891084,0.0533465980578442,-0.0021976603278625,0.0552113344672478,0.0597549424277764,-0.4406704497386,0.4106672304455785,0.4292661331651176,-0.02495289032081,0.56133575493324,0.578482222538079,0.04407843709507,0.0255855121111464,0.0327104433231512,1.000020394015,1.8220453684714144e-05,2.04180102889584e-05,0.0,0.0,0.0
421732632,50,4.929887400185071,0.7356337966773921,0.0254492754576503,0.011215680196476008,0.6042162419853676,0.137998348380991,0.044497293883693056,0.6118363572080501,0.0425221157207134,0.0212122496933673,85.39666490259164,0.264777338275735,0.1687426585812517,-90.0921107294951,0.0962265647577284,0.13449439834806173,-0.13333832650665,0.0152904710615613,0.0065714076389932,-0.21880760460095,0.1126034575218461,0.0308605644888001,0.692837,0.0,0.0,0.0802569451271808,0.0029359584723798,0.0046054558223129,-1.572403962301,0.0016794703829059,0.0023473700766625,3.705967691446,0.0013834174070623,0.0015325503818712,1.810679568177,0.1173081607086834,0.16544771900317,-1.1191572903315,0.5518338279488297,1.4456373257294768,0.099805478090065,0.0616628365553596,0.0996841258267691,0.1990488719828499,0.036424765648304,0.1017179917598574,0.1850609012069,0.1132324881837743,0.1489602993503273,0.39645352826485,0.1316320305616934,0.0789026559727926,0.8748472812379999,0.1423996017199372,0.1464143864096905,0.9513405296766,0.1324178616954429,0.1165331450732958,0.07761088723383,0.0616550573165684,0.0650383983580012,0.006041914796059,0.0749671402057982,0.0657116691079402,-0.6646346557488501,0.2534218974159202,0.6238928665876852,1.1436416854905,0.8842048784437233,1.1022441982317224,0.3001754220977,0.023577341709339,0.029765691759173,0.99966897246895,6.147747230444978e-05,6.350181495751173e-05,0.0,0.0,0.0
422065233,34,6.757079054711067,1.7107039742877561,0.05061536223657992,0.08546050874956035,1.5875123665714486,0.05727239359350067,0.06638287328008663,0.5026879825219,0.0034654292942479,0.003013037937679,86.18557055960514,0.2226504178574089,0.26103840843279613,-150.36164974312402,0.9078138687175156,0.8198247362540215,0.23317486433005,0.0130435939419543,0.0211712401641532,0.2007171170902,0.0159575746596149,0.0177908801485245,0.829759,0.0,0.0,0.0665251858588157,0.0045465617521128,0.0038768623821951,-2.624305856748,0.0158443410043882,0.0143086409369268,1.3791420190665,0.0105477229757433,0.0091458662351828,0.7166231229122,0.0404177615641799,0.0230199798153828,-0.7699489777688,0.0742700091140706,0.1041556269521855,0.3583801699068499,0.1227299397461324,0.1042787489524001,0.454368770399,0.0760136321209786,0.0528755040749335,0.17633025607875,0.0848315963729698,0.0944142930379851,0.38516597858685,0.0900527678954909,0.0805352923037096,0.30643810906075,0.0330814561084203,0.0372726707449877,0.16320920528725,0.0564728173196988,0.0774456550352854,-0.01987159898416,0.0611416851278388,0.0582763671722797,0.01491278878222,0.0621717870829478,0.0624657862300283,0.0576769637562,0.5172531105990591,0.389737730822737,-0.001058257084342,0.5123392286093333,0.3904821942406459,0.20091889454675,0.0335197599978633,0.0284262365661648,1.0001844237535,0.0001061516900149,0.0001017703031216,0.0,0.0,0.0
424993817,32,2.125313495742228,1.3721350559023355,0.07201176102703566,0.07478223506395532,0.2792193630941403,0.06300243783471562,0.08391767224741531,0.26292939194055,0.0084679275035201,0.0077416348538938,48.23651149782457,2.0152817431399015,1.7253573566886473,87.19273194310412,1.8457101840679948,2.06872524360477,0.13739686001975,0.0234123202168161,0.0230468465633097,-0.5540544678778501,0.1110558450068545,0.1141250115421919,0.327423,0.0,0.0,0.6660572834596283,0.0227600028295779,0.0258184097229123,1.521800256216,0.0322137197495771,0.036106066820025,2.2683124219035,0.0235428268243436,0.0233253870736072,0.2643851805,0.1761651263040196,0.2939119137720483,-0.002648267922028,0.5101187872739317,0.4987742420064601,0.2321119249226499,0.0833389530129824,0.090452331685587,0.40545023286445,0.0693077772698395,0.0674123138738911,0.2139137093455499,0.0832442950890842,0.0948522782056244,0.37460389674975,0.0764597760586383,0.0737000661514238,0.99225994141195,0.1057248661636813,0.1027931449467933,0.9974548964686,0.095983413558729,0.0971806294307683,-0.01227970466253,0.0508691581319056,0.0451699084594367,0.0049007781626465,0.0526656414580501,0.0500016140924288,-0.17568992583065,0.3809847901564913,0.368323375523348,0.072233813816975,0.5479909688552187,0.5062911329815092,0.1213705974209,0.0627344875480479,0.0811127481626637,0.9998343490231,5.1818627151312135e-05,4.895072288457758e-05,0.0,0.0,0.0
425535651,37,13.709070189727921,1.3902522417766032,0.09545694764492474,0.08527742654958548,0.13116418513063285,0.02702651767083046,0.031248358751328587,0.7753968466243499,0.021035825160234,0.0189732980537701,18.257643044900394,6.009214810774447,5.451821218018868,77.15237236070658,46.04211559718411,15.74125561675085,0.14309360404775,0.0308924917357799,0.0258543421913551,-0.8821847344993,0.1002074196498065,0.0928043032981443,1.137008,0.0,0.0,0.9496573428596814,0.0340611567702705,0.0275795837970723,1.346562923419,0.8035865117546979,0.274736738910353,3.2583181337945,0.0131247436611063,0.0112341700265963,0.02009034209654,0.2315854058964188,0.3345000499763776,-0.06256186277174,0.586607867455887,0.6339925121562053,0.25832673654945,0.1036349060628678,0.0966426056077702,0.3965813031937499,0.0701327766461669,0.0735311210566779,0.23018792729545,0.1009582712332166,0.0943390669133443,0.37511405295325,0.0797603534497795,0.076544305499733,0.9573660145219,0.1063830955494572,0.1095125736413467,0.99908480740925,0.1051031225539693,0.1016233879186629,0.002772932961094,0.0533951165439452,0.0512243047313082,0.0084233439183195,0.0595261781813148,0.0547200503745028,2.1818517728199992e-05,0.4176803326601776,0.4049720351399073,0.0915300547679399,0.5924747418086282,0.5356472267662429,0.1071016667282,0.0659742614831921,0.1014067482313451,0.99996960795135,1.499144721195389e-05,1.5160046313966724e-05,0.0,0.0,0.0
425953609,28,6.896281806658978,0.8329084712273642,0.04526682678002303,0.0347522001439583,0.12461186626173314,0.012867295289932038,0.01377963976482123,0.64828746898945,0.0776302201013806,0.1155161354421422,89.34751651475607,0.675427330113223,0.4218200891568813,-133.4235823541085,3.035396832228927,4.076016231120598,-0.079402720832,0.0242686089345876,0.0177526333771467,-0.90444059967835,0.0473329678846904,0.0455500351820382,0.838615,0.0,0.0,0.0113877389898942,0.0073619141390248,0.0117866021124912,-2.328680811885,0.0529776688270007,0.0711399035977846,3.0301553816535,0.4447982764883891,0.2032967340954186,0.6040514085113999,0.2600987022317946,0.1944537124632086,0.11816779477465,0.5778369383945672,0.5754460253246492,0.24039320628735,0.1187145164965527,0.0938117472661912,0.3901653570179499,0.1027962118043306,0.0765432376050862,0.23527046817425,0.1284366317523671,0.1192080588829219,0.3977780594769,0.1069110416764873,0.0936702676981751,1.0006359375375,0.1288315353808963,0.1101110597512327,1.028837421457,0.1443891939562634,0.110713489669221,-0.015108891582425,0.0514428717328277,0.066810699767669,0.0035245853592435,0.0576656835140768,0.0675084682390836,0.15611945251155,0.388325824333705,0.3109353144272931,-0.2567330477986,0.7102274433816533,0.5597261750669329,0.5121483639319999,0.0547740887362835,0.0520579969897277,1.0000302818315,0.0001158107504419,0.0001069300924738,0.0,0.0,0.0
426619022,43,3.676969267461169,1.4153659928669216,0.1039282832247721,0.06652338098228006,0.7035385780571692,0.0535931124094019,0.055481090282981094,0.26571403130215,0.0132503084985518,0.0139299294624182,78.8422132034476,0.6683280566132765,0.6121239483653937,-58.78755398289936,4.453918903339188,4.1997794550657055,0.15086875655985,0.0331210891600833,0.0199470272993121,-0.15271208333515,0.0344109984248176,0.0329651131712401,0.56549,0.0,0.0,0.1935115706488722,0.0104924813538761,0.0114306180709045,-1.0260363761955,0.0777355494800839,0.0732999793485098,3.341182568652,0.0508473739977621,0.0476607533959909,0.5030977456007,0.0909046961820329,0.2552407329346519,-1.253816212937,0.3359506797844673,0.3349625073483614,0.2085795159505,0.0854670592897299,0.0858042142398526,0.3874735685838499,0.0782293059928648,0.0704457716214054,0.22731458557695,0.0999506847252303,0.0935630315769632,0.3815570173945,0.0838579583108651,0.0837395858447189,0.8561176253681,0.1150089869675766,0.0987220466882682,1.0033566142925,0.1040869483195829,0.1062085614722019,-0.01012725845681,0.0509225345782555,0.0543593182125752,0.008813174006317,0.0577536186015262,0.0518175652729436,-0.3622451949406,0.3856699586778982,0.3989511238433346,0.27100881331655,0.5636107638211019,0.5138253974800813,0.5888238449009,0.036111387983725,0.0462457605994881,0.9998606713758,7.207233415751357e-05,7.385526695036226e-05,0.0,0.0,0.0
426765432,43,5.884085842604458,1.6682420183768032,0.07240869514688297,0.08287755471061842,0.5135212414196867,0.029208868656100118,0.04069804102230912,0.2108633454529,0.0181439902342293,0.0193464986699479,87.56204501825259,0.8878069001528814,0.8775621342537079,116.68833011836307,2.5688179963205053,2.9976294413773044,0.22225905566685,0.019271526159404,0.0210567467038746,-0.28944158743075,0.0254328484281136,0.0331232191484818,0.769679,0.0,0.0,0.042537502819856,0.0153068764133533,0.0154754023980548,2.0365955592195,0.0448343319202764,0.0523185035067523,6.1570130169055,0.0393765837021273,0.0480226352214785,0.67196322132825,0.0571144173846186,0.055945942473199,-0.05897977459658,0.3838414569476068,0.3451087462764755,0.2372638421307,0.0778339657293185,0.0723616320294279,0.37526700742185,0.0646607822591981,0.0624345298189276,0.22149433138375,0.084159931396151,0.0845833057373389,0.37996519078095,0.0716795304359998,0.0693978986643284,0.81709982989095,0.1200231417340546,0.0993355663440911,1.015243696796,0.0861056730134713,0.0817434513742141,-0.01119714404941,0.0490353822037742,0.0513987915898658,0.004284101158898,0.0474187692401592,0.0510659991944161,0.021965055290935,0.4248582369515528,0.4436526798429765,0.2981415356455,0.4579065578056155,0.4281703630455382,0.4805456518508499,0.044728031320477,0.0439766156402902,1.0001220101235,4.968949035055736e-05,5.627486530856984e-05,0.0,0.0,0.0
427171019,39,4.291824948484808,1.6462647107421984,0.1088862458176385,0.11232465678743342,0.6950050550927578,0.16259322520087094,0.15593878472557798,0.46858827657585,0.0144913845094575,0.0144450697564166,36.20940308173737,1.2617018443007098,1.5594748381340722,47.90941391745015,3.4414946415818135,2.980431879560104,0.216499668769,0.0297188754427597,0.028664774306935,-0.15801203657405,0.1157402667365927,0.0879129352463895,0.632642,0.0,0.0,0.8068633741837342,0.0163755578409288,0.0128118810954626,0.8361770155603,0.0600654126853448,0.0520183494297269,2.2059396168415,0.0233842082164601,0.0224417727527015,1.0666505442365,0.1362744034083517,0.1486507790952538,-0.4354105924106,0.3918091586286903,0.5274967166372769,0.23206816755475,0.0871450008761239,0.0944284338389827,0.40054855153495,0.0784545504044645,0.0669124781336498,0.2127527678832,0.0842611868641445,0.0983344207497814,0.38890303488485,0.0757600594170352,0.0729493737488162,0.98280885679135,0.0978833700601796,0.0994402693332086,1.000176629956,0.0999891960874932,0.1109522861812866,6.289341245653e-05,0.057999334376045,0.0592808925979166,-0.0045708772937695,0.0539643679828978,0.0556631965986235,0.068138924771765,0.3998626011922993,0.3867996930746565,0.030396037773195,0.5311336975160903,0.5684700615959238,0.3563176020679,0.0692321088438527,0.0578906680160096,0.99961448685265,7.372973107777625e-05,7.478296718932409e-05,0.0,0.0,0.0
427581727,45,12.966596604583334,0.8443207108807677,0.048459792929026024,0.12877741892765615,0.7699598975261922,0.12238887690186573,0.028395170642084966,0.3792742698241,0.0059660859320259,0.1388744085636475,85.1257360357561,0.3589541841437267,0.6140644937642605,136.73109776179086,17.270408204724344,1.2513479127551035,-0.0734925575100149,0.0256702640031456,0.0616491953995577,-0.113531893966,0.0751807005798223,0.0157279806174493,1.112826,0.0,0.0,0.0849693775897392,0.0106833637341536,0.0062405673183685,2.3864078458095,0.3014254863358827,0.0218401411655353,5.4452823389275,0.2152055559181418,0.0175977497724808,2.042096151885,0.3749250091798719,0.8348225283065687,1.05366604587,0.4737329709891476,0.4450291994645792,0.1023874050325999,0.0628182671676677,0.1098879944049651,0.2772060094716,0.1026322384409032,0.1350354518595265,0.1978467237629,0.1738270518832328,0.1575101523269074,0.45827328652415,0.1463444531486528,0.0745841133619621,1.0635220768635,0.1170715929332817,0.0874912631342954,1.2081334812925,0.1511612619506688,0.2203806075522845,0.050731025319865,0.0670904717208663,0.0582924364273072,-0.015398078096865,0.0845988417211009,0.0767556542399487,-2.346067602127,0.3173068947860611,0.4130925062598405,0.9967433565154,0.5473548197683964,1.0184993297264044,0.05079589623578,0.0443738955403632,0.0950774724742597,0.99989272512255,0.0001657660986401,0.0001556746066628,0.0,0.0,0.0
428677349,52,4.0134051165176965,0.9580630169589809,0.035200264388442926,0.029192579493075965,0.0835798280164848,0.04119021772263693,0.014871293467429575,0.75213692945605,0.0389562347127793,0.0424695989484825,89.22846566713592,0.5920402698397282,0.3851479567899503,-101.94104557856116,5.581780497521136,1.6860208456751749,-0.01860592409738,0.016256958011394,0.0130355283964228,-1.077898526846,0.2948420492257746,0.0711191945166982,0.603513,0.0,0.0,0.0134654074491268,0.0067217441164209,0.0103312124706206,-1.7792068882715,0.097420447805351,0.029426615014291,2.638255756295,1.1784914445469,0.119102511994201,-0.28713190760075,0.1708377900081074,0.1914586261921768,0.05741298447007,0.5259452150210072,0.544576630431712,0.2564592293304,0.1017102553519233,0.1004597336920696,0.3742731065523,0.0838891711477277,0.0866124872069981,0.2410578225711,0.1415081419022988,0.1186329975610385,0.3629777841893999,0.0777165088154697,0.0855172600135324,1.0050086751515,0.1060632679372993,0.1120270866899191,0.9781272047502,0.1029584806621543,0.0973527610266915,0.006016405347282,0.0595452381005432,0.0579297587737829,-0.007465852460887,0.0756183798048213,0.0657498724884774,0.5595911460629,0.3278193430218614,0.4811524083129159,0.11974475877535,0.7852053882456038,0.6029981193117155,0.5844947652261,0.0386513106660654,0.0238639892077408,1.0000574447335,9.96030274793558e-05,8.679128856559082e-05,0.0,0.0,0.0
431264863,39,1.951295306806193,1.5628539694508323,0.19647974283401726,0.13811673406728175,0.04848250543488898,0.010101168175730535,0.01672148652087646,0.3066267373632499,0.0755414322740318,0.0754648660066291,82.33159203310876,3.866409688021591,3.5883604727443412,77.78162293677701,21.549380474844746,15.887513824262632,0.1939184001404,0.0583487386453409,0.0367784335133267,-1.314414945186,0.1014649527273154,0.1286891303548765,0.290323,0.0,0.0,0.1334397518116116,0.0622896575144027,0.0665236290638432,1.3575454177915,0.3761076410510199,0.2772894261894987,2.7514909877890004,0.2175704356624299,0.1301334627453756,-0.18109424099345,0.1550708522001936,0.14365641461526,-0.062846235131615,0.5300466339001727,0.5269388196115868,0.24297002828595,0.0987180067174609,0.0795023287308892,0.38759545073125,0.0721811554877898,0.0807018214827849,0.2080794153674,0.080134627729869,0.0953784910279706,0.3832465145029,0.0960059362440328,0.0854841875919192,0.996080963636,0.1043144615421952,0.1102828363396684,0.9774222864961,0.1060566616361621,0.107362916657971,-0.0011524356287265,0.0584988261591895,0.0600616495364656,-0.0107398033206,0.0496102853395301,0.0516084569585944,0.01704423289531,0.335362596676846,0.3071722878690305,0.007522245191267,0.5852494122881304,0.520477426263768,0.6899301038981001,0.0547965471632845,0.086585131262864,1.000029505907,3.757429648820754e-05,3.4242027646680384e-05,0.0,0.0,0.0
432610098,32,3.560959218564043,1.2815136381429069,0.058912075966838895,0.05780994415482943,0.20876160792554882,0.010707160673782024,0.011939861021008108,0.26147638490525,0.0426696566607624,0.043460724818241,86.60195086108955,1.3615815853959816,1.435425407957652,84.42909309316312,3.0193151625447525,2.7884096376868563,0.10772323239985,0.0204382860270532,0.0191622833939858,-0.6803493667768,0.0228660344242309,0.0241545905286717,0.551567,0.0,0.0,0.0592723845243384,0.0250248367709891,0.0237033323684685,1.4735656589485,0.0526969907417937,0.0486669290719778,2.2170481787635,0.032473828549945,0.0305791645136883,0.2108147650299,0.210161850235365,0.2038957153480017,-0.0139919797542699,0.4837701397485457,0.438429585778102,0.24116979034925,0.0916747831081424,0.0864369158326005,0.3817118246708499,0.0742467019203869,0.0751028879029016,0.2127156690406,0.079173280744938,0.0799441739445349,0.3843530946708999,0.0675125029853739,0.0710046786712132,0.92583877034985,0.1003109448899284,0.0815308636001013,1.018881269125,0.097290943699466,0.0950799327318965,-0.0108614500119099,0.0508915553047244,0.0586719691042926,-0.002158917838435,0.0518971891265555,0.0466691574303467,-0.0869218480297349,0.3267087187818168,0.3464815155718181,-0.024850615589275,0.47414884768093,0.4862224479439815,0.1361567705694999,0.0716369513947106,0.0896479661460469,1.0000978158075,9.12122233578394e-05,8.749261319529467e-05,0.0,0.0,0.0
432928675,36,4.286027961530751,2.595793502135329,0.05865502436218328,0.05994423971284535,1.6334219242456989,0.11912981752882579,0.08295130285202301,0.43129866424535,0.0126035592539968,0.0099220797251366,82.03628688446253,0.14623003255729827,0.13918645018588904,109.00007019418712,0.5439436905826261,0.7059001061728454,0.41427014095955,0.0099259691688479,0.0099150446115235,0.21309838051355,0.0328887219288829,0.0215133510436538,0.632055,0.0,0.0,0.1385459109628652,0.0024062404929643,0.0025271282232593,1.9024101097935,0.0094936083461161,0.0123202810428937,6.0212490570405,0.006827557471964,0.0089459773178575,0.1854715213533,0.0326222533017297,0.0302829346713712,-0.5435892833268,0.0525756024845438,0.0500322157780815,0.3474313743461,0.0710471733077328,0.0804067014062278,0.4508747502917,0.0503870684640953,0.0486238974886221,0.23443908850685,0.0891197053485065,0.1144043549252764,0.3696822981815499,0.0805553008341073,0.0797603311545094,0.2248929016221,0.0598454607864019,0.0570331080310727,0.7964275352109,0.0977614358604193,0.102725510704392,-0.05838646331888,0.0538688039935069,0.0593203847476335,0.0019327112932925,0.0538474044947819,0.062049440965852,0.28704768483375,0.3718779848324339,0.375822733767801,0.1159828226489,0.3773581227418952,0.4657691489275182,0.1159547860876,0.0264131713734852,0.0206968249739989,0.99960111506125,0.0001153246112683,0.0001257404245134,0.0,0.0,0.0
434233817,32,20.18542974899479,0.6440713201686804,0.00940066618591251,0.316736103181251,0.19908540486556353,0.15464294967787473,0.04137899263222225,0.7557406022007,0.314057447781756,0.0447410122563028,87.42976650376211,2.7937211902265346,2.4064078840408314,-94.15938453496105,4.682274181213512,272.60304975431876,-0.1910660390987,0.0063855431104154,0.1737023889342846,-0.7009605773341501,0.6512413794849585,0.0820113623482599,1.305038,0.0,0.0,0.0448439933464857,0.0419847009106156,0.0486379839989943,-1.6433912817865002,0.0817211009432974,4.757820769190782,3.4988589594055,0.0064121730281989,0.7205282707736824,2.788980287696,3.599506418148419,0.2300258821057834,-0.3504357262289,0.7364672805436052,0.8092815980084551,0.3598227453534,0.2639087044561026,0.2342979178769215,0.47919052107025,0.1625099501941404,0.0499660965518105,0.1933727567762,0.1166046227248767,0.159069183641717,0.364645766474,0.1229264757227006,0.1219671977042903,0.73067626248595,0.1788912780064752,0.2850556569949058,0.9845698141848,0.169240302182253,0.1788291318425936,-0.0089969635768839,0.0828596450151056,0.0845705500791079,-0.0024466274455065,0.0752255295338836,0.0792617666411815,-0.27897962500015,0.1504962764044575,0.1366271652998563,-0.13369197902355,0.7806481055514638,0.7332904846034192,0.18152625438625,0.0122458299782708,0.0132867110187186,0.9999187852019,0.0001093949543523,0.0001157182671254,0.0,0.0,0.0
434236883,43,10.771073761571817,1.029502246965349,0.02695025309816712,0.02774480354772102,0.8717463269706193,0.04839440112590032,0.039101093313023694,0.5160166830519,0.0171789095184727,0.0187265232629262,89.64587077737166,0.21473841817910966,0.18335921842938774,-104.77288623415802,0.649101563739528,0.6950243486573622,0.012627298835145,0.0115203937882454,0.0115491833993192,-0.05960987381118,0.0248046205225856,0.0190555064607169,1.032259,0.0,0.0,0.0061806815605274,0.0032001871364229,0.0037477686576659,-1.8286318316035,0.0113289594670986,0.0121304632656,0.3680324605119,0.0103525615449407,0.010134431089143,1.8608794852295,0.1578270957524259,0.1649250792679408,0.2432714668112,0.2193361057001479,0.2092963988278322,0.20092271878825,0.0701374297496953,0.0760624929961197,0.3816130008972,0.0857301754064081,0.0661771053139083,0.21772180286105,0.093325009190434,0.0944706107703295,0.3817717722781,0.0744489703420092,0.0836997206798494,0.3648206267553,0.0655866860470019,0.0630954563152232,0.972748236438,0.1090724792841081,0.1148726813251648,-0.015053224091055,0.056973053096536,0.0544132334137555,-0.0005867633714519,0.0496584673965208,0.0550863267923006,-0.5741835036788501,0.3351695479517059,0.3128363333266178,0.14813771489145,0.5734577693252332,0.538940471942284,0.049508301484395,0.0256958572093509,0.0368628972833299,0.9998837221067,8.13192046327238e-05,8.309956126373308e-05,0.0,0.0,0.0
434376215,43,2.731473553673154,4.366600352878847,0.18880102108886376,0.30482602843202766,3.8123239121220576,0.12492313011781597,0.11856811940423961,0.32831782334345,0.0007592393730352,0.0007964271864469,85.6505355501828,0.5239955572868382,0.5319011757501215,176.21905622372464,1.310135758242674,1.1641370482788087,0.6401434455321,0.0191958694352599,0.0293060635024989,0.5811897931391501,0.0144694496872422,0.0133013222260166,0.436397,0.0,0.0,0.0758395861664017,0.0092598258562272,0.0091158104605921,3.075602735861,0.0228661826294471,0.0203180244369134,0.4334737073851,0.0189334550771061,0.0171004018995958,-0.0011220563178215,1.0508031686361488,0.0516268280727389,-0.75300497984265,0.1096175065121241,0.9994686812630108,0.1654264646210499,0.0781721690925487,0.0900910496260204,0.3578027208195999,0.0857213622562622,0.0837941080925319,0.2108101980721,0.0992912481624356,0.1213977214336508,0.3739318578671999,0.0891482732756768,0.0786136336578872,0.8504460806345,0.0528990704189024,0.0471895135025843,0.7368375641599001,0.0732631520515623,0.0776062180862141,-0.000926952393452,0.063977243843004,0.06730188511294,0.0009658440380289,0.0627895678381271,0.0671375560598367,-0.26366488711065,0.532510633160485,0.5542824532169525,0.083227016894155,0.4779182803138119,0.5324671016111823,0.22354030596015,0.0526737925280813,0.0674447159541812,0.99885056042745,0.0003482097850429,0.0003443234345416,0.0,0.0,0.0
435756901,54,7.592363628361743,1.8610909636837292,0.15205024385802135,0.17061049371640324,0.301312432952523,0.06565025438238362,0.07927656047295589,0.47384163858435,0.0237751862274334,0.0232993097287977,67.59317684740773,5.1881780355348255,4.435244286462776,57.02326375925449,7.32054918110532,7.559972346606386,0.2697676004604,0.0370151900597732,0.0380922916705803,-0.5209829478113,0.1067271640058749,0.1014391722150123,0.880377,0.0,0.0,0.3811804745789072,0.0726352825245387,0.0820382413032517,0.99524370283215,0.1277676862644625,0.1319464088080034,2.7373001005495,0.0465301909010316,0.0432595508476341,0.6241757086848,0.2381058912377988,0.1628254677281183,0.047170533515815,0.8021720653963695,0.5437698251683488,0.2238931928517,0.0960707429149841,0.1134263396882295,0.3777739874839,0.0923164055211718,0.0849989157919407,0.22398801292285,0.0933142483734266,0.099446339233726,0.38473615915265,0.0886864001511469,0.0789998472042721,1.0158682670060002,0.1067693159046484,0.1093910971505811,1.0118635921,0.0998711462752693,0.1066491712203465,0.0019035666271825,0.0615099471658474,0.0567869054265936,-0.0017665680120294,0.0539484190265543,0.0534253932797387,0.2268634406550499,0.4215887968780187,0.443262048853078,0.0077390875414545,0.6296251128234676,0.6110635500748166,0.2023171847854999,0.0649358794950153,0.067722408569022,1.0000309038585,4.14756908029279e-05,4.425248238693058e-05,0.0,0.0,0.0
436102447,32,5.1880242809693415,1.4836051935083512,0.06811739279259021,0.05672267814026699,0.049768896552329724,0.00952822718640095,0.015602396289050767,0.4226421482662,0.0579056137916056,0.0623256197310919,88.83204066911146,0.5541329234096395,0.623433447885759,-71.37281649061866,6.576882263747502,14.923436949785371,0.1713183449505,0.0204122141703663,0.0162948289326765,-1.3030419880795,0.0922928157297005,0.118429062127954,0.715002,0.0,0.0,0.0203833241125145,0.0108796976571409,0.0096683306241695,-1.245690644183,0.114788250018412,0.2604631104875344,1.0465653387665,0.6872749312466928,5.152567201791598,-0.4290310880214,0.1000094674082595,0.1334029064700793,0.03251508178046,0.5633155128906187,0.5765196958782541,0.24893254895485,0.0952530641578751,0.0985171869909347,0.36644143400545,0.0943941195072529,0.1029672915063746,0.20088029400545,0.0951118908277408,0.1023213604562783,0.39023515698395,0.0930644755195352,0.0806402300505069,1.0044537341105,0.1251933607273272,0.1012579813191907,0.98352592366405,0.1107371245805094,0.1238390331188908,-0.0025846765428875,0.0577303561435748,0.0633141760775311,0.0002997543425332,0.0612238447991752,0.0623664213006108,0.2335968294259,0.3418367148823343,0.4026161360864398,-0.065341808121835,0.6154438387779029,0.6166440412153366,0.093293139492225,0.0665106868764962,0.059938882942896,1.0000505118115,5.174355300652245e-05,5.482142577273308e-05,0.0,0.0,0.0
436973659,44,4.715274714000844,2.0773491640201454,0.35600894524932514,0.29388513033149977,0.5457346071113656,0.06382699094740518,0.10221796833678332,0.4299608619393,0.0392923282655807,0.0388309071914892,42.653560659443286,10.383110440412771,18.22004966492191,-38.92877117750316,19.384862221531407,18.671035999055846,0.3175094995503,0.0816427834748485,0.0574649678471026,-0.2630185050753,0.0540177048927514,0.0745617254908156,0.673507,0.0,0.0,0.7354640152572224,0.2487262385440464,0.1100732929369665,-0.6794352308029,0.3383296708111855,0.3258710529419134,3.7743737319395,0.0777944693559011,0.0861306586277717,-0.4799747030297,0.3106225440659954,0.5317861628599391,0.0709652454926449,0.4771536535932303,0.4742749986037221,0.194284882828,0.0873722851160778,0.1105501107350337,0.3824738920932,0.0928156127131476,0.073232158714064,0.21163677285205,0.0902374019029575,0.0958521348436433,0.386378748828,0.0773204805440206,0.0676402417626197,1.022671253218,0.101219103248374,0.0925558498685577,0.99099341512045,0.1092589647589522,0.1200392715523552,-0.0022229691852195,0.0551803175198261,0.0518346716900216,0.0040563106002145,0.0545988977240266,0.0546403399409848,0.08750738758236,0.4802426659760269,0.4561916513719832,0.047040885430435,0.570744541084113,0.6118539205455875,0.21577151589635,0.1104828372792915,0.1350554380695472,0.99968704968875,7.644133705320133e-05,7.730440942177452e-05,0.0,0.0,0.0
436979038,36,7.250116747438985,1.6811593929281323,0.07769079251639033,0.08032104855432864,0.25405652125364864,0.027677526728972612,0.03062121738490431,0.24728008198905,0.0071753766142346,0.0071120379184544,70.31979638294739,4.894446442377031,4.407502910396104,-95.45985180631196,1.8669941040628055,1.8647292627638226,0.2256088914213,0.0205484315543663,0.0202689339538106,-0.59506965291615,0.0500942204388462,0.0494231602301684,0.860345,0.0,0.0,0.3367699488789334,0.0733565043373974,0.0791085202917206,-1.666088717486,0.0325851942312176,0.0325456652935152,0.40946394336555,0.0238730501973305,0.0230211364781266,1.370007295125,0.0812286275457561,0.0960080562329996,-0.013479909691485,0.555122352239455,0.5402607268188598,0.23343581562165,0.0881881780767203,0.088422336907416,0.4037709049147,0.0782012774849804,0.0615818487077874,0.22353757510195,0.0862500960227438,0.098080245829778,0.37794388151455,0.0724371504493283,0.0685439158360078,0.9961853190733,0.0987066217425156,0.0948838122728658,0.9997087685512,0.106056622693858,0.1028301556530861,-0.0098481581761015,0.0508035785001387,0.0474295650061575,-9.4158435481695e-05,0.0462765443305694,0.0496169311980258,0.09700615502779,0.4556653010848898,0.4332339060104809,-0.02253250984281,0.5204700479637631,0.5194229703534265,0.1544710742553,0.0576763169210307,0.0708367735367559,0.9999147701738,1.462767607840476e-05,1.4384271629919176e-05,0.0,0.0,0.0
437029355,34,4.407841809718413,1.2406253046552624,0.040197079283656345,0.08692933977032569,0.4142570906115149,0.059800319936865354,0.0606340431518394,0.5255169895721,0.0252113837089434,0.0199061521982457,68.86848699589228,8.51864088647158,5.768065094177231,57.50636292261954,8.207882071988553,6.604322698978186,0.093640635091135,0.0143044367596579,0.0294117713358728,-0.38273004926445,0.0677066742693784,0.0593241106266425,0.644226,0.0,0.0,0.3605098833858199,0.0955688687242776,0.1341929067041209,1.0036753738465,0.1432545667716145,0.1152671759613677,4.4205776568185,0.0451535442817334,0.0320179766276345,-0.4185994777034,0.1758884583609113,0.3201205186588554,0.1380161981906,0.5101805501313588,0.4477597386772197,0.22559213992395,0.082742302310003,0.0765726296219837,0.3872101019513499,0.0856578051973751,0.0827985268046244,0.2325086564071,0.0954775151713976,0.1020693494189297,0.38336010365375,0.0848218380081725,0.0767500224627099,0.995548095493,0.0962649229323353,0.1128052439967766,0.96614112669245,0.1084669110451973,0.117221004390005,-0.006045276429379,0.0595516307634742,0.0569609856052978,-0.0079158872481895,0.0507610640470359,0.0497437061882968,0.0986421917399699,0.4234467992423558,0.5183412082323476,-0.039439137979225,0.4838720951074571,0.5531043227873904,0.29390815684075,0.0811968416447485,0.133555332471384,0.99994892374325,6.764495270861204e-05,5.8310272701644905e-05,0.0,0.0,0.0
437084851,34,3.276725040485203,1.2427124955247058,0.07646691324420885,0.06189103865084644,0.1390856493334443,0.02582584062649848,0.031810017344672814,0.5164940640122,0.0235252459298176,0.0254188834636751,35.953516497642994,2.349625405875095,2.361347193743839,-5.897182031670572,9.068702033008782,8.418114990714184,0.094370665206775,0.0275806535496134,0.0211078854865629,-0.8567176776054499,0.0892064986162066,0.0894487282627487,0.51544,0.0,0.0,0.8094935924722253,0.0248780316402844,0.0233900641894609,-0.1029252430421,0.1582787093583067,0.1469238233994544,5.155883242599501,0.0385191908387172,0.0399130518068249,0.33435859688585,0.2906177149428114,0.2710341543287022,-0.012204834539875,0.5430267755956736,0.5131828202499928,0.2457978672894,0.0874519281902142,0.0945344845112488,0.3941716798347999,0.075194816565752,0.0731250248546097,0.2165629986893,0.0933404989507822,0.096996281142005,0.36678386286575,0.0694276741453726,0.0655379948602092,0.98496857945735,0.0962591104565042,0.0967784236480961,1.002273171817,0.1068559314957452,0.1034532296152326,0.0076953472645575,0.0519443612708595,0.0478190716190284,-0.0026935122125585,0.0520298446261802,0.0510215939231026,-0.09242623918638,0.4739197698373998,0.4627142489857617,0.07155358199055,0.546549150985545,0.5025398603572553,0.14583389558115,0.0750046297706063,0.1258318957729974,0.99990971829845,5.202701238882224e-05,5.3989922591646256e-05,0.0,0.0,0.0
437149971,34,5.408439799420136,2.6452170239231805,0.06688546431157993,0.0737882724150909,2.5392787021506558,0.08153783871870246,0.08824596532779472,0.3104486010189,0.0059138510047491,0.0054957682796792,78.84349935964629,0.6463563549120863,0.5615290302446283,115.00136429988747,1.599704156396968,1.6132469541148664,0.42246130904635,0.011122544496428,0.0119487445022554,0.4047103700992,0.0141742797970849,0.0148364318225779,0.733072,0.0,0.0,0.1934895472455886,0.0096244616736398,0.011055314560073,2.0071524513185,0.0279201045869654,0.0281564709970743,5.634263582997,0.0159457754796088,0.0166829063787865,1.239701083417,0.0385567443041743,0.0395962958677094,-1.58327582206,0.1460868602136886,0.1494426996988402,0.2937577551965,0.0877425405366792,0.0903780556053795,0.46591441958435,0.0534986244948219,0.0426920037638751,0.22296782625305,0.0792391631979242,0.0904508313764104,0.38532303245705,0.071145749917822,0.0690738898804382,0.59804143161445,0.0980162810093698,0.0918129114735181,1.0580880789665,0.0853030132420575,0.0811503651756759,-0.064432167908725,0.0482025441268987,0.0495071678276148,0.013312528552925,0.0519108684321386,0.0501647590849317,-0.32253953337575,0.4062288968769844,0.3525086732330054,0.43166144242445,0.4381398634665997,0.4400545043557778,0.20418322034705,0.0332396906890485,0.0277112508677919,0.99981813729935,7.121369447704584e-05,7.052806493312858e-05,0.0,0.0,0.0
437796606,43,4.08300582963016,1.563474949298546,0.10644954576042953,0.09894962465287804,0.33376213975965635,0.09263771818256569,0.09231054264498717,0.42409054890985,0.0184286295059442,0.0180333839533634,48.14011252444776,1.6394681038044325,1.814820970987249,76.20011760043664,3.662354295605187,3.389833171317501,0.19409092717245,0.0306238033226752,0.0266510228268784,-0.47656292896895,0.1411958721880423,0.1060466193270196,0.61098,0.0,0.0,0.6673113025943489,0.0239213527436124,0.0210351145802721,1.3299429425345002,0.0639201408328682,0.0591637499328114,2.591699220371,0.0301041932717915,0.0272207175159331,0.11740619608415,0.1744659112232181,0.1918862190466954,-0.009181268439388,0.5144320411963472,0.51885951026738,0.22579745362785,0.0971123061930111,0.0889593678273204,0.3805308571771,0.0810886460494266,0.0759353048151241,0.21132635372015,0.1056542811259281,0.0909457295352478,0.38030550215775,0.0739430446764378,0.0677365372985815,1.019839756784,0.1041792322037971,0.1133814087140099,0.9985865486564,0.1060212450776089,0.1163172414429782,-0.0036292059097319,0.0563986807407544,0.0511990694193487,-0.004524626805958,0.0578091145532744,0.0573347655729421,-0.001200012475562,0.4939371410758945,0.3990479064749665,0.08605023699334,0.4680125832287803,0.4755672527378662,0.1113600018999499,0.058641053936328,0.0625966914518813,0.9998803549117,5.443340871658098e-05,5.061720076038334e-05,0.0,0.0,0.0
438073782,43,3.642168215109304,1.7338779166359892,0.11871535934987443,0.0775978438965852,0.05150673046923635,0.014300980335801579,0.022635015548288596,0.4794281048722,0.1356182800207015,0.0682546907903987,88.64762902516391,0.7787323864190654,0.7323971528182085,-83.51954340290493,7.21282195296234,2.202392821561251,0.23901851528675,0.0308022770533152,0.019014011801786,-1.288136017276,0.1412539176206937,0.1581988266043925,0.56136,0.0,0.0,0.0236011346445948,0.0127807613277493,0.0135850601128311,-1.457691022143,0.1258874914393204,0.0384390061585318,3.11310455728,0.3125317825992413,0.0980694095558782,-1.7435220198215,0.4934551324708454,0.2429921086560198,0.29594958780365,0.6018238964114733,0.645583756364456,0.24143627042755,0.0925075655205301,0.1040033742804927,0.3855452427999,0.0903627341509789,0.0807013580924512,0.2203683372360499,0.0992020937772443,0.1038536779731541,0.3794588451874,0.0851004599201439,0.0881869990438676,0.98156847331085,0.103448751538785,0.1002917543393753,0.96171311016935,0.0997215819960649,0.1122964884271554,-0.006391000179625,0.0546896869151462,0.057872411713657,-0.004518216870925,0.0554258842864373,0.0632095478344913,0.22774423135435,0.5029119240642201,0.7139475447124892,-0.09180847520275,0.5745907209428656,0.5098489822802592,0.28013228390375,0.2525416302208468,0.1583799757688561,1.0000587908565,5.602156548412118e-05,5.425734712760644e-05,0.0,0.0,0.0
438296497,33,13.030407571453622,1.1345574305733839,0.04785142843603429,0.047442156707200756,0.09232053711433715,0.01113858893825069,0.011792261052611816,0.4458110335678,0.0138939942479934,0.0132678978701512,81.46018196560408,3.4261296751748347,2.124652486724969,-77.4338311657651,3.502929782036962,3.345062735170354,0.054826484487005,0.0187144187074304,0.0177908404154262,-1.0347016774865,0.0558388533596285,0.0522057963500476,1.114958,0.0,0.0,0.1484966976934026,0.0367647302168093,0.0588336192714273,-1.351475306276,0.0611376581627123,0.0583823584144898,4.3066274963435,0.0285198153922419,0.0269527299657958,1.9409403186795,0.2242536398550993,0.2335594397819713,-0.04743737005564,0.5941165641137123,0.5856478585445918,0.2696638059492,0.1022637201686756,0.1069099128084203,0.43277877033855,0.0706849771924096,0.0616617036392026,0.2129851341055,0.0948275488347955,0.1045812002598987,0.38308967684195,0.0883256462549983,0.0782867144463533,0.8854431612896501,0.1131187332596679,0.1150370909381128,1.0100774830995,0.1269694715106375,0.1122253709202323,-0.0267844531691949,0.0520472315976262,0.0590439573429227,-0.0013324148956799,0.0604052792814527,0.0567835281788487,-0.54207107833205,0.4577543879162742,0.3978126462706713,0.001430486316171,0.576432539094194,0.5968415081693478,0.0477198459809549,0.0272964607620937,0.0369224419998479,0.9999943102986,8.740796107242765e-06,8.734859472614431e-06,0.0,0.0,0.0
438312488,44,2.937392624051151,1.5218546822658279,0.11906644119326337,0.10477667914823918,0.17544716269179333,0.05650249388093728,0.037965842845003345,0.4524925675527,0.0205689944507818,0.0205435258792767,60.03836628482227,3.4977174788336427,3.7225885917279626,41.16918922136042,5.976457221385504,6.2760085525012155,0.1823731848240999,0.0353810680899004,0.0289159564080581,-0.75585365074445,0.1688013678500102,0.0850745328467618,0.467962,0.0,0.0,0.4994199817544554,0.0573027804895795,0.0519252598207203,0.7185379022892999,0.1043088561177687,0.1095370131244696,1.989678133146,0.0369910037199703,0.0372346234335942,-0.16523436071815,0.1621295870616302,0.2608770281274301,-0.003518131069377,0.5247037641527632,0.523603273701829,0.22224992197325,0.0849519652286359,0.0856857986756932,0.3798722563116,0.0889225617615488,0.0788523176124505,0.2158240134184,0.0807287376891583,0.0893827497085869,0.39498911204185,0.0885389157909621,0.067353529838542,0.9936314020466,0.1050912885085278,0.1054434609625216,0.9930632490643,0.1026117396880651,0.101810713015768,-0.0017103590064155,0.0516976045745219,0.0536371357088459,0.0041797852245245,0.0605118045069593,0.0584921205566419,-0.18915123314915,0.4651514872702745,0.4431523042504149,0.0038021099266295,0.5525713215257047,0.5978864906360531,0.09683042467709,0.0534498031537541,0.077043463515275,1.0000136307085,7.293431074217871e-05,7.103501416083624e-05,0.0,0.0,0.0
440727989,44,1.1827174377243725,0.9274934643865526,0.03965009414637666,0.012384467316396752,0.1626431123552984,0.009148604539832766,0.008854055185235188,0.4699414688297,0.0099347103366616,0.0146839966529503,84.87175617972322,0.2361046886937146,0.22346723077470187,-120.16651795436212,1.8709198917314307,1.3292352647694679,-0.0326891419726,0.0189745019788121,0.0057605944762435,-0.7887643235867,0.025142835806018,0.0230212751860444,0.072881,0.0,0.0,0.0893852821556561,0.0038852967838591,0.0041035385877685,-2.0973013889605,0.0326537121517693,0.0231995319038458,6.164164182215,0.0344579882513098,0.0523911247257311,-0.71672315661595,0.063470966891723,0.0828710042480767,0.1157910610938,0.5051741010459784,0.5940040603336166,0.1746255652124499,0.1002663207527992,0.1186501102505032,0.22949789045715,0.0559415718788904,0.090971391990759,0.2357132801567,0.1584086669983846,0.1443480910061412,0.40530092509255,0.1193757335984903,0.0852476374900218,1.4556229086295,0.0871158853125793,0.1113902858479343,1.0354515264905,0.1390175845963546,0.1225882269413296,0.04470889700397,0.0638690966083118,0.0792927555383097,-0.0062286360189554,0.0670690120050421,0.0715068076779468,0.684500892722,0.2166646031218793,0.4421799801763943,-1.6602557165495,0.5740443935555151,0.6730589259500149,0.67887691023995,0.0189560013727941,0.0608822202961548,0.99976618840075,5.609751185775558e-05,6.528494439639321e-05,0.0,0.0,0.0
440799300,44,3.166518283571969,1.5917302620016065,0.11296718934804484,0.09884134010074486,0.2650820200695464,0.0425878317822026,0.054569048609550086,0.2996068885580499,0.0185667813210803,0.0174876457720608,56.79257760600595,4.951281300390754,7.031710984837382,-123.09986623861847,4.309453508602786,4.265080651241623,0.2018694731695,0.0319708762393723,0.026164096335961,-0.5766197285075501,0.0760616001202232,0.0812958892425786,0.500582,0.0,0.0,0.5476716177093546,0.1065461666487119,0.0701702056034636,-2.1484979746285,0.0752141526867404,0.0744397002272703,3.186964359119,0.0483666911744897,0.0464358240353033,0.85594450647055,0.1304217744859749,0.1158277005218726,-0.016641028726395,0.5383373880315527,0.5839770247996758,0.2283635595479,0.098347254498593,0.0937352432737252,0.3865828719445,0.069413070855088,0.0683556459137404,0.21508692914365,0.0929474110450994,0.0943556931662535,0.3812364517408499,0.0826034427539775,0.0776620554004682,0.97429610923515,0.1153361413178187,0.1084469046644455,1.008229241282,0.1182141719518836,0.1167911113428796,0.009676587800162,0.0563630287773739,0.0524999292733249,-0.001541642120733,0.0566992760051712,0.0539300387858645,0.02634394767933,0.4625436085355614,0.4129503080695493,0.0317541297238,0.5995285930680128,0.6136149557827036,0.2008716060269499,0.123855122047369,0.1099930588921825,0.99979944520285,0.0001008890639482,0.0001137790279194,0.0,0.0,0.0
441512942,31,2.914190915373897,1.7548972061403747,0.20557836897621384,0.23460875887940968,0.06781355341893901,0.017825373296097867,0.01876333882480681,0.47026770240285,0.0140434758955873,0.0142383473189987,59.93451317430322,2.853971815284261,3.084531297726521,168.1159653864859,5.366771656924255,4.311119580364625,0.24425168256055,0.0541108813461304,0.0544935630436431,-1.168683498068,0.1324491758814439,0.1060854904296837,0.464518,0.0,0.0,0.5009895062181724,0.04729519208912,0.0424700618781498,2.934177121163,0.0936678356160398,0.075243231124559,1.7777268872675,0.027618079732993,0.0278255829031131,0.53635042317575,0.2010438584064779,0.2045001622268679,-0.061877213968225,0.5203262348811478,0.5906642426987658,0.2235720081266,0.0824861974692223,0.0876324914795848,0.38835401998635,0.0763838843591067,0.0763609296478802,0.20940990745265,0.0958351208178221,0.0989725241989415,0.3900691871841,0.0896446060499283,0.0768620388455862,0.96192385060425,0.0994377293766999,0.1069227268441233,1.0107795867275,0.105045649631759,0.1042663848599494,-0.0013637541579705,0.0566001836854025,0.0534634567017147,0.0003885759207832,0.0545093591623866,0.0538731681851403,0.11626594468435,0.4513555606043936,0.4630997994800324,-0.001867244015654,0.5483076681665531,0.5393083467890719,0.30230020124495,0.1658069794100823,0.0772164528109651,1.0001146946035,3.6009745607357146e-05,3.488119636418929e-05,0.0,0.0,0.0
441794509,40,4.668861597384863,1.2210084795683769,0.06245440580486328,0.05003947543875653,0.19828756257870855,0.012689243106546844,0.01390557317503971,0.68359889066795,0.0119991716814985,0.0116373696252596,86.6387228864798,0.9530574026033349,1.452482209771972,90.06687565324822,1.4643606913308203,1.74248955517219,0.086718680011195,0.0228023713724147,0.0174432562250259,-0.70270452569805,0.0287214347858691,0.029435856476911,0.669211,0.0,0.0,0.0586317078158959,0.025323114182643,0.0165964969283501,1.5719635271335,0.0255579155005032,0.0304121799193661,3.2522332396515,0.0040898101907109,0.0044512841662385,0.5900071808484499,0.204814561379621,0.2322449583605054,0.03851726786455,0.5030610880235936,0.5169269335260266,0.1747212085084999,0.0732694659518716,0.0807377954295603,0.3483300621338,0.064963213584919,0.067952059537391,0.22051122377225,0.0823890087599042,0.0914686345959692,0.3872481007845499,0.0721057009947898,0.0655074429427828,1.008289916183,0.0993596995670024,0.0936527431911706,1.001524170688,0.1031731446002283,0.1084149962453275,-0.001685853567854,0.0524402383000971,0.0445896035686644,-0.003875056637577,0.0505462580444421,0.0539937385194925,-0.38439947053065,0.3814031122581692,0.3642814532165012,0.0717300618416,0.4726936676330527,0.4363859423310102,0.068111517142985,0.0348110775671898,0.0647146457643579,0.9998389416819,0.0001007741096046,0.0001044967858425,0.0,0.0,0.0
441797803,41,5.6665666331245745,1.1378835678995394,0.04642202975399301,0.035767693048717186,0.11089135803236948,0.013620306553738776,0.008327551646139339,0.3245731489473,0.0479935551659515,0.0669297495972354,89.23366852534745,0.8494998136063856,0.4306501498113704,-171.45484693805625,2.8854294496398905,6.324622044680423,0.0560978258501849,0.0180893895754899,0.013441243850743,-0.9551022979004,0.0569140915711006,0.0314474435537949,0.75332,0.0,0.0,0.0133746086202377,0.0075158977810329,0.014823229410538,-2.992451597572,0.050360244230224,0.1103854786238893,2.254451322889,0.1777615286866725,0.1785389293769359,-0.5286784285739,0.2242027108145645,0.1830847171342128,0.05998425979296,0.6074327700523675,0.6390134515760645,0.25247057783355,0.106534859413322,0.1121234247681308,0.34728010445665,0.1005861051998165,0.1200255235169366,0.24412744919255,0.1045732740192211,0.134580971976243,0.38365190267055,0.1074849629662362,0.0992829129986815,0.97398186525625,0.1081696236448243,0.0969403009264893,1.031996126553,0.1277868344576767,0.1147765594111247,0.0039625629922639,0.0577463533870506,0.0536107809738313,0.0021273548701945,0.061569000748492,0.0753966768170653,0.1270071613005,0.3938672394687228,0.3945058193327278,-0.4656823143701,0.5422432172052768,0.5856432574816809,0.51814742595755,0.0470638681485057,0.0219264368906234,0.999991439022,3.2610365965024535e-05,4.0188620525460905e-05,0.0,0.0,0.0
445324847,33,5.243122443710642,1.4316966269037148,0.15010230350095033,0.191504646593343,1.1644299720095976,0.08783408672300874,0.10514678786477094,0.4531024202707,0.028190207368807,0.0248695799881312,32.210204784565605,12.793577078607026,10.562741505627066,-54.93605242705605,49.165614733850035,131.6707425080962,0.1558510017569,0.0481004266437001,0.0545213729981382,0.0661133754947499,0.0340606598708713,0.037545588385392,0.71959,0.0,0.0,0.8460982436636103,0.1120476448767632,0.0970279786763378,-0.95881499290035,0.8581018558727187,2.298087985311935,1.194735413053,0.0305030762101286,0.0328983481633815,-0.3319037921819,0.3397015476225673,0.4265550035050452,-0.1187231838655999,0.412775043886915,0.4293930503798007,0.20748809069145,0.0773540898737896,0.0866155476646065,0.3868036990869999,0.0733361680277369,0.059562379427766,0.1944322882067,0.0774647495460393,0.0812030852518904,0.39415092817165,0.0913951132454954,0.0640921400345512,0.9796512482701,0.0761761787147761,0.0831956786397584,1.010887154383,0.0861377432626936,0.1062751363831375,0.001334465148221,0.0562573036270566,0.0556582827391261,-0.0033102528685315,0.0475057176500758,0.0506631477272833,-0.1438060825376499,0.4998429413808112,0.4565262429030852,0.21809137245345,0.4861684323649974,0.4997505096271535,0.5022433861475,0.0745077004323959,0.0622879867383653,0.99980916446025,3.950729144253096e-05,4.1909589137523184e-05,0.0,0.0,0.0
445903569,36,4.027902969175992,1.7145108203781123,0.11762058717176993,0.12890103681205822,0.043057922578058544,0.006646761099598275,0.00971635081925444,0.4714547967825,0.0505270852429572,0.0440019443461148,85.02411782478438,2.3784736992006543,2.402229479277736,104.0722623068373,8.2419563647151,13.828581701163424,0.2341402303175,0.0308651656199369,0.0314821463134923,-1.365946927477,0.0728185398224876,0.0883691900780141,0.605079,0.0,0.0,0.0867364013741923,0.0418327918492686,0.0412691492296548,1.8164036372535,0.1438492753699811,0.2413542815663403,0.2888134999579,0.0473961378108959,0.0801337184840429,0.0092006885042435,0.1542885201198929,0.1484723786528419,0.1061221485031,0.5855250913255621,0.5837485323992331,0.2108851196,0.0985639061382813,0.0977341444493838,0.3792216703572,0.0830429840910215,0.0786439389608652,0.2256303844236,0.093083110759245,0.0939854439172523,0.37771680972285,0.0797923741739607,0.0871505127864118,0.9922667909678,0.1060209956514535,0.1104574108609486,0.9861527852468,0.105975266512288,0.125028570654855,0.005809000573143,0.0551057037539181,0.0571118932248588,0.0035742266912595,0.0612038525741787,0.0607449006263445,0.079093615800595,0.5007856647946481,0.4554707376744342,0.056686424754905,0.5611506660398333,0.5442101291274096,0.1567136358446,0.0778147575271071,0.1109771036654035,1.000005365172,3.780318219537282e-05,3.7805776432975335e-05,0.0,0.0,0.0
447361770,36,2.339936112563896,1.553910084336022,0.11772698810855609,0.11663479841728552,0.08080481066570337,0.020610821827579236,0.029750132066269905,0.5459129639713001,0.0342612997896891,0.0530041655362829,30.687365668828953,4.772640664425733,2.946857054076375,-1.5543260894743278,10.762899341208056,13.255473047662306,0.1914258851171,0.0342160743109215,0.0314322632618632,-1.0925627829955,0.1278840936001684,0.1361409469453777,0.369204,0.0,0.0,0.8599648308556553,0.027374279031184,0.0394806604170874,-0.027128107910975,0.1878480305648092,0.2313516485910745,5.275451619024,0.036580895068389,0.0343773444380426,-0.025252386102215,0.3713338168659432,0.1849944902440499,-0.06682126023062,0.5127187618983005,0.5575261670990832,0.2454333005204499,0.0947900303006644,0.0984248380468472,0.37748780219715,0.0786542312836608,0.0737216985934179,0.2101603099564,0.092949662408548,0.0937063658890234,0.3737094201531,0.0790455814027822,0.0719086400414493,0.9916833256281,0.1047105759954468,0.1066232513648698,0.9927382405008,0.1018429809568735,0.1096458979291288,-0.0006400326564866,0.0535547759329911,0.0532977432044037,0.002015520337149,0.0549468602972588,0.057705897183794,0.04077390113852,0.4544276193587346,0.4929630949171807,-0.01480873547754,0.5209838588193856,0.5611089589558189,0.10940320429155,0.0690118576936257,0.1590923167733804,0.99983000121005,5.934362097059776e-05,5.622429668339368e-05,0.0,0.0,0.0
450020603,32,7.284923574764227,1.3031386706495542,0.04670319656726929,0.044115033153899974,0.7222446145149247,0.13401763960377944,0.1370184857092107,0.25861753600595,0.016170100976449,0.0164947471738656,75.39238888431517,0.858368514061965,0.9764176740510209,67.69797288800261,3.539056072569623,4.092975002351693,0.11499063266845,0.0158504429388817,0.0144587535422303,-0.1413156878294499,0.0891393756675689,0.0754418498917636,0.862425,0.0,0.0,0.252197905564731,0.0165266642987643,0.014468251018643,1.1815525238215,0.0617681808790393,0.0714358899928597,1.674637120836,0.0394466664426766,0.0432600141544112,2.0256133149495,0.2018147671853687,0.2187328342229966,-0.54750744473235,0.5025962172517859,0.4792623107804356,0.2714938693061,0.1013852498047372,0.1033959184201339,0.4384850557924,0.0623958344530786,0.0540795301574064,0.2253802065271999,0.0991737651803241,0.1023496723917981,0.3771512836209,0.0808990031684691,0.0772939406117629,0.9865216262898,0.1126122637688332,0.112030404074958,1.010019993022,0.114765863290577,0.1165135853205829,-0.009304022002255,0.0568379332267435,0.0582793080512111,-0.0085747749089885,0.0630411536658632,0.0582505542560517,-0.65736465388805,0.4081296367037572,0.3932910808141135,-0.01750959648755,0.555764208327138,0.542152168540178,0.036571706058685,0.021189389089737,0.0408361049076883,0.99979390193295,0.0001802882997677,0.000177296060886,0.0,0.0,0.0
450918869,37,4.222221374680533,10.118269376310334,0.5281107626379171,0.5806518926244131,0.9086037816058167,0.10448452827272414,0.12549900081512655,0.35986938993775,0.0234818823673701,0.0243239284093501,70.33408806932893,1.488117114599774,1.511419265550984,111.39222135960719,6.485299652850564,6.4449532971348695,1.0051062373464998,0.023280447227658,0.0242337543044881,-0.04162545998549,0.0530540792959909,0.056189166654282,0.625541,0.0,0.0,0.3365350717943294,0.0249547697069933,0.0243413370758449,1.9441610238355,0.1131898319206876,0.1124856551722679,3.1266493559015,0.0499781666091334,0.05186975925539,0.95208469151255,0.1463090419114419,0.1339688733394508,-0.224450417446,0.5202924395030165,0.442051946806054,0.2232372236095,0.0929005809555575,0.1006506190849699,0.4019366377548999,0.0817396092610816,0.0735223627655546,0.2150327763465,0.0885864836888486,0.0988827846591192,0.37144267745625,0.0812158928266321,0.081960527777421,0.98003570838935,0.1178244672987804,0.1131783931448726,1.003901786324,0.1171035972002102,0.1078461780091057,0.0007121614527933,0.0610028939025776,0.0599078160504219,-0.003676137343274,0.0549444496828694,0.0572519311599277,0.0431089455875599,0.5267789222605175,0.5188623636086455,-0.0503513316679,0.6114283332388164,0.6088125177713878,0.10985739776595,0.0529031436235307,0.0586119862877713,1.0002134684714998,0.000208273092775,0.0001976997184909,0.0,0.0,0.0
451926459,37,4.361440981194742,1.4863171442648078,0.13473907889128767,0.12858370531619379,0.16490111810229713,0.03927042558105198,0.056235628074785965,0.6073660005591,0.0220039925916047,0.0255842595262982,14.683310123076506,4.603194139063948,4.989187121611003,-20.59824330639065,94.85941694051459,111.67087099253943,0.17211148729035,0.041270352252408,0.0360343757224564,-0.7827763996374,0.1181278465966131,0.1274373146988979,0.63963,0.0,0.0,0.9673416297277436,0.0257093830656294,0.0172223504997588,-0.3595071658234,1.6556091521340657,1.9490243773896412,4.3658026566300006,0.0185374816433556,0.0171966171406072,-0.2037078874616,0.28209108555838,0.3196700374706718,0.05895018225253,0.5884246626137244,0.5072339507016682,0.23463274116415,0.0930846990541159,0.0981341367915065,0.37838627141145,0.0778756087251342,0.0760150450352825,0.1960830736819,0.0832336053938048,0.0989400114042255,0.3759295393737,0.0771687683409951,0.076017305711441,1.0062710223355,0.1049731464520563,0.1040395680410677,0.99084372207795,0.0985777340588516,0.1141163907259674,-0.002359837795401,0.0574157174312532,0.0554204356146065,0.000625783503064,0.052872605572168,0.0591954713683755,-0.12178659400195,0.4800146364833378,0.4645575632382137,-0.010820026034545,0.5490068432744761,0.5187949515697217,0.1385046555137,0.0652926559967366,0.0835946163416577,0.9998379209286,3.679415793778063e-05,3.908332170565743e-05,0.0,0.0,0.0
452176071,41,3.761075053506187,0.5345077663305685,0.005411182491404043,0.006695233304088499,0.1454326889387961,0.00847508572207295,0.010373270583477506,0.28585149790955,0.0153999574227572,0.0224677972913228,81.63983507216153,0.3891048426172432,0.3552649518864115,-94.67201895636184,3.341089615842814,7.296154358109402,-0.2720459801652,0.0044190623560218,0.0054061751882891,-0.83733796603455,0.0260758867992781,0.0299220312975331,0.575312,0.0,0.0,0.1453951985887316,0.0061374097057853,0.0067155910104872,-1.652338440299,0.0583130144006496,0.1273419162827425,3.42921808078,0.0330769299168531,0.0672646731738453,4.4484744408915,0.1201543836028387,0.2093645303855975,0.060218537989145,0.7913939188203319,0.8822594360316302,0.37862777152245,0.1437880796712781,0.1302187474646452,0.4981088984691,0.0681225118296435,0.0452690505657813,0.17249021090465,0.0978510645789175,0.1331826158322206,0.38769335344665,0.1102004567063714,0.0998609713245128,1.0038452735619998,0.1564843627733051,0.0776039224493303,1.0507410159955,0.1549263206533986,0.1302856454955065,-0.0817363391353,0.0604274562224953,0.0710770705685266,-0.0009045981081727,0.0721849726921293,0.0802583902377674,-3.6267204056415,0.24677303035575,0.202567330450238,0.3151964175403,0.5219042913987968,0.4164219388588714,0.00726255386968,0.0055023236168168,0.01979164530668,0.99973605430335,9.498480239689132e-05,9.421775853779568e-05,0.0,0.0,0.0
452387845,37,7.740268035480038,1.4439824387578855,0.05373195586188073,0.05181572356201247,0.32466194227441947,0.05193956735860178,0.07605152495053008,0.3885539896448999,0.0175041659151498,0.0173113202473266,51.329975533687566,2.174694527154216,2.292910012364466,40.42723961061488,4.493253849243638,4.15106041926178,0.1595619115183,0.0164688569194906,0.0153110838119449,-0.4885686175302,0.0757106123175201,0.0914025560277823,0.888756,0.0,0.0,0.6248342716390409,0.0317369295887595,0.0291769631211661,0.7055884386979,0.0784220737972104,0.0724496717653343,1.0025413693835,0.0383582248460913,0.0347811461642377,0.7138678948989501,0.1176004164544279,0.1091727632154205,-0.14562594681005,0.5920422098424034,0.5531621015238595,0.2376508742683,0.088938835191645,0.1076562100652955,0.40486407816165,0.0817495962249041,0.0741239508213053,0.2216282335016,0.0870423355164053,0.0994880026025062,0.3831351871933,0.0854569896590052,0.0801895359952675,0.96371182041785,0.1093491120466165,0.1221937370556645,0.99045785774495,0.1093148369365774,0.1113101617821453,0.0015407663665165,0.0575530770475997,0.0523666749093509,-0.012757607130495,0.0544697218322663,0.0541542309563348,-0.1525468804494,0.380483506053586,0.3917549912247592,0.012521897504025,0.4775128401283471,0.4834303394109818,0.06285456186436,0.0356399526098944,0.0732462114712249,1.0000098503165,3.13187442939622e-05,2.914128280129269e-05,0.0,0.0,0.0
452518047,37,21.20054375855273,1.1598019957731895,0.10439711559259668,0.06332594556827709,1.0147984916676176,0.033813050605316364,0.031715071971953446,0.22619129714545,0.0180016401881955,0.0157867165468727,85.68581425305037,0.3453675002688641,0.18014699290496594,-124.60873164956647,2.8388522114567225,0.8329684703358214,0.06438385174151,0.0409647537228402,0.0230880356401943,0.0063798130422854,0.0147172510376926,0.013365048467247,1.326347,0.0,0.0,0.0752256155897045,0.0031356159787051,0.006009317440737,-2.174832644019,0.0495473180674421,0.0145380423726608,4.88623547067,0.0140737847389997,0.0256416634110632,0.47848532375455,0.2902022757101281,0.3750675903465431,0.7218366576569499,0.3361717114077726,0.1946400353369697,0.26705887451715,0.1268946825532126,0.1216200871312204,0.38450267465715,0.1091104882130322,0.1191401644042687,0.1643382325286499,0.120576866521813,0.1040797859623427,0.43290021553405,0.0690140410682152,0.0796634202518252,0.8760284361763999,0.0814482561827503,0.1048866443083603,1.0922985315925,0.2580768174908545,0.1229419163264464,-0.016430687961515,0.0839669327877064,0.0780042082887844,0.0013922674834145,0.0641367464141285,0.0515898885292882,-1.8226027947365,0.8647197493324441,0.5839284385996326,-0.028030161609995,0.5055641606303192,0.4460196420248029,0.22436150088935,0.0231685940579676,0.060182947091577,1.00002933551,3.0090725927189865e-05,3.2429020876856285e-05,0.0,0.0,0.0
452822117,34,15.06641757495855,1.449347060430024,0.046558109729885944,0.04884685133133981,0.2698503144823345,0.033607452049888215,0.035177207047088654,0.6505619299529,0.0048193993786471,0.0047665470470833,80.14875349732301,2.4506159665732383,1.8648089988904246,-127.76883534323787,2.040845377951932,2.102006571044126,0.1611723940161999,0.0141800575857894,0.014395633871764,-0.56887707147365,0.057764232416073,0.0532160974077561,1.17801,0.0,0.0,0.1710907996972493,0.0321521092002349,0.0419713465241836,-2.229986858178,0.0356194713693693,0.0366869355632761,2.3132890443200003,0.0067048482362248,0.0068548907148073,1.6686336253935,0.0762278924700561,0.0915599886870657,0.053551659355995,0.505184908339786,0.5415783784867977,0.2782927577944,0.0932658023092396,0.1017553527827692,0.42246016853115,0.0631565168848313,0.056355861472025,0.22363775907055,0.0902901846613072,0.095100743234091,0.38377718270755,0.0801170291120645,0.0734466944293195,1.030373776569,0.099420168277746,0.1079706217011031,0.9859941040795,0.1097493753046738,0.103790694433967,-0.0433980481527399,0.0557230908228587,0.0509977221038708,0.0013149756636645,0.0499510227592453,0.0564333166929717,-0.03006578703728,0.3780610002652125,0.3936166963556268,0.0055514352810065,0.5304372246697231,0.5377788494104565,0.0982789767659849,0.047418246903673,0.0577077604549514,0.9999876051401,2.9249632183092625e-05,2.9053087248209764e-05,0.0,0.0,0.0
452952288,34,5.0749059715388,1.4248270733963084,0.03454504678227943,0.03936926777123029,0.8700081146320295,0.043810877418596905,0.04288169088655314,0.33588433836355,0.0120990140121435,0.0125357400073834,77.33404374710318,0.9994950532138063,0.9810547204205449,84.75001683366078,1.8951206306405082,1.634535303695482,0.1537621586414,0.0106592503454082,0.0118371586330573,-0.06047669666474,0.0224395649640791,0.020895053888537,0.705428,0.0,0.0,0.2192665268765449,0.0167372813655161,0.0169857432596866,1.479166834868,0.0330760947271482,0.0285280227895716,5.479014280547,0.0159261659026999,0.0136848741940331,0.8165346470218,0.0412072901707656,0.0405526332522587,0.50762155905415,0.2988599254737155,0.2933478312918317,0.2196524202462499,0.0847186423323328,0.0818976850843706,0.3848416142863,0.069048760440477,0.0708653108032112,0.2316754193283,0.0971128149273294,0.1024811060703055,0.37372821241775,0.0887829110209638,0.0786297856949281,1.035254419109,0.0991281092898603,0.0970254768785749,1.0281209491015,0.0840891951974445,0.0827699007629987,-0.032246754029315,0.0516357567417029,0.0505632860132753,0.0048346597713665,0.0487023473720355,0.0490795311414124,-0.5068843928134,0.3653495792959003,0.3357445534036162,0.19284340016685,0.4741667698619012,0.5147756345888803,0.27077165256825,0.0378276004596032,0.0363883398279376,0.9997156769901,7.208056466367907e-05,7.974135275223837e-05,0.0,0.0,0.0
457039843,33,6.5192554689906,1.1820226786830736,0.06164992815461967,0.05348571617853626,0.13551019239788606,0.009792242346184615,0.009361779853439722,0.29404119600175,0.2071898974174971,0.1870093203077079,87.938701083476,0.582008346161274,0.8169606410705654,-47.22165545269722,11.484645953488949,17.107458964302047,0.072625809144585,0.0232632716840948,0.0192198914876349,-0.8680280381055501,0.0325746710673027,0.0290124106438466,0.814198,0.0,0.0,0.0359686927118621,0.0142526000028562,0.0101493586118086,-0.8241733658918999,0.2004448853142257,0.2985814855768898,1.3647138402594998,0.8140888199155023,0.2014098539706241,-0.2522433599165,0.2889075250507015,0.3122042761427618,0.10625262906735,0.6193020558014141,0.57647400131322,0.2032778165774499,0.082187050014388,0.1007762981913549,0.3881927946989,0.092300896347552,0.0681794252828047,0.21487151160595,0.0952272325913139,0.098986955862308,0.37611486127025,0.0853410135449827,0.0778493056759994,0.9958460047934,0.1083573476127494,0.1077722439934476,0.95766128654455,0.0934705780153547,0.1205913265902534,-0.0099577165018285,0.0575119196346429,0.0528927555538554,-0.0068191280372405,0.0625722493133484,0.0586100924521215,0.04618308130963,0.4096246834974899,0.4527974702741659,-0.096910866773105,0.5547591334628996,0.5331974076719455,0.4763542655695,0.0356398877125525,0.0284291318255912,1.0000502783495,5.80387595879861e-05,6.281525295315227e-05,0.0,0.0,0.0
458236657,36,6.18571633189588,1.32417065361139,0.09512631195763599,0.22373320737800673,0.04760806286694249,0.009164687846571005,0.021494613638087003,0.6013071397120999,0.1031751833374909,0.0394630270551581,84.05735831110772,7.227085382783187,3.3117882658643083,77.16151020528906,14.779529767038332,11.814696682275004,0.12194395877875,0.0323764070654814,0.06780002473971,-1.3223194892525,0.0928590025007036,0.1618143581730626,0.79139,0.0,0.0,0.1035328037567051,0.0576318827549832,0.1243036321413694,1.3467224088935,0.2579514563313294,0.2062053572301492,5.0459798435335,0.0505027405273397,0.0440141289738367,0.4133051775078,0.3313574752418277,0.4387364964003101,0.023050665655205,0.5613649855868995,0.5547809183046035,0.20215892692335,0.094467036771807,0.1011305934277907,0.3789452151731,0.0951630883359339,0.0806768011288345,0.22602071755425,0.1098376258577077,0.0948411253793056,0.3544767181165,0.0920055604421354,0.0856739252815297,0.9941457874786,0.1054662513061117,0.1085503560845246,1.013168756802,0.0949510860343694,0.1036838961161192,-0.0012918541092999,0.0644083335561601,0.0617749063326059,0.0035567489005915,0.0591123597295894,0.062985722081826,-0.2088890212806,0.3730163236532888,0.3432054248936965,0.083142094304085,0.5781227481972601,0.5869129596984272,0.60456102584475,0.092728380451744,0.0417866844700974,1.0000148856195,2.640497214312365e-05,2.4921540960232136e-05,0.0,0.0,0.0
458619256,34,3.473945493122365,1.4100984222330573,0.05780045626083696,0.05300826433350636,0.12112646559022659,0.02098664489318365,0.022048039679949352,0.36808192640385,0.0114715195817556,0.0114606051065027,61.250437727597586,2.728362869386146,3.2781306898128264,2.9213447654245615,3.72820709698394,3.6501791131579213,0.14924942665605,0.0181770318552361,0.0160265684356625,-0.9167609550896,0.0826322354623944,0.0726266462023366,0.540823,0.0,0.0,0.4809820708989747,0.0509210682953127,0.0411879507314751,0.05098708474256,0.0650694890385893,0.0637076438121324,5.019608554672001,0.0333090048688768,0.0338920276818877,0.7721115953198,0.1188711796472846,0.1524491392788759,-0.044588244349465,0.571513578015875,0.585736544369368,0.26877775220775,0.1039353618398528,0.1048598147168368,0.4105992330828499,0.070996887389503,0.0736038908876613,0.2200484193483,0.0947147912047594,0.1013488050821561,0.3726910279269499,0.0817269375089769,0.0823687642579321,0.9183866102788,0.1127517892675843,0.107445572117002,1.00455090022,0.1198910551314057,0.1082105562262023,-0.0055149662199265,0.0561174583966028,0.0588133766329986,-0.001363860327342,0.0656873106897843,0.0598786030984376,-0.2427073938367,0.4246736158227868,0.4082383399349835,0.041915501999445,0.5464274966795714,0.5714600167225913,0.08131063939531,0.0430808931967639,0.0647406433738969,1.000208205074,5.564329080676167e-05,5.604442916684605e-05,0.0,0.0,0.0
460178325,37,5.6462616544796775,1.3503123790282088,0.041494609699820106,0.06442521235414356,1.2322764615213895,0.03958128721199272,0.04077002213066172,0.2947738264937,0.0061758650572513,0.0062948721369179,88.21158054838482,0.4848912996230439,0.5605689259166553,124.65373462204874,0.8845137482706533,0.922474599416472,0.13043424908375,0.0135550664630427,0.0202416443574692,0.090708152831495,0.0141786907463257,0.0141361088151047,0.751761,0.0,0.0,0.0312087394727834,0.009780345316936,0.0084576087199101,2.175618094062,0.0154376771864792,0.0161002190258332,3.4508732479435,0.013431233563351,0.0141349431442154,0.13833080403785,0.0867516815170365,0.1487455243565329,-0.6174718586459,0.1853512668908766,0.1866370905872282,0.34667265428965,0.0921389255976157,0.0961506052736786,0.4395320175317,0.0624942142779784,0.0508118383191599,0.2508092581039,0.0823671552354879,0.0749579207504794,0.4036565188546,0.0773760829078515,0.0601580794778828,0.9564645671038,0.0934756402929464,0.0842727034675412,0.72165414970465,0.0847693435102348,0.0722829513405231,-0.0073047001551165,0.0451819580407276,0.0482657121307155,-0.0030223231227915,0.045094630175581,0.0500109368911691,-0.2104969683774,0.4131502561087989,0.3332468365778234,0.2834896036025,0.2820393245516357,0.2878141175292992,0.411042486975,0.03888388028841,0.0293589007411768,0.99977840622445,0.0001850156984591,0.0001744904349509,0.0,0.0,0.0
461247919,37,16.594875555696362,1.4051541681700306,0.059706100892656044,0.05355964043560624,0.6693070479421125,0.11510370784816393,0.11929161863080895,0.59084490141035,0.0151619894134508,0.0140142332757384,56.240941781732204,3.9365414639795944,5.486748731602013,26.337745669055767,4.420333801234712,4.270618506448872,0.1477239759937,0.0188570368297436,0.0162461181374679,-0.1743746017614,0.0819562593618572,0.0712306401586198,1.219974,0.0,0.0,0.5557016778739594,0.082039050630846,0.0557645945150867,0.4596803794778999,0.0771493788687423,0.0745363540341355,1.7188625441035,0.0181228352612552,0.0184665924145261,0.91491076937545,0.1397792918435016,0.1783602922365811,-0.3674326892052499,0.3478355096713617,0.4009704925817029,0.2477786853694999,0.0979853873446136,0.1110605494728176,0.41636451575015,0.0791805780848273,0.0665540346755771,0.2061573239160999,0.0890468118701,0.0964413173790035,0.38878134585445,0.0809489173648742,0.0725787768157396,0.9839379641406,0.1070160187883466,0.1003254038778788,0.99885454846415,0.1105111776538696,0.1096832710403687,0.0070981664499065,0.0592539851977909,0.0531753554603243,-0.0053216182687645,0.0576056757973024,0.0603673501746674,-0.22908731001905,0.4262699663704342,0.4327568467982815,0.041609170056215,0.5175620974122359,0.5219919498425263,0.05304754437726,0.0286396062038745,0.0396616349104947,0.99998260915035,3.4940246933401475e-05,3.552597476652597e-05,0.0,0.0,0.0
461408038,52,7.522756420222775,1.7693299017556547,0.0623936458862171,0.05936235528039968,0.6904007546713248,0.04837071847127006,0.05848534592332022,0.6879908204726,0.0107944127198801,0.0102708593870475,85.32380996158342,0.7514543435617895,0.5271495935617736,86.0899599767541,2.0169466629745956,1.892700435089724,0.24780881716865,0.0155915141213232,0.0143318088565668,-0.1608987425689,0.0315459112145777,0.0353145126786152,0.876377,0.0,0.0,0.0815243367175103,0.0091731919269963,0.0130643098260644,1.5025532545045,0.0352023601060191,0.0330338543462449,2.8761066365995003,0.004742241771849,0.0046872890991385,-0.40128222901145,0.0747861624987107,0.0770408460361146,0.35373961613865,0.2814318747674471,0.3104068076742815,0.2875225339416,0.0887179351644457,0.1019663169390239,0.43203025426735,0.0673746878705242,0.0595355444717077,0.2128477909963499,0.1096551448892043,0.1122114617906407,0.39100413317775,0.0838025467584119,0.08351897743573,0.73001702100195,0.0945899741914517,0.0977747384006915,0.9366030004182,0.1113238182792635,0.1100068388898467,-0.0131811467715799,0.057025032165028,0.0537886058264018,0.012496031537925,0.0552322811107392,0.0648584010997271,0.3474023231014,0.5050692677443115,0.3960188310790257,-0.2973946127219999,0.5224709615459618,0.4620219221444853,0.047808778920535,0.0255893225233034,0.0287885517035914,0.99966863163885,8.28929787975996e-05,8.674703042765852e-05,0.0,0.0,0.0
461598927,52,6.493143485211792,1.193457771671419,0.07111507072432577,0.0461342461018055,0.27949013040110987,0.04434296860480075,0.05080215107332359,0.3569906061312,0.0242577151138554,0.0249731270740048,63.37080990919263,5.875327217100526,6.789746925887528,20.718115941901075,6.097765111055892,5.8911888728214965,0.07680705689574,0.0266815703808751,0.0164717140853458,-0.55363352369175,0.0750267350872625,0.0725319485722982,0.812455,0.0,0.0,0.4482145683835363,0.1088290138130594,0.0891515328742067,0.3615993379961,0.106426078201163,0.1028206426875886,5.0309904565525,0.0646786320908949,0.0592183176220419,0.8061077806689,0.2696750605250994,0.3368264952698051,-0.23696823984805,0.606214858484236,0.5963571959570423,0.2388324502608499,0.108307348647353,0.1015895259499965,0.4201692216749,0.0775822059288605,0.0655355907576112,0.19738347468835,0.0822569824844671,0.108901365109679,0.396335236405,0.0934462216607289,0.0706045953168229,0.95360960563055,0.102775562348706,0.1114166395792889,1.0156340815020002,0.111935269083451,0.1053891550713419,-0.014105872375505,0.052789000293977,0.0489204452535071,0.0051311820822415,0.0601392500666109,0.0574753391020232,-0.21329298338165,0.4502339573784951,0.3867900902447591,0.030337210830545,0.5848873203168055,0.5895344185269327,0.05107827244516,0.0286138228035157,0.0462751553910383,1.000058226104,3.1908749884568266e-05,3.039162101092785e-05,0.0,0.0,0.0
462367917,36,10.423054293395067,1.8423325744292356,0.38014846833048943,0.4835023743596323,0.15250479484256896,0.04895911344953259,0.07797650359678682,0.30963585766295,0.2717902728522742,0.5574475869810945,85.43502060837054,1.458563135797462,1.9103737770511913,10.194921088125904,174.43035075199836,153.93887469677705,0.2653680309651,0.1003659721402186,0.1012108611239955,-0.81671650162255,0.168151508004427,0.1793521935430275,1.017995,0.0,0.0,0.0795896532934477,0.0332746192416151,0.0253474448328392,0.1779349399688,3.0443839360309384,2.686740210273747,5.6575982864965,5.298984279397565,0.2978609414088184,0.12635380429245,1.098464042952883,0.2795643605007384,0.10619332052225,0.7559199526178138,0.8101853346781882,0.18076336991775,0.1256213488049981,0.1845667474801335,0.3972218660132,0.1190806355192903,0.1191887439775363,0.2075493066188,0.1304143435208015,0.1756060448122874,0.4007799238104,0.1244303462618031,0.0784219813159198,0.97002036197565,0.1584647928456227,0.1688071160865989,1.007541750764,0.1656691528972895,0.1349870875678023,-0.01035024869529,0.067684755535793,0.0659956301980117,0.028178431083055,0.0785953027611892,0.0617852283314056,-0.40394157084715,0.7178967942746907,1.9570832894469496,-0.003988193329222,0.9696402700487192,0.9389678757887966,0.4512979173893999,0.4193319837731891,0.4366415082720694,1.0000247784665,6.816781415508455e-05,6.11774083141281e-05,0.0,0.0,0.0
462806846,40,5.596957382174373,2.6290466270151502,0.8800451137843361,0.22775748768238024,0.2604224498965739,0.03458516491002367,0.0385254831056252,0.6865552191136,0.1556099520171066,0.0244975227780633,84.23120703006413,0.36920001312647344,0.6244385873822722,-159.2140817898254,10.089740491030568,304.70051440089395,0.41979828853155,0.17700810330244,0.0360821741744389,-0.58432157983525,0.061882776078168,0.0599171347854566,0.747952,0.0,0.0,0.1005144050965473,0.0108490696601207,0.0064089909517979,-2.778809942772,0.1760991922402728,5.318027208815996,5.6404248258885,0.0507408059990455,0.038185215214022,-1.3885003100825,0.2690553258903128,1.1716443386575393,-0.01375100726723,0.8332201086478759,0.7959251681748662,0.18820628488165,0.1091414558838659,0.1392865842564696,0.28552099561635,0.079052364575714,0.1368244692032596,0.1940001666214,0.110321527167505,0.1328102454558956,0.3913030091870499,0.1362042095248838,0.1083425091826544,1.1042534359935,0.1317226167114229,0.1121801663692378,1.009267108066,0.1816468599953691,0.1713281871356249,0.017459306832935,0.082219137229524,0.0851627163738645,0.0030075994805639,0.0819669343291774,0.0786087522344954,-0.035369380700725,0.6298727348761705,0.6646517404318927,-0.030950637641255,0.8127825626289281,1.0223624374211289,0.074263787174805,0.0593616259592006,0.1091214909273748,0.99985561853345,6.04592808902682e-05,9.228065131305918e-05,0.0,0.0,0.0
465573045,39,7.479249136999263,1.6777105092732647,0.10244728988550156,0.11406480420084875,0.21168276586083776,0.030844826451121243,0.03055789508328316,0.60209711894635,0.0098970113025412,0.0101924927088657,53.31799441250337,1.660532949394046,1.7421165080695786,137.22053722246793,3.09376095122769,3.1701336168095957,0.22471702498405,0.027363892143278,0.0285665237369721,-0.67431449859945,0.0683959516563432,0.0585615413764671,0.873858,0.0,0.0,0.5973733104483019,0.0246565894371364,0.022988197906394,2.3949501758875,0.0539963148685549,0.0553292693414837,4.3690432218065,0.0115532545411873,0.0119171529424049,0.8093557588866,0.1177065175949115,0.1188635223066058,-0.1425418001114,0.5320153386111046,0.5405794489627699,0.2437870448908,0.0895948726444071,0.0914726337492194,0.39970523316885,0.0823819018459715,0.0695139861038305,0.2170784131124,0.086637886493437,0.0960757825872868,0.3828558039023,0.0793725176019548,0.0746537910918828,0.97162444150795,0.1022227176273312,0.1048881751368282,1.0113614366419998,0.1142210826977045,0.1043701414998969,0.0006900484622365,0.0564530779715342,0.0522699605054819,0.0023148317079564,0.0527881200910896,0.0541547709276604,0.02543703537375,0.4634318644187511,0.4415323818312094,-0.065148363654085,0.5289323736148484,0.558410591295698,0.1429346650857,0.0786391866931973,0.0978473734784147,0.99997770668615,2.2769743290407263e-05,2.221680000669135e-05,0.0,0.0,0.0
466450116,37,3.314431135218411,2.626894133935228,0.1809264518360716,0.13453195628580783,0.7547417746200942,0.08503962416187194,0.11936355735137494,0.21551875964855,0.0104440915585628,0.009628960397387,56.908633871025174,2.7550486524031186,3.4399507852460403,-173.6487951851704,2.8588872452293153,342.2628805476466,0.41944257070225,0.0309918561780775,0.0216908530882191,-0.12220161133775,0.0519166951753164,0.0637653807429365,0.520409,0.0,0.0,0.5459757194197209,0.0512537957318195,0.0396387988600797,-3.0307432181025,0.0498969953725221,5.973614172916486,4.532028818045999,0.0598222356552184,0.0395696641284368,0.57428616119725,0.1037063748532783,0.0917089658953125,-0.25914735670075,0.3340269000508694,0.3158495995982075,0.2233473611562499,0.0838078905929697,0.0846766041177574,0.4026723140204,0.068697572219154,0.0596517538854392,0.21564100610915,0.0795844583776132,0.0888736079060624,0.37310752741105,0.0756120881706802,0.0691608676785029,0.9901202721921,0.0789292158320991,0.0772628422724573,1.007135405441,0.0967395105071649,0.1024293174740356,0.001312794722417,0.0489976552081256,0.0485634430553153,-0.0076184716286225,0.050568617116998,0.0511606979245153,0.06042931370133,0.3704948060031301,0.4133782492828385,0.0104132225018,0.5469261851432257,0.5167764432199249,0.12116238512135,0.0621313313577304,0.1413423571755324,1.0003586456275,7.304284575226916e-05,8.038154109923923e-05,0.0,0.0,0.0
468249393,55,7.157312835586683,0.7746307167407317,0.0269362418455793,0.0202561174046344,0.3696949948834909,0.04006009661735338,0.06268767075831594,0.42726308407685,0.028544566847491,0.0377320521898385,74.08877704476951,6.1774915615715855,4.017698712252894,165.2679719142398,6.30526627979624,10.012456825658129,-0.1109052857562,0.0153705428139359,0.0112105895013183,-0.4321564290839,0.0498103869380549,0.0680247037106563,0.85475,0.0,0.0,0.2741475969387436,0.0680540071555032,0.1018941616344978,2.884470257997,0.1100476567974184,0.1747503378215142,3.1125703961945,0.038957880726985,0.0543964063866213,2.4956978617975,0.2119292389308755,0.1747179352516581,-0.085076725341885,0.6229238665860245,0.7548279991882396,0.28295870596765,0.1001531864197726,0.1351677572324381,0.4354345498154,0.0766179689076352,0.0653304466617994,0.24277308042155,0.1141314676846659,0.1145439798012455,0.385871693477,0.0872477009980774,0.0828518833471907,1.0192331996430002,0.114271135120617,0.0886317347958494,0.95860406146365,0.126563889351348,0.1420942052196958,-0.020689053392105,0.0694338160391845,0.0652793733393442,-0.0083352617798479,0.0605376083723164,0.0497322024403701,-0.38572375585265,0.6097538216087257,0.4514709830047252,-0.28124081394085,0.6368170353636797,0.6104061640996672,0.1998552972121,0.0465721029424516,0.0655704074311189,0.9999427378951,9.85754315445675e-05,7.56278831972601e-05,0.0,0.0,0.0
468362456,52,1.32193164789883,2.2715383599249668,0.14014187672141176,0.13469164788481214,0.04410178676873833,0.007097785376240187,0.010135820629892475,0.2314834722488,0.0981672270999343,0.0976774497136327,83.07577258765632,2.6260851116518324,3.068337319241081,84.89829822982387,33.471398704498704,18.827878244993858,0.3563200752308,0.0276558303729991,0.0250170632959729,-1.355543814884,0.0762074964889578,0.0898443379905984,0.121209,0.0,0.0,0.1205566136521981,0.0533094233868555,0.0453570047857471,1.4817548334505,0.584186112641267,0.3286084665397544,3.198968778544,0.2845627276657172,0.2181273757537516,-1.0536431171875,0.1671292319240804,0.1649108320887408,-0.0033795871250015,0.5453674231708934,0.5343453923153966,0.24179313146475,0.0905943401588671,0.1100521549251455,0.37265637661705,0.0833661786886967,0.0751907209137972,0.23150786379415,0.1042240193559941,0.1017673908682497,0.3659423400497,0.0779082312021931,0.0793479887570017,1.0051485942505,0.1094795868817894,0.1180802583822526,0.994005816773,0.10899255956605,0.1013483161859427,-0.002898863566005,0.0523013137456442,0.0546450370659249,0.01060692836273,0.0600693166486403,0.0582622529053301,0.002197839819854,0.5348309076840813,0.5318571470240145,-0.1135833459782,0.5099252116465358,0.5194617121329278,0.5197836787644,0.0496696789391293,0.048585554531328,1.0000687809665,4.448010318580664e-05,4.244101824646407e-05,0.0,0.0,0.0
470671224,53,4.172919434702352,0.9832002333726187,0.036904711344285746,0.03639431552375172,0.875056752411305,0.044455744351707405,0.04709436549657786,0.24401793136525,0.016906753934301,0.0168841520439663,69.90899149198175,5.908017350989084,4.755462730987361,-17.715029868848752,4.78735989218889,5.0805337244702695,-0.0073580270373585,0.0166151879946124,0.0157855319529142,-0.05796377959507,0.0226437665488951,0.022765876674373,0.62044,0.0,0.0,0.3435123172231894,0.0790409154852847,0.0948435482351847,-0.30918559830055,0.0835551925966169,0.0886720412506166,1.1802412067775,0.0654269071656674,0.0699848990532228,1.604293617135,0.1915696648312557,0.2124422967055994,-1.194312038992,0.2871233488132654,0.2624265815225393,0.23749487395135,0.095519994784209,0.0999030749727089,0.41049783132045,0.0832701264877183,0.0694863902728281,0.20582369932295,0.0912435276272072,0.1043174604104877,0.3842511061535,0.0773163423938202,0.0704751965009456,0.8347007297144999,0.0934845985874508,0.0971522453875294,1.0661658114715,0.100702047936473,0.1047697739400626,-0.0034085309239434,0.0550632687760878,0.0563232345650744,0.0015324669282845,0.0577450740765014,0.0553792694478125,-0.40535932309245,0.408632139941264,0.3774163341914438,0.43003123011735,0.466965059800526,0.4744540457669844,0.093172631704475,0.0469232776967577,0.0624084598105745,1.0000795939804998,9.740468038499372e-05,0.0001063152557074,0.0,0.0,0.0
941231799,36,9.187513706498999,1.0303468863518306,0.05791075370736409,0.1169019300816041,0.19200674234655737,0.023846077657708437,0.02168583797471388,0.7444597295342,0.0282487082691728,0.026555985775671,83.33649261483379,2.5762337307997427,2.3377861126449773,83.81674071184092,10.028735504123114,10.457815946493517,0.0129834630215149,0.0251223755439967,0.0466741553027384,-0.71668352071055,0.057592063965602,0.0464729638785016,0.963198,0.0,0.0,0.1160381469206287,0.0406117704236413,0.0445276931210385,1.4628780937119998,0.1750344543586017,0.182523320833879,3.3603542518055,0.0185813253741571,0.017436605009494,0.25827396951825,0.4271821684209701,0.3219040630746802,-0.0043261718889045,0.542475168176064,0.5881227293210377,0.21376893314525,0.0909773702373312,0.1004607659701215,0.37816270706355,0.0920688026727671,0.0834146009621222,0.1992591718284,0.0951938365595231,0.1047054788339873,0.37569427271475,0.0877515390284882,0.0798512886346713,1.025023573221,0.1136143376968291,0.1112633480856637,1.0161090004905,0.1183949647776516,0.1154052335851745,0.0081728848481345,0.0581887807331021,0.0551713314500024,-0.0029661815087369,0.0559726694739719,0.0539715147738328,0.07099465135899,0.436016156663604,0.4111940406012515,0.1068474134605499,0.6096846741117727,0.5496609586411874,0.573200259242,0.1509769749060467,0.0648405303669682,0.9999884223637,3.827774571030229e-05,3.822014198762158e-05,0.0,0.0,0.0
1960984421,55,6.0378038499856315,0.9500288338974474,0.024984815428353735,0.025413561311636523,0.6519455594821072,0.039405562358390656,0.04888840854901966,0.30716933452635,0.0140546332411288,0.0142452960147023,69.35706889410255,2.1498156518968585,1.574995462894762,47.59045333110011,3.5606687786938327,3.8201839697264597,-0.022263213434815,0.0115743873143916,0.0114648406440658,-0.1857886683841,0.0270768794560865,0.0314038114456234,0.780879,0.0,0.0,0.3525429288244567,0.0258539014962843,0.0348559531396689,0.8306101031444,0.0621453937611727,0.0666747883036341,4.6775858922225,0.0382307256055067,0.0397047060512001,2.9433389279275,0.1451372059787679,0.1429690958084442,1.0098278614775,0.3628473005596673,0.3487625531468905,0.32161262431345,0.1065452583928822,0.1116479586701652,0.45062040368065,0.0705997842044084,0.0535510185834816,0.2135654740906999,0.0987185462819565,0.1078173777121287,0.38495758010185,0.0856537174254612,0.0819049231457813,1.1543896701374998,0.1017152074188121,0.1015811446102346,0.9197358640808,0.1159223454305378,0.1152231902382414,-0.00688801129266,0.0650690372958293,0.0643171595965434,-0.01156565069943,0.0578449368539966,0.0625738400357042,-0.3101587950565,0.4513141254758971,0.4558889522728609,-0.4855053604571,0.6021822919133635,0.572649761470071,0.02555333754539,0.0154465722357139,0.0221663872458222,0.9998744973496,0.0002494161804271,0.000247082907898,0.0,0.0,0.0

